GraphWorld: Fake Graphs Bring Real Insights for GNNs

Despite advances in the field of Graph Neural Networks (GNNs), only a small number (~5) of datasets are currently used to evaluate new models. This continued reliance on a handful of datasets provides minimal insight into the performance differences between models, and is especially challenging for industrial practitioners who are likely to have datasets which look very different from those used as academic benchmarks. In the course of our work on GNN infrastructure and open-source software at Google, we have sought to develop improved benchmarks that are robust, tunable, scalable,and generalizable. In this work we introduce GraphWorld, a novel methodology and system for benchmarking GNN models on an arbitrarily-large population of synthetic graphs for any conceivable GNN task. GraphWorld allows a user to efficiently generate a world with millions of statistically diverse datasets. It is accessible, scalable, and easy to use. GraphWorld can be run on a single machine without specialized hardware, or it can be easily scaled up to run on arbitrary clusters or cloud frameworks. Using GraphWorld, a user has fine-grained control over graph generator parameters, and can benchmark arbitrary GNN models with built-in hyperparameter tuning. We present insights from GraphWorld experiments regarding the performance characteristics of tens of thousands of GNN models over millions of benchmark datasets. We further show that GraphWorld efficiently explores regions of benchmark dataset space uncovered by standard benchmarks, revealing comparisons between models that have not been historically obtainable. Using GraphWorld, we also are able to study in-detail the relationship between graph properties and task performance metrics, which is nearly impossible with the classic collection of real-world benchmarks.

==> data/100/mode2_lp_avg_degree.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high Baseline_mean Baseline_ci_low Baseline_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high SGC_mean SGC_ci_low SGC_ci_high
1.10 73.55 72.95 74.16 64.68 64.01 65.34 50.61 50.50 50.71 62.86 62.19 63.52 71.28 70.68 71.89 71.28 70.66 71.89 73.19 72.60 73.78 66.77 66.13 67.41 67.09 66.44 67.75 75.63 75.07 76.19 70.09 69.49 70.69
1.29 73.16 72.62 73.70 66.56 65.97 67.16 50.79 50.69 50.90 65.15 64.56 65.74 71.21 70.64 71.77 71.31 70.74 71.88 73.28 72.74 73.83 68.79 68.20 69.38 68.92 68.32 69.52 75.67 75.13 76.20 70.09 69.52 70.65
1.48 72.94 72.42 73.45 68.00 67.44 68.56 51.09 50.96 51.21 66.84 66.27 67.41 71.62 71.09 72.15 71.27 70.73 71.81 72.98 72.46 73.50 69.93 69.38 70.49 69.72 69.18 70.26 75.27 74.75 75.79 69.65 69.11 70.19
1.67 72.66 72.17 73.14 69.13 68.62 69.63 51.27 51.15 51.39 68.14 67.62 68.66 71.31 70.83 71.80 71.47 70.97 71.97 73.06 72.58 73.54 70.99 70.48 71.49 70.47 69.97 70.97 75.14 74.68 75.60 69.69 69.19 70.19
1.86 72.98 72.51 73.45 70.24 69.73 70.74 51.66 51.52 51.80 69.71 69.21 70.20 72.07 71.58 72.56 72.31 71.83 72.80 73.52 73.05 73.98 72.23 71.74 72.71 71.60 71.13 72.07 75.53 75.09 75.96 70.09 69.60 70.58
2.05 72.84 72.41 73.27 70.89 70.43 71.35 51.92 51.78 52.06 70.41 69.96 70.86 72.03 71.59 72.46 72.27 71.83 72.70 73.25 72.83 73.66 72.80 72.37 73.23 72.01 71.57 72.45 75.37 74.96 75.79 69.75 69.31 70.18
2.24 73.44 73.00 73.88 72.28 71.83 72.73 52.35 52.21 52.50 71.95 71.51 72.38 72.71 72.27 73.14 72.90 72.47 73.33 73.89 73.47 74.31 74.36 73.92 74.79 72.78 72.36 73.20 75.66 75.26 76.06 70.55 70.11 70.99
2.43 73.23 72.82 73.64 72.54 72.14 72.94 52.61 52.46 52.75 72.14 71.74 72.54 72.59 72.18 72.99 72.81 72.40 73.21 73.83 73.45 74.21 74.41 74.03 74.78 72.91 72.52 73.30 75.54 75.17 75.91 70.17 69.75 70.59
2.62 73.30 72.92 73.68 73.33 72.94 73.71 53.14 52.98 53.29 72.85 72.46 73.24 72.74 72.36 73.11 73.15 72.78 73.53 74.01 73.65 74.37 75.27 74.90 75.64 73.41 73.02 73.79 75.58 75.22 75.94 70.45 70.07 70.83
2.81 73.53 73.14 73.92 73.57 73.16 73.98 53.36 53.20 53.52 73.48 73.10 73.87 73.10 72.72 73.49 73.46 73.06 73.86 74.10 73.72 74.48 75.62 75.24 76.00 73.80 73.40 74.19 75.67 75.31 76.04 70.52 70.12 70.92
3.00 73.41 73.05 73.76 74.15 73.79 74.52 53.84 53.68 54.01 73.69 73.33 74.05 72.91 72.56 73.27 73.37 72.98 73.75 74.20 73.85 74.54 76.20 75.85 76.55 74.01 73.65 74.36 75.54 75.19 75.88 70.66 70.30 71.03
3.19 73.48 73.13 73.84 74.36 73.99 74.72 54.29 54.12 54.46 73.95 73.59 74.30 73.07 72.71 73.42 73.47 73.11 73.82 74.13 73.79 74.47 76.36 76.01 76.72 74.03 73.68 74.38 75.37 75.04 75.71 70.74 70.38 71.10
3.38 73.71 73.36 74.07 74.60 74.23 74.97 54.70 54.53 54.87 74.30 73.96 74.64 73.05 72.69 73.41 73.89 73.54 74.23 74.46 74.14 74.79 76.96 76.63 77.29 74.40 74.06 74.73 75.45 75.12 75.78 70.85 70.50 71.19
3.57 73.58 73.22 73.94 75.07 74.70 75.44 55.24 55.07 55.42 74.64 74.30 74.99 73.22 72.87 73.58 73.78 73.40 74.15 74.41 74.07 74.74 77.43 77.09 77.76 74.63 74.29 74.98 75.39 75.05 75.73 70.89 70.52 71.25
3.76 73.64 73.30 73.99 75.23 74.88 75.57 55.65 55.46 55.83 74.63 74.30 74.96 73.37 73.03 73.70 73.94 73.60 74.29 74.57 74.25 74.89 77.60 77.28 77.92 74.72 74.38 75.05 75.47 75.15 75.79 70.95 70.59 71.30
3.95 73.60 73.28 73.92 75.66 75.31 76.01 56.19 56.02 56.36 74.76 74.43 75.08 73.16 72.82 73.49 73.74 73.42 74.07 74.44 74.14 74.75 77.87 77.58 78.16 74.70 74.38 75.02 75.37 75.06 75.67 70.95 70.63 71.28
4.14 74.00 73.70 74.31 75.74 75.41 76.07 56.59 56.42 56.77 74.93 74.63 75.24 73.45 73.12 73.77 74.08 73.77 74.39 74.66 74.36 74.95 78.16 77.87 78.44 74.83 74.53 75.13 75.49 75.19 75.78 71.43 71.11 71.75
4.33 74.20 73.89 74.51 76.09 75.76 76.42 57.27 57.08 57.46 75.35 75.06 75.64 73.57 73.26 73.89 74.33 74.01 74.64 74.88 74.59 75.17 78.55 78.27 78.83 75.22 74.92 75.51 75.66 75.38 75.94 71.75 71.43 72.07
4.52 74.02 73.72 74.32 76.21 75.89 76.53 57.63 57.45 57.81 75.31 75.02 75.59 73.38 73.06 73.69 74.12 73.80 74.44 74.78 74.49 75.07 78.71 78.44 78.98 75.03 74.75 75.32 75.41 75.13 75.69 71.62 71.31 71.93
4.71 74.25 73.97 74.53 76.62 76.28 76.95 58.05 57.87 58.23 75.67 75.38 75.95 73.60 73.30 73.90 74.45 74.16 74.74 75.03 74.76 75.29 78.94 78.68 79.21 75.35 75.08 75.63 75.53 75.26 75.80 71.77 71.47 72.06
4.90 74.31 74.01 74.61 76.59 76.27 76.92 58.44 58.25 58.64 75.52 75.23 75.81 73.67 73.36 73.98 74.34 74.02 74.65 75.07 74.79 75.35 79.06 78.80 79.32 75.46 75.17 75.75 75.56 75.29 75.84 72.21 71.91 72.50
5.09 74.37 74.10 74.64 76.71 76.40 77.02 59.02 58.83 59.21 75.51 75.24 75.79 73.58 73.29 73.87 74.44 74.15 74.73 75.10 74.83 75.36 79.15 78.89 79.42 75.28 75.01 75.56 75.46 75.21 75.72 72.22 71.94 72.49
5.28 74.21 73.92 74.49 76.78 76.45 77.11 59.68 59.49 59.87 75.64 75.36 75.91 73.65 73.37 73.94 74.41 74.12 74.71 75.11 74.85 75.38 79.39 79.14 79.64 75.44 75.16 75.72 75.46 75.20 75.73 72.18 71.88 72.48
5.47 74.52 74.22 74.81 76.99 76.67 77.32 60.05 59.86 60.25 75.70 75.41 75.99 73.86 73.55 74.17 74.63 74.33 74.94 75.34 75.07 75.61 79.79 79.52 80.05 75.61 75.32 75.90 75.53 75.26 75.80 72.52 72.23 72.82
5.66 74.46 74.18 74.75 77.04 76.72 77.37 60.54 60.35 60.74 75.62 75.34 75.89 73.67 73.36 73.98 74.56 74.26 74.86 75.30 75.03 75.57 79.78 79.53 80.03 75.40 75.13 75.67 75.34 75.07 75.61 72.59 72.29 72.89
5.85 74.44 74.18 74.70 77.14 76.84 77.45 61.13 60.94 61.31 75.64 75.38 75.90 73.62 73.35 73.90 74.38 74.10 74.66 75.15 74.91 75.39 79.90 79.67 80.13 75.46 75.21 75.71 75.22 74.98 75.46 72.84 72.57 73.10
6.04 74.43 74.16 74.70 77.28 76.96 77.60 61.57 61.38 61.77 75.74 75.48 76.00 73.65 73.36 73.93 74.50 74.21 74.79 75.31 75.05 75.56 80.13 79.88 80.37 75.51 75.25 75.78 75.33 75.09 75.58 72.76 72.49 73.03
6.23 74.61 74.35 74.88 77.33 77.00 77.66 62.06 61.87 62.26 75.79 75.52 76.05 73.87 73.59 74.16 74.57 74.28 74.87 75.47 75.22 75.72 80.18 79.93 80.42 75.65 75.39 75.91 75.42 75.17 75.66 73.19 72.91 73.46
6.42 74.62 74.35 74.89 77.49 77.17 77.80 62.65 62.45 62.84 75.78 75.53 76.04 73.74 73.46 74.03 74.56 74.27 74.84 75.31 75.06 75.56 80.39 80.16 80.61 75.63 75.39 75.87 75.34 75.09 75.59 73.10 72.83 73.38
6.61 74.74 74.49 74.99 77.42 77.10 77.74 63.14 62.94 63.34 75.79 75.53 76.04 73.73 73.46 74.00 74.62 74.35 74.89 75.54 75.30 75.77 80.38 80.14 80.61 75.64 75.39 75.90 75.34 75.10 75.57 73.35 73.09 73.61
6.80 74.74 74.49 75.00 77.57 77.26 77.89 63.50 63.31 63.69 75.91 75.66 76.16 73.76 73.48 74.04 74.78 74.50 75.07 75.57 75.33 75.81 80.56 80.33 80.79 75.74 75.49 75.99 75.44 75.21 75.67 73.40 73.13 73.67
6.99 74.93 74.67 75.19 77.65 77.33 77.96 63.89 63.70 64.08 75.91 75.66 76.15 73.76 73.48 74.04 74.81 74.54 75.08 75.58 75.35 75.82 80.70 80.49 80.92 75.83 75.59 76.07 75.41 75.18 75.64 73.65 73.38 73.93
7.18 74.95 74.71 75.20 77.64 77.35 77.93 64.41 64.21 64.60 75.85 75.60 76.09 73.76 73.48 74.03 74.74 74.47 75.01 75.62 75.39 75.85 80.65 80.43 80.87 75.76 75.52 75.99 75.42 75.20 75.65 73.94 73.67 74.20
7.37 74.84 74.59 75.09 77.54 77.22 77.85 64.77 64.57 64.97 75.64 75.39 75.88 73.60 73.32 73.88 74.50 74.22 74.78 75.46 75.23 75.70 80.64 80.42 80.86 75.53 75.28 75.78 75.18 74.94 75.41 73.76 73.50 74.03
7.56 74.93 74.67 75.19 77.88 77.56 78.20 65.24 65.04 65.43 75.88 75.64 76.12 73.85 73.58 74.11 74.61 74.32 74.90 75.52 75.29 75.75 80.99 80.77 81.21 75.68 75.44 75.92 75.20 74.97 75.43 74.09 73.82 74.37
7.75 75.16 74.91 75.42 77.67 77.35 77.99 65.82 65.62 66.03 75.83 75.60 76.06 73.83 73.55 74.11 74.83 74.57 75.10 75.72 75.50 75.95 80.94 80.72 81.15 75.71 75.48 75.95 75.30 75.08 75.52 74.42 74.16 74.68
7.94 75.29 75.06 75.52 78.10 77.80 78.40 66.29 66.09 66.48 75.95 75.73 76.17 74.10 73.85 74.35 74.71 74.44 74.98 75.87 75.66 76.08 81.19 80.99 81.39 75.77 75.55 75.99 75.41 75.20 75.62 74.57 74.32 74.81
8.13 75.33 75.09 75.56 77.96 77.65 78.27 66.57 66.36 66.78 75.92 75.69 76.15 73.94 73.68 74.21 74.84 74.56 75.13 75.88 75.65 76.10 81.13 80.92 81.34 75.80 75.57 76.02 75.38 75.16 75.60 74.58 74.33 74.83
8.32 75.17 74.94 75.41 78.08 77.79 78.36 67.00 66.80 67.19 75.78 75.55 76.00 73.79 73.52 74.06 74.59 74.32 74.86 75.71 75.49 75.93 81.23 81.02 81.44 75.62 75.39 75.84 75.23 75.01 75.44 74.70 74.43 74.96
8.51 75.41 75.16 75.66 78.19 77.88 78.50 67.37 67.18 67.57 75.80 75.57 76.03 73.93 73.66 74.20 74.80 74.54 75.07 75.80 75.58 76.02 81.35 81.15 81.55 75.71 75.48 75.93 75.27 75.06 75.49 74.87 74.60 75.14
8.70 75.49 75.26 75.73 78.02 77.72 78.33 67.80 67.62 67.99 75.78 75.57 76.00 73.93 73.67 74.20 74.70 74.45 74.96 75.97 75.76 76.18 81.43 81.23 81.63 75.78 75.57 75.99 75.20 74.99 75.41 74.98 74.72 75.23
8.89 75.51 75.27 75.75 78.04 77.73 78.36 68.27 68.09 68.45 75.79 75.57 76.01 73.85 73.58 74.12 74.68 74.43 74.94 75.91 75.70 76.13 81.55 81.35 81.75 75.67 75.44 75.89 75.25 75.03 75.47 75.33 75.08 75.58
9.08 75.50 75.26 75.74 78.33 78.02 78.64 68.66 68.47 68.85 75.90 75.68 76.12 74.01 73.74 74.28 74.94 74.67 75.20 75.99 75.79 76.20 81.43 81.23 81.63 75.89 75.67 76.10 75.37 75.17 75.58 75.32 75.06 75.58
9.27 75.68 75.46 75.90 78.34 78.05 78.63 69.07 68.88 69.26 75.90 75.68 76.11 73.90 73.62 74.18 74.86 74.60 75.12 76.07 75.86 76.29 81.61 81.41 81.81 75.83 75.61 76.05 75.37 75.17 75.57 75.53 75.28 75.79
9.46 75.76 75.53 76.00 78.35 78.05 78.66 69.42 69.23 69.60 75.92 75.71 76.13 74.06 73.78 74.33 74.91 74.65 75.16 76.08 75.86 76.30 81.62 81.43 81.82 75.85 75.64 76.07 75.37 75.17 75.57 75.54 75.28 75.80
9.65 75.67 75.43 75.90 78.19 77.87 78.51 69.85 69.65 70.04 75.76 75.54 75.97 74.07 73.82 74.32 74.68 74.42 74.93 75.97 75.75 76.19 81.75 81.55 81.95 75.72 75.51 75.93 75.15 74.95 75.35 75.72 75.47 75.96
9.84 75.67 75.44 75.90 78.46 78.17 78.76 70.01 69.82 70.21 75.71 75.50 75.92 73.86 73.60 74.12 74.68 74.43 74.94 75.97 75.76 76.18 81.77 81.58 81.95 75.63 75.42 75.84 75.14 74.95 75.34 75.85 75.61 76.09
10.03 75.76 75.54 75.98 78.53 78.24 78.81 70.52 70.35 70.70 75.78 75.59 75.98 73.91 73.64 74.17 74.94 74.71 75.18 76.11 75.90 76.31 81.91 81.73 82.09 75.72 75.52 75.92 75.32 75.13 75.51 76.04 75.79 76.29
10.22 75.73 75.51 75.96 78.49 78.18 78.79 70.73 70.55 70.91 75.85 75.65 76.06 74.10 73.84 74.35 74.84 74.59 75.08 76.22 76.03 76.42 81.95 81.77 82.13 75.81 75.61 76.00 75.28 75.08 75.47 76.11 75.87 76.35
10.41 75.82 75.59 76.05 78.67 78.38 78.97 71.16 70.97 71.34 75.83 75.62 76.03 73.99 73.73 74.24 74.74 74.49 74.99 76.19 75.98 76.40 81.99 81.81 82.17 75.76 75.55 75.98 75.31 75.11 75.51 76.12 75.87 76.36
10.60 75.87 75.65 76.10 78.83 78.54 79.12 71.55 71.37 71.73 75.85 75.65 76.05 74.04 73.78 74.31 74.82 74.57 75.08 76.28 76.08 76.48 82.11 81.93 82.29 75.82 75.62 76.02 75.39 75.20 75.57 76.32 76.08 76.56
10.79 76.11 75.89 76.34 78.81 78.49 79.13 71.75 71.57 71.94 75.78 75.58 75.99 73.98 73.72 74.24 74.92 74.67 75.18 76.21 76.01 76.41 82.20 82.02 82.38 75.76 75.55 75.96 75.29 75.11 75.48 76.58 76.34 76.82
10.98 76.00 75.77 76.22 78.64 78.34 78.94 72.14 71.95 72.32 75.89 75.70 76.09 73.94 73.67 74.20 74.92 74.68 75.17 76.25 76.04 76.46 82.27 82.09 82.46 75.84 75.63 76.04 75.27 75.09 75.46 76.51 76.27 76.76
11.17 76.00 75.78 76.23 78.88 78.59 79.16 72.40 72.22 72.59 75.81 75.60 76.01 74.04 73.79 74.29 74.89 74.63 75.14 76.30 76.10 76.51 82.22 82.03 82.40 75.83 75.63 76.04 75.33 75.14 75.53 76.66 76.42 76.90
11.36 76.01 75.79 76.23 78.59 78.28 78.90 72.69 72.52 72.87 75.73 75.54 75.93 74.13 73.88 74.38 74.84 74.59 75.09 76.24 76.04 76.44 82.30 82.13 82.47 75.75 75.56 75.94 75.23 75.04 75.42 76.67 76.44 76.90
11.55 76.08 75.87 76.29 78.82 78.52 79.13 73.01 72.83 73.18 75.70 75.50 75.90 73.88 73.62 74.14 74.79 74.54 75.04 76.21 76.01 76.42 82.26 82.08 82.43 75.78 75.58 75.98 75.24 75.04 75.43 76.73 76.49 76.98
11.74 76.15 75.94 76.36 78.72 78.42 79.02 73.37 73.19 73.54 75.75 75.56 75.93 73.93 73.67 74.20 74.87 74.64 75.10 76.34 76.15 76.53 82.29 82.12 82.46 75.68 75.49 75.87 75.26 75.08 75.43 76.97 76.73 77.20
11.93 76.22 76.01 76.43 78.76 78.45 79.07 73.64 73.47 73.81 75.85 75.65 76.05 74.09 73.84 74.35 75.04 74.80 75.28 76.45 76.25 76.65 82.42 82.25 82.59 75.81 75.61 76.00 75.29 75.11 75.48 77.03 76.81 77.26
12.12 76.24 76.02 76.45 78.82 78.53 79.12 73.81 73.64 73.98 75.77 75.58 75.96 74.17 73.91 74.42 74.83 74.58 75.09 76.33 76.13 76.54 82.49 82.32 82.67 75.84 75.65 76.02 75.18 75.00 75.36 77.08 76.85 77.31
12.31 76.24 76.03 76.45 78.92 78.62 79.22 74.10 73.94 74.27 75.58 75.39 75.77 73.88 73.61 74.15 74.83 74.59 75.08 76.41 76.21 76.61 82.43 82.26 82.59 75.74 75.55 75.92 75.25 75.07 75.42 77.17 76.95 77.40
12.50 76.28 76.08 76.48 78.89 78.59 79.18 74.40 74.23 74.57 75.72 75.54 75.91 74.01 73.75 74.27 74.80 74.56 75.03 76.34 76.15 76.53 82.55 82.39 82.71 75.72 75.54 75.91 75.19 75.03 75.36 77.21 76.98 77.43
12.69 76.20 75.99 76.41 79.03 78.72 79.33 74.60 74.42 74.77 75.82 75.62 76.01 74.14 73.89 74.39 74.80 74.54 75.05 76.45 76.25 76.65 82.63 82.46 82.80 75.76 75.57 75.95 75.21 75.03 75.39 77.33 77.11 77.56
12.88 76.32 76.12 76.52 79.00 78.70 79.30 74.82 74.66 74.99 75.60 75.41 75.79 74.06 73.80 74.31 74.83 74.60 75.07 76.38 76.19 76.58 82.51 82.34 82.68 75.63 75.44 75.82 75.05 74.88 75.23 77.40 77.18 77.63
13.07 76.37 76.17 76.56 78.96 78.66 79.26 75.05 74.88 75.21 75.65 75.48 75.82 73.95 73.71 74.19 74.89 74.66 75.12 76.51 76.33 76.69 82.52 82.36 82.69 75.63 75.45 75.81 75.10 74.94 75.26 77.34 77.11 77.57
13.26 76.40 76.20 76.60 78.98 78.67 79.28 75.18 75.01 75.36 75.57 75.38 75.75 73.91 73.66 74.16 74.87 74.62 75.11 76.40 76.20 76.59 82.64 82.47 82.80 75.66 75.47 75.86 75.10 74.92 75.28 77.68 77.46 77.90
13.45 76.26 76.05 76.46 79.13 78.83 79.42 75.61 75.46 75.77 75.54 75.35 75.72 73.94 73.68 74.20 74.82 74.60 75.05 76.39 76.21 76.57 82.63 82.48 82.79 75.59 75.41 75.77 75.08 74.91 75.25 77.52 77.31 77.74
13.64 76.52 76.32 76.72 79.31 79.03 79.58 75.78 75.62 75.94 75.66 75.48 75.84 74.00 73.75 74.25 74.77 74.53 75.00 76.47 76.27 76.66 82.74 82.58 82.89 75.68 75.50 75.86 75.15 74.98 75.32 77.67 77.45 77.89
13.83 76.51 76.31 76.72 79.20 78.91 79.49 76.04 75.88 76.20 75.64 75.46 75.82 73.99 73.73 74.24 74.89 74.65 75.12 76.52 76.33 76.72 82.81 82.65 82.96 75.58 75.39 75.76 75.23 75.06 75.41 77.79 77.57 78.00
14.02 76.46 76.26 76.66 79.07 78.77 79.36 76.22 76.06 76.38 75.64 75.47 75.82 73.94 73.69 74.19 74.80 74.56 75.04 76.57 76.38 76.75 82.83 82.68 82.98 75.73 75.56 75.91 75.13 74.97 75.29 77.86 77.65 78.07
14.21 76.45 76.25 76.66 79.06 78.74 79.37 76.41 76.25 76.57 75.50 75.32 75.68 74.01 73.76 74.26 74.70 74.46 74.95 76.48 76.29 76.67 82.73 82.58 82.89 75.69 75.51 75.87 75.10 74.93 75.26 77.77 77.55 77.99
14.40 76.59 76.39 76.79 79.28 78.99 79.57 76.51 76.34 76.67 75.54 75.35 75.72 73.95 73.69 74.21 74.74 74.49 74.99 76.43 76.24 76.62 82.73 82.57 82.89 75.64 75.45 75.83 75.04 74.86 75.21 77.99 77.78 78.20
14.59 76.55 76.35 76.76 79.13 78.84 79.42 76.74 76.57 76.90 75.49 75.31 75.67 73.97 73.70 74.23 74.72 74.47 74.97 76.48 76.28 76.68 82.84 82.68 83.00 75.69 75.51 75.87 75.14 74.98 75.31 78.09 77.87 78.31
14.78 76.60 76.40 76.81 79.15 78.85 79.44 77.00 76.84 77.15 75.50 75.31 75.69 74.02 73.77 74.28 74.80 74.56 75.05 76.50 76.31 76.69 82.90 82.75 83.06 75.64 75.46 75.82 75.10 74.94 75.27 78.16 77.93 78.38
14.97 76.37 76.16 76.58 79.36 79.05 79.66 77.15 76.98 77.31 75.34 75.16 75.52 73.72 73.47 73.96 74.56 74.31 74.80 76.33 76.14 76.53 82.75 82.58 82.91 75.46 75.28 75.63 74.92 74.75 75.09 77.95 77.74 78.16
15.16 76.68 76.49 76.88 79.18 78.88 79.49 77.33 77.18 77.49 75.47 75.29 75.65 74.03 73.79 74.27 74.77 74.54 75.01 76.46 76.27 76.65 82.94 82.78 83.10 75.54 75.37 75.72 74.96 74.79 75.13 78.09 77.88 78.31
15.35 76.85 76.65 77.05 79.20 78.91 79.49 77.57 77.42 77.73 75.39 75.22 75.57 74.00 73.76 74.23 74.67 74.44 74.89 76.54 76.36 76.73 83.05 82.90 83.20 75.47 75.29 75.64 75.01 74.86 75.17 78.26 78.07 78.46
15.54 76.64 76.44 76.83 79.35 79.05 79.64 77.73 77.59 77.88 75.54 75.37 75.71 74.05 73.81 74.28 74.71 74.48 74.95 76.55 76.37 76.74 83.07 82.92 83.22 75.58 75.42 75.75 75.04 74.88 75.19 78.22 78.01 78.43
15.73 76.74 76.54 76.94 79.21 78.90 79.51 77.91 77.76 78.07 75.50 75.32 75.68 73.96 73.71 74.21 74.81 74.57 75.04 76.58 76.39 76.77 83.05 82.89 83.20 75.55 75.39 75.72 75.05 74.89 75.21 78.36 78.15 78.56
15.92 76.78 76.59 76.97 79.35 79.04 79.66 78.04 77.88 78.19 75.53 75.35 75.71 74.10 73.86 74.35 74.85 74.61 75.08 76.66 76.48 76.85 83.07 82.91 83.22 75.57 75.40 75.75 75.05 74.89 75.20 78.44 78.23 78.65
16.10 76.75 76.55 76.95 79.31 79.01 79.62 78.29 78.14 78.44 75.55 75.37 75.73 73.97 73.71 74.23 74.76 74.53 75.00 76.62 76.42 76.81 83.08 82.92 83.23 75.58 75.41 75.76 75.06 74.90 75.23 78.40 78.19 78.61
16.29 76.87 76.66 77.08 79.55 79.24 79.86 78.41 78.25 78.56 75.44 75.27 75.62 73.96 73.71 74.20 74.77 74.52 75.01 76.66 76.46 76.85 83.16 82.99 83.32 75.54 75.35 75.72 75.01 74.84 75.18 78.48 78.27 78.69
16.48 76.77 76.58 76.97 79.42 79.13 79.71 78.48 78.33 78.62 75.36 75.20 75.53 74.06 73.81 74.31 74.78 74.55 75.01 76.55 76.36 76.73 83.08 82.92 83.23 75.50 75.33 75.66 74.96 74.80 75.11 78.46 78.26 78.67
16.67 76.89 76.71 77.08 79.35 79.06 79.65 78.66 78.51 78.81 75.42 75.25 75.59 74.03 73.78 74.27 74.72 74.49 74.94 76.64 76.45 76.84 83.14 82.99 83.29 75.57 75.41 75.74 75.06 74.91 75.21 78.59 78.39 78.78
16.86 76.79 76.60 76.99 79.30 78.98 79.61 78.93 78.79 79.08 75.41 75.24 75.58 73.98 73.74 74.23 74.72 74.48 74.97 76.56 76.37 76.75 83.18 83.03 83.33 75.53 75.36 75.70 74.97 74.81 75.13 78.59 78.39 78.79
17.05 76.85 76.66 77.05 79.52 79.22 79.82 78.99 78.85 79.13 75.37 75.21 75.53 74.09 73.85 74.33 74.78 74.54 75.01 76.71 76.52 76.91 83.27 83.12 83.42 75.53 75.36 75.70 75.08 74.93 75.23 78.76 78.56 78.95
17.24 76.93 76.73 77.13 79.52 79.21 79.83 79.26 79.11 79.40 75.29 75.12 75.46 74.09 73.85 74.32 74.83 74.60 75.05 76.57 76.37 76.76 83.31 83.15 83.46 75.37 75.20 75.54 74.92 74.77 75.08 78.65 78.44 78.86
17.43 76.97 76.78 77.15 79.43 79.12 79.73 79.32 79.17 79.46 75.41 75.25 75.58 73.81 73.56 74.06 74.50 74.26 74.74 76.68 76.49 76.87 83.33 83.17 83.48 75.51 75.34 75.67 74.93 74.78 75.08 78.74 78.56 78.93
17.62 76.96 76.77 77.14 79.60 79.31 79.89 79.46 79.31 79.60 75.32 75.15 75.48 73.77 73.52 74.03 74.83 74.60 75.06 76.74 76.55 76.93 83.29 83.14 83.44 75.45 75.28 75.61 74.98 74.83 75.13 78.63 78.43 78.84
17.81 76.97 76.78 77.16 79.73 79.43 80.03 79.67 79.53 79.81 75.32 75.15 75.49 73.83 73.59 74.07 74.60 74.38 74.83 76.63 76.45 76.82 83.35 83.20 83.50 75.46 75.30 75.63 74.92 74.77 75.07 78.89 78.68 79.10
18.00 76.89 76.70 77.08 79.65 79.35 79.95 79.73 79.58 79.88 75.18 75.02 75.35 73.90 73.65 74.15 74.59 74.36 74.82 76.69 76.50 76.89 83.27 83.11 83.42 75.40 75.23 75.56 74.88 74.73 75.04 78.74 78.55 78.93
18.19 76.99 76.81 77.17 79.56 79.26 79.85 79.81 79.67 79.96 75.30 75.14 75.46 73.91 73.67 74.14 74.70 74.47 74.92 76.79 76.59 76.99 83.33 83.18 83.47 75.36 75.20 75.52 75.01 74.86 75.17 78.91 78.72 79.11
18.38 76.88 76.68 77.07 79.35 79.04 79.66 79.94 79.80 80.08 75.24 75.07 75.41 73.79 73.54 74.04 74.51 74.27 74.74 76.67 76.49 76.86 83.37 83.23 83.51 75.32 75.15 75.49 74.92 74.76 75.07 78.81 78.62 79.00
18.57 77.08 76.89 77.28 79.60 79.29 79.91 80.13 79.98 80.27 75.44 75.28 75.60 73.95 73.69 74.20 74.75 74.53 74.97 76.79 76.60 76.99 83.43 83.27 83.58 75.50 75.33 75.66 75.05 74.90 75.19 79.00 78.80 79.19
18.76 77.05 76.85 77.25 79.57 79.26 79.87 80.24 80.11 80.37 75.29 75.13 75.45 74.03 73.79 74.27 74.71 74.47 74.94 76.74 76.56 76.93 83.46 83.32 83.60 75.45 75.29 75.61 75.02 74.87 75.17 78.92 78.72 79.11
18.95 77.13 76.94 77.32 79.51 79.21 79.81 80.29 80.15 80.43 75.30 75.13 75.48 73.92 73.67 74.17 74.86 74.64 75.08 76.85 76.65 77.05 83.37 83.23 83.51 75.49 75.34 75.65 74.99 74.83 75.14 78.97 78.78 79.15
19.14 77.08 76.89 77.27 79.65 79.35 79.95 80.53 80.39 80.67 75.31 75.15 75.47 73.93 73.69 74.17 74.75 74.53 74.97 76.84 76.65 77.03 83.56 83.42 83.70 75.48 75.33 75.64 74.98 74.83 75.13 79.10 78.91 79.29
19.33 77.04 76.86 77.22 79.51 79.20 79.81 80.47 80.34 80.61 75.23 75.07 75.39 73.84 73.60 74.08 74.71 74.48 74.94 76.77 76.57 76.96 83.40 83.27 83.54 75.41 75.25 75.57 74.87 74.72 75.01 78.94 78.75 79.14
19.52 77.05 76.86 77.23 79.50 79.21 79.79 80.61 80.47 80.75 75.19 75.04 75.35 73.89 73.66 74.13 74.61 74.38 74.85 76.80 76.60 77.00 83.46 83.31 83.60 75.25 75.08 75.41 74.82 74.67 74.97 79.01 78.82 79.19
19.71 77.05 76.86 77.24 79.74 79.44 80.05 80.73 80.60 80.86 75.19 75.03 75.34 74.01 73.77 74.25 74.65 74.43 74.88 76.77 76.58 76.96 83.48 83.35 83.62 75.38 75.23 75.54 74.82 74.69 74.96 79.11 78.93 79.29
19.90 77.07 76.89 77.25 79.91 79.62 80.20 80.89 80.75 81.03 75.23 75.07 75.39 73.86 73.63 74.10 74.69 74.46 74.91 76.83 76.64 77.02 83.54 83.39 83.68 75.40 75.25 75.56 74.86 74.71 75.01 79.12 78.94 79.31


==> data/100/mode2_lp_cluster_size_slope.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high Baseline_mean Baseline_ci_low Baseline_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high SGC_mean SGC_ci_low SGC_ci_high
0.00 76.80 76.60 76.99 79.47 79.17 79.78 78.03 77.88 78.19 75.54 75.37 75.72 74.10 73.85 74.35 74.83 74.60 75.06 76.60 76.40 76.79 83.15 82.99 83.30 75.65 75.47 75.83 75.10 74.93 75.26 78.44 78.23 78.66
0.01 76.87 76.68 77.07 79.31 79.00 79.62 77.98 77.83 78.14 75.43 75.25 75.61 73.89 73.64 74.14 74.83 74.60 75.06 76.53 76.34 76.72 82.99 82.83 83.16 75.50 75.33 75.67 74.98 74.82 75.14 78.29 78.09 78.50
0.01 76.65 76.45 76.84 79.34 79.05 79.64 77.95 77.79 78.10 75.50 75.33 75.67 74.03 73.78 74.27 74.66 74.42 74.90 76.50 76.31 76.68 83.08 82.93 83.24 75.58 75.41 75.75 75.04 74.88 75.19 78.33 78.12 78.53
0.02 76.70 76.49 76.90 79.20 78.87 79.54 77.82 77.66 77.97 75.51 75.34 75.68 73.92 73.67 74.17 74.75 74.52 74.99 76.60 76.41 76.80 82.99 82.83 83.15 75.64 75.48 75.81 75.17 75.01 75.33 78.28 78.07 78.49
0.02 76.71 76.52 76.91 79.29 79.00 79.59 77.84 77.69 77.99 75.36 75.20 75.53 73.83 73.60 74.07 74.68 74.45 74.92 76.44 76.25 76.62 82.94 82.80 83.09 75.53 75.36 75.70 74.93 74.77 75.09 78.26 78.05 78.46
0.03 76.70 76.51 76.90 79.39 79.10 79.68 77.92 77.77 78.08 75.43 75.27 75.60 73.89 73.64 74.15 74.67 74.43 74.90 76.60 76.39 76.80 83.08 82.93 83.24 75.60 75.43 75.78 75.10 74.94 75.26 78.38 78.18 78.58
0.03 76.54 76.34 76.73 79.23 78.94 79.51 77.77 77.62 77.92 75.44 75.27 75.61 73.79 73.55 74.03 74.59 74.36 74.83 76.53 76.34 76.72 82.95 82.80 83.10 75.52 75.35 75.68 74.94 74.79 75.10 78.33 78.12 78.53
0.04 76.93 76.74 77.12 79.35 79.04 79.65 78.01 77.86 78.16 75.53 75.35 75.71 73.99 73.75 74.23 74.96 74.73 75.19 76.62 76.43 76.81 83.15 83.00 83.29 75.64 75.47 75.82 75.13 74.97 75.29 78.42 78.22 78.62
0.04 76.89 76.70 77.09 79.36 79.05 79.66 78.08 77.93 78.23 75.54 75.36 75.72 74.10 73.85 74.34 75.01 74.78 75.23 76.82 76.62 77.02 83.20 83.04 83.35 75.70 75.53 75.87 75.15 74.98 75.31 78.53 78.31 78.74
0.05 76.65 76.46 76.85 78.93 78.61 79.24 77.88 77.73 78.04 75.42 75.24 75.59 73.89 73.65 74.14 74.83 74.60 75.05 76.57 76.38 76.76 83.05 82.89 83.21 75.56 75.39 75.73 75.01 74.84 75.17 78.26 78.05 78.47
0.05 76.52 76.32 76.72 79.32 79.02 79.62 77.86 77.71 78.01 75.42 75.25 75.59 73.90 73.66 74.14 74.76 74.54 74.98 76.61 76.41 76.80 83.01 82.86 83.16 75.53 75.36 75.70 74.98 74.82 75.14 78.23 78.02 78.45
0.06 76.64 76.45 76.84 79.25 78.96 79.55 77.93 77.78 78.08 75.45 75.28 75.62 73.88 73.64 74.13 74.82 74.60 75.04 76.58 76.39 76.77 83.08 82.92 83.24 75.55 75.38 75.72 74.99 74.83 75.14 78.39 78.18 78.59
0.06 76.69 76.50 76.88 79.33 79.05 79.62 77.87 77.73 78.02 75.57 75.40 75.74 74.05 73.81 74.30 74.87 74.65 75.10 76.59 76.40 76.78 83.04 82.89 83.18 75.72 75.56 75.89 75.09 74.94 75.24 78.18 77.98 78.39
0.07 76.84 76.64 77.03 79.50 79.21 79.80 77.98 77.83 78.13 75.55 75.37 75.72 73.95 73.68 74.21 74.96 74.73 75.19 76.64 76.45 76.83 83.14 82.98 83.29 75.61 75.43 75.79 75.11 74.94 75.27 78.49 78.29 78.69
0.07 76.65 76.45 76.84 79.34 79.03 79.64 77.96 77.81 78.11 75.45 75.28 75.61 74.01 73.76 74.26 74.79 74.54 75.03 76.67 76.48 76.86 83.04 82.89 83.19 75.55 75.38 75.72 75.00 74.85 75.16 78.26 78.05 78.47
0.08 76.72 76.53 76.91 79.43 79.15 79.70 77.86 77.71 78.01 75.59 75.42 75.75 73.91 73.67 74.16 74.98 74.76 75.20 76.66 76.48 76.84 82.98 82.84 83.13 75.74 75.57 75.90 75.13 74.98 75.28 78.22 78.02 78.42
0.08 76.76 76.57 76.96 79.38 79.08 79.68 78.01 77.87 78.16 75.51 75.34 75.69 73.97 73.72 74.21 74.86 74.63 75.10 76.65 76.46 76.84 83.12 82.97 83.27 75.64 75.46 75.82 75.07 74.91 75.24 78.29 78.08 78.50
0.09 76.60 76.41 76.79 79.44 79.13 79.76 77.88 77.73 78.04 75.49 75.31 75.66 73.94 73.69 74.20 74.69 74.45 74.93 76.63 76.44 76.82 83.02 82.87 83.18 75.64 75.47 75.82 74.99 74.83 75.16 78.21 78.00 78.41
0.09 76.55 76.36 76.74 79.07 78.78 79.35 77.84 77.69 77.99 75.49 75.31 75.66 74.06 73.82 74.30 74.71 74.48 74.94 76.61 76.43 76.80 82.94 82.79 83.09 75.59 75.42 75.76 75.07 74.91 75.23 78.15 77.95 78.36
0.10 76.70 76.51 76.89 79.32 79.03 79.61 77.96 77.82 78.11 75.48 75.30 75.66 74.02 73.77 74.27 74.75 74.51 74.99 76.70 76.51 76.89 83.05 82.89 83.20 75.68 75.51 75.86 75.05 74.88 75.21 78.31 78.11 78.52
0.10 76.68 76.48 76.88 79.36 79.07 79.65 78.00 77.85 78.14 75.65 75.47 75.82 74.04 73.78 74.29 74.84 74.60 75.08 76.72 76.54 76.91 83.15 83.00 83.30 75.76 75.59 75.93 75.16 75.00 75.32 78.19 77.99 78.39
0.11 76.69 76.50 76.89 79.29 78.99 79.59 77.99 77.84 78.14 75.58 75.40 75.75 74.13 73.88 74.37 74.87 74.63 75.11 76.69 76.50 76.87 83.21 83.06 83.37 75.79 75.62 75.96 75.09 74.93 75.25 78.30 78.11 78.50
0.11 76.56 76.36 76.75 79.21 78.92 79.51 77.94 77.79 78.10 75.59 75.42 75.76 74.01 73.76 74.26 74.76 74.52 75.00 76.73 76.54 76.93 82.99 82.84 83.14 75.67 75.49 75.84 75.08 74.92 75.24 78.10 77.89 78.31
0.12 76.55 76.35 76.75 79.20 78.92 79.49 77.99 77.84 78.15 75.59 75.42 75.76 73.97 73.70 74.23 74.73 74.48 74.97 76.66 76.48 76.85 83.07 82.92 83.23 75.69 75.52 75.86 75.02 74.86 75.17 78.23 78.02 78.43
0.12 76.57 76.38 76.76 79.11 78.82 79.40 77.97 77.82 78.12 75.49 75.32 75.66 73.99 73.74 74.24 74.81 74.58 75.05 76.69 76.51 76.87 83.06 82.91 83.21 75.65 75.48 75.81 75.09 74.93 75.25 78.19 77.99 78.39
0.13 76.46 76.27 76.65 79.17 78.87 79.48 77.94 77.80 78.09 75.59 75.41 75.76 74.05 73.80 74.30 74.87 74.63 75.11 76.64 76.45 76.82 83.10 82.95 83.25 75.66 75.49 75.84 75.03 74.86 75.19 78.17 77.97 78.37
0.13 76.51 76.32 76.70 79.24 78.95 79.54 77.90 77.75 78.05 75.54 75.37 75.71 73.95 73.70 74.21 74.90 74.67 75.13 76.72 76.53 76.90 82.97 82.82 83.13 75.64 75.47 75.81 74.99 74.83 75.15 78.05 77.84 78.25
0.14 76.61 76.42 76.80 79.21 78.92 79.49 77.97 77.82 78.12 75.60 75.43 75.78 74.14 73.90 74.38 74.88 74.64 75.12 76.75 76.57 76.93 83.08 82.93 83.24 75.88 75.71 76.05 75.17 75.02 75.33 78.11 77.90 78.31
0.14 76.54 76.35 76.74 78.96 78.66 79.27 78.00 77.84 78.15 75.81 75.64 75.97 73.98 73.74 74.23 74.97 74.74 75.20 76.88 76.70 77.06 83.05 82.90 83.20 75.86 75.69 76.03 75.20 75.04 75.35 78.06 77.86 78.27
0.15 76.59 76.40 76.78 79.39 79.10 79.67 78.04 77.88 78.19 75.59 75.42 75.76 74.18 73.93 74.43 74.94 74.70 75.17 76.74 76.56 76.93 83.14 82.98 83.30 75.71 75.54 75.88 75.12 74.97 75.28 78.20 78.00 78.40
0.15 76.32 76.14 76.51 79.02 78.72 79.32 77.84 77.68 77.99 75.46 75.29 75.64 73.97 73.73 74.22 74.85 74.62 75.08 76.57 76.38 76.76 83.07 82.91 83.22 75.54 75.37 75.72 74.97 74.82 75.13 78.04 77.84 78.24
0.16 76.52 76.33 76.71 79.15 78.87 79.44 77.94 77.79 78.10 75.61 75.44 75.78 74.23 73.98 74.48 74.97 74.74 75.21 76.85 76.66 77.04 83.10 82.95 83.25 75.77 75.60 75.94 75.11 74.94 75.27 78.17 77.96 78.37
0.16 76.45 76.25 76.65 79.36 79.07 79.65 78.05 77.90 78.21 75.55 75.38 75.73 74.07 73.82 74.33 74.92 74.68 75.16 76.72 76.52 76.92 83.08 82.93 83.23 75.79 75.61 75.97 75.11 74.94 75.27 78.12 77.92 78.33
0.17 76.54 76.35 76.73 79.29 78.99 79.60 77.93 77.77 78.08 75.69 75.51 75.87 74.24 73.97 74.50 75.09 74.86 75.33 76.89 76.70 77.09 83.17 83.03 83.32 75.93 75.75 76.12 75.22 75.06 75.38 78.16 77.95 78.37
0.17 76.43 76.24 76.62 79.16 78.87 79.45 77.95 77.80 78.10 75.57 75.39 75.74 74.20 73.94 74.45 74.98 74.74 75.22 76.78 76.59 76.96 83.11 82.96 83.26 75.82 75.64 75.99 75.12 74.96 75.29 78.00 77.80 78.20
0.18 76.56 76.36 76.75 79.18 78.88 79.49 78.03 77.88 78.19 75.67 75.49 75.84 74.22 73.98 74.47 75.03 74.79 75.28 76.97 76.78 77.16 83.13 82.98 83.29 75.83 75.66 76.00 75.14 74.98 75.30 78.12 77.93 78.32
0.18 76.48 76.29 76.66 79.03 78.73 79.33 77.92 77.78 78.07 75.69 75.52 75.85 74.21 73.97 74.45 75.02 74.78 75.26 76.87 76.69 77.05 83.06 82.91 83.21 75.83 75.66 76.00 75.19 75.04 75.34 78.06 77.86 78.26
0.19 76.54 76.34 76.73 79.23 78.94 79.51 78.03 77.88 78.19 75.69 75.51 75.86 73.96 73.71 74.22 74.97 74.73 75.21 76.93 76.74 77.12 83.17 83.02 83.33 75.86 75.69 76.03 75.16 75.00 75.32 78.05 77.84 78.25
0.19 76.53 76.35 76.72 79.08 78.79 79.37 78.03 77.89 78.18 75.72 75.54 75.89 74.25 74.00 74.50 75.04 74.81 75.27 77.11 76.92 77.29 83.16 83.01 83.31 75.91 75.74 76.08 75.29 75.13 75.45 78.02 77.82 78.22
0.20 76.48 76.29 76.67 79.28 78.99 79.58 78.02 77.87 78.16 75.67 75.49 75.85 74.14 73.88 74.40 74.99 74.74 75.24 76.97 76.79 77.15 83.17 83.02 83.32 75.84 75.66 76.02 75.20 75.05 75.36 78.07 77.88 78.26
0.20 76.41 76.21 76.61 79.15 78.86 79.45 78.04 77.89 78.20 75.67 75.49 75.85 74.14 73.88 74.40 74.99 74.76 75.23 76.98 76.80 77.17 83.16 83.00 83.31 75.90 75.72 76.08 75.21 75.04 75.37 78.07 77.87 78.28
0.21 76.50 76.32 76.69 79.14 78.85 79.42 77.94 77.79 78.10 75.74 75.57 75.92 74.49 74.25 74.73 74.99 74.74 75.24 77.01 76.82 77.19 83.11 82.96 83.26 75.90 75.73 76.07 75.25 75.09 75.41 78.06 77.86 78.26
0.21 76.48 76.29 76.67 79.13 78.84 79.43 78.09 77.93 78.24 75.74 75.56 75.92 74.11 73.84 74.37 75.08 74.85 75.32 76.95 76.76 77.14 83.16 83.01 83.32 75.98 75.81 76.15 75.23 75.06 75.39 77.96 77.75 78.16
0.22 76.56 76.38 76.74 79.00 78.72 79.29 78.02 77.87 78.17 75.83 75.66 75.99 74.24 73.99 74.49 75.12 74.90 75.35 77.12 76.93 77.30 83.12 82.97 83.27 75.94 75.77 76.10 75.28 75.13 75.44 78.04 77.84 78.24
0.22 76.53 76.34 76.72 79.01 78.71 79.31 78.03 77.87 78.18 75.75 75.58 75.92 74.16 73.89 74.42 74.99 74.75 75.23 77.01 76.83 77.20 83.15 82.99 83.30 75.94 75.77 76.12 75.25 75.09 75.40 77.97 77.77 78.17
0.23 76.37 76.19 76.56 79.26 78.96 79.56 78.04 77.89 78.20 75.79 75.62 75.96 74.39 74.13 74.65 74.93 74.68 75.19 76.99 76.80 77.18 83.10 82.95 83.26 76.01 75.84 76.18 75.21 75.05 75.38 77.95 77.74 78.16
0.23 76.42 76.23 76.61 79.31 79.03 79.60 77.96 77.80 78.12 75.72 75.55 75.89 74.25 73.99 74.50 75.12 74.88 75.36 77.04 76.86 77.23 83.04 82.88 83.20 75.96 75.79 76.13 75.22 75.07 75.38 77.99 77.79 78.20
0.24 76.36 76.18 76.54 79.05 78.76 79.34 78.03 77.88 78.17 75.69 75.51 75.86 74.14 73.89 74.40 75.06 74.82 75.30 76.94 76.76 77.12 83.14 82.99 83.28 75.85 75.68 76.02 75.20 75.04 75.36 77.95 77.74 78.15
0.24 76.34 76.16 76.53 79.04 78.75 79.33 77.99 77.84 78.14 75.78 75.61 75.94 74.18 73.94 74.43 75.12 74.89 75.36 76.99 76.81 77.18 83.15 83.00 83.29 75.93 75.76 76.10 75.16 75.00 75.31 78.01 77.81 78.20
0.25 76.54 76.35 76.74 79.02 78.72 79.32 78.10 77.95 78.25 75.81 75.64 75.98 74.38 74.13 74.63 75.02 74.78 75.27 77.06 76.88 77.25 83.13 82.98 83.28 75.98 75.81 76.15 75.31 75.16 75.47 78.06 77.85 78.27
0.25 76.45 76.27 76.64 79.11 78.83 79.40 77.98 77.82 78.14 75.79 75.62 75.96 74.29 74.02 74.57 75.15 74.91 75.40 77.09 76.91 77.27 83.14 82.99 83.29 75.88 75.71 76.06 75.19 75.03 75.35 78.05 77.85 78.25
0.26 76.50 76.31 76.68 79.30 79.02 79.57 78.11 77.96 78.26 75.78 75.62 75.95 74.40 74.15 74.65 75.25 75.01 75.48 77.23 77.05 77.41 83.28 83.13 83.43 76.15 75.99 76.32 75.29 75.14 75.44 78.14 77.95 78.33
0.26 76.33 76.14 76.52 78.95 78.66 79.24 77.96 77.81 78.10 75.70 75.53 75.87 74.25 74.01 74.49 74.88 74.62 75.13 76.98 76.80 77.17 83.08 82.93 83.23 75.98 75.80 76.15 75.15 74.99 75.31 77.97 77.77 78.17
0.27 76.38 76.20 76.56 79.13 78.84 79.43 78.06 77.91 78.21 75.91 75.74 76.07 74.37 74.13 74.62 75.26 75.03 75.49 77.21 77.02 77.40 83.17 83.02 83.32 76.07 75.90 76.25 75.25 75.09 75.41 77.92 77.72 78.12
0.27 76.51 76.33 76.68 79.04 78.74 79.34 78.15 78.00 78.30 75.83 75.66 76.01 74.32 74.07 74.57 75.25 75.02 75.49 77.20 77.02 77.38 83.21 83.05 83.37 76.04 75.87 76.22 75.20 75.04 75.35 78.04 77.84 78.24
0.28 76.31 76.13 76.49 78.91 78.62 79.19 78.07 77.92 78.22 75.88 75.71 76.05 74.34 74.10 74.59 75.15 74.91 75.39 77.11 76.93 77.29 83.23 83.08 83.37 76.08 75.92 76.24 75.26 75.10 75.42 77.94 77.74 78.13
0.28 76.44 76.27 76.62 79.25 78.96 79.53 78.09 77.93 78.25 75.88 75.71 76.05 74.31 74.07 74.56 75.34 75.11 75.56 77.07 76.88 77.26 83.10 82.94 83.26 76.10 75.92 76.27 75.23 75.07 75.39 77.88 77.67 78.08
0.29 76.42 76.23 76.60 78.90 78.62 79.19 78.04 77.89 78.19 75.89 75.71 76.06 74.46 74.20 74.71 75.26 75.01 75.50 77.26 77.07 77.45 83.06 82.90 83.21 76.10 75.93 76.27 75.34 75.17 75.51 77.92 77.72 78.12
0.29 76.32 76.14 76.50 79.09 78.80 79.38 78.08 77.92 78.23 75.88 75.71 76.04 74.31 74.07 74.56 75.22 74.97 75.46 77.15 76.96 77.34 83.08 82.92 83.23 76.04 75.88 76.21 75.20 75.04 75.36 77.94 77.74 78.13
0.30 76.45 76.26 76.63 79.07 78.78 79.36 78.07 77.92 78.23 75.87 75.70 76.05 74.39 74.12 74.65 75.24 74.99 75.50 77.21 77.02 77.40 83.19 83.03 83.36 76.17 76.00 76.35 75.27 75.11 75.44 78.07 77.86 78.27
0.30 76.35 76.16 76.54 79.03 78.73 79.33 78.05 77.89 78.20 75.84 75.67 76.02 74.13 73.87 74.39 75.15 74.91 75.39 77.10 76.91 77.28 83.09 82.93 83.25 76.08 75.90 76.25 75.20 75.04 75.36 77.88 77.67 78.08
0.31 76.33 76.14 76.51 79.09 78.80 79.38 78.01 77.85 78.17 75.76 75.58 75.94 74.31 74.05 74.56 75.04 74.78 75.29 77.12 76.93 77.30 83.12 82.97 83.28 76.11 75.94 76.28 75.18 75.02 75.35 77.95 77.75 78.15
0.31 76.47 76.30 76.64 78.96 78.68 79.24 78.12 77.97 78.27 75.91 75.76 76.07 74.26 74.00 74.51 75.26 75.03 75.48 77.30 77.13 77.48 83.12 82.98 83.27 76.18 76.01 76.34 75.26 75.11 75.41 77.89 77.70 78.08
0.32 76.30 76.12 76.48 79.07 78.78 79.36 78.07 77.92 78.22 75.84 75.67 76.02 74.33 74.07 74.58 75.20 74.95 75.45 77.16 76.98 77.34 83.08 82.92 83.23 76.05 75.88 76.23 75.22 75.06 75.39 77.99 77.80 78.18
0.32 76.48 76.30 76.66 79.28 79.01 79.55 78.03 77.89 78.18 75.93 75.75 76.10 74.44 74.18 74.70 75.20 74.95 75.44 77.25 77.07 77.44 83.15 83.00 83.31 76.21 76.04 76.38 75.40 75.24 75.57 78.00 77.80 78.19
0.33 76.44 76.26 76.61 78.95 78.66 79.25 78.06 77.91 78.20 75.83 75.66 76.00 74.38 74.13 74.63 75.26 75.02 75.50 77.29 77.11 77.47 83.05 82.90 83.20 76.09 75.91 76.26 75.28 75.12 75.44 77.96 77.76 78.16
0.33 76.48 76.30 76.66 79.27 78.98 79.56 78.11 77.96 78.26 75.94 75.77 76.11 74.40 74.15 74.65 75.19 74.94 75.45 77.30 77.12 77.48 83.20 83.05 83.35 76.19 76.02 76.36 75.29 75.13 75.45 77.97 77.78 78.17
0.34 76.40 76.21 76.59 79.03 78.74 79.32 78.13 77.98 78.28 75.95 75.77 76.13 74.30 74.04 74.57 75.18 74.92 75.44 77.22 77.03 77.41 83.14 82.98 83.31 76.15 75.97 76.32 75.26 75.09 75.43 77.95 77.75 78.15
0.34 76.50 76.32 76.69 78.89 78.60 79.18 78.13 77.98 78.28 76.05 75.89 76.21 74.63 74.38 74.88 75.28 75.03 75.54 77.39 77.20 77.58 83.11 82.96 83.27 76.28 76.12 76.45 75.38 75.22 75.54 78.04 77.84 78.24
0.35 76.39 76.21 76.57 79.23 78.95 79.52 78.05 77.90 78.20 75.93 75.76 76.10 74.44 74.18 74.70 75.23 74.98 75.48 77.29 77.10 77.47 83.12 82.96 83.28 76.18 76.01 76.36 75.31 75.15 75.47 78.01 77.82 78.21
0.35 76.39 76.21 76.57 79.22 78.94 79.50 78.05 77.90 78.20 75.88 75.71 76.06 74.38 74.13 74.64 75.36 75.13 75.60 77.24 77.05 77.43 83.16 83.01 83.32 76.20 76.03 76.37 75.25 75.09 75.42 77.92 77.72 78.11
0.36 76.36 76.18 76.54 79.29 79.02 79.55 78.06 77.91 78.21 75.94 75.77 76.12 74.48 74.24 74.73 75.28 75.04 75.53 77.23 77.04 77.41 83.13 82.98 83.28 76.17 76.00 76.35 75.23 75.06 75.39 77.83 77.63 78.02
0.36 76.38 76.19 76.57 79.12 78.83 79.41 78.08 77.93 78.24 75.95 75.76 76.13 74.54 74.30 74.79 75.34 75.10 75.59 77.28 77.08 77.47 83.11 82.95 83.27 76.18 76.00 76.35 75.32 75.16 75.49 77.78 77.57 77.98
0.37 76.42 76.24 76.60 78.95 78.66 79.23 78.08 77.93 78.23 76.00 75.84 76.17 74.39 74.14 74.64 75.24 75.00 75.49 77.36 77.18 77.53 83.07 82.91 83.22 76.22 76.05 76.39 75.36 75.20 75.51 77.91 77.72 78.09
0.37 76.51 76.33 76.69 79.31 79.02 79.59 78.16 78.01 78.32 76.04 75.88 76.21 74.45 74.20 74.71 75.40 75.15 75.64 77.43 77.25 77.61 83.14 82.99 83.30 76.30 76.13 76.47 75.32 75.16 75.48 78.07 77.88 78.27
0.38 76.55 76.37 76.73 79.27 79.00 79.55 78.12 77.97 78.27 76.09 75.92 76.27 74.39 74.13 74.65 75.46 75.21 75.72 77.53 77.34 77.72 83.11 82.96 83.26 76.37 76.20 76.54 75.43 75.26 75.59 78.05 77.85 78.24
0.38 76.49 76.32 76.67 79.10 78.83 79.38 78.15 78.00 78.29 75.97 75.80 76.13 74.47 74.22 74.73 75.42 75.17 75.66 77.44 77.27 77.62 83.19 83.05 83.34 76.28 76.12 76.45 75.39 75.23 75.54 78.13 77.93 78.32
0.39 76.48 76.30 76.66 78.99 78.71 79.27 78.02 77.88 78.17 75.98 75.81 76.15 74.30 74.03 74.57 75.34 75.09 75.58 77.35 77.17 77.53 83.04 82.89 83.20 76.18 76.01 76.35 75.31 75.15 75.47 78.06 77.87 78.24
0.39 76.49 76.32 76.67 79.15 78.88 79.42 78.21 78.06 78.35 75.94 75.78 76.10 74.50 74.25 74.75 75.33 75.08 75.59 77.43 77.25 77.61 83.13 82.97 83.29 76.23 76.06 76.40 75.34 75.18 75.50 77.89 77.70 78.08
0.40 76.64 76.45 76.82 79.23 78.96 79.51 78.15 78.00 78.30 76.14 75.97 76.32 74.47 74.20 74.75 75.44 75.19 75.69 77.45 77.27 77.64 83.24 83.08 83.39 76.36 76.18 76.53 75.49 75.33 75.66 78.05 77.85 78.24
0.40 76.47 76.29 76.65 79.24 78.96 79.52 78.08 77.93 78.24 76.04 75.87 76.22 74.28 74.02 74.55 75.35 75.10 75.60 77.40 77.22 77.59 83.09 82.93 83.25 76.32 76.15 76.50 75.27 75.11 75.43 77.95 77.75 78.14
0.41 76.48 76.31 76.66 79.04 78.76 79.33 78.14 77.99 78.28 76.02 75.85 76.18 74.59 74.34 74.84 75.35 75.11 75.59 77.43 77.25 77.61 83.01 82.86 83.17 76.28 76.11 76.45 75.36 75.21 75.52 78.08 77.89 78.27
0.41 76.55 76.36 76.73 79.20 78.93 79.47 78.10 77.95 78.26 76.11 75.94 76.29 74.57 74.30 74.83 75.45 75.20 75.70 77.50 77.32 77.68 83.08 82.92 83.23 76.41 76.23 76.59 75.34 75.18 75.50 78.00 77.81 78.20
0.42 76.36 76.17 76.55 79.08 78.81 79.36 78.03 77.88 78.19 75.98 75.80 76.16 74.35 74.08 74.63 75.28 75.02 75.53 77.37 77.19 77.55 83.03 82.87 83.19 76.22 76.04 76.40 75.30 75.14 75.46 77.84 77.65 78.04
0.42 76.48 76.30 76.65 79.08 78.80 79.36 78.02 77.87 78.17 76.14 75.97 76.31 74.46 74.20 74.73 75.42 75.16 75.68 77.43 77.25 77.61 83.08 82.93 83.24 76.32 76.14 76.50 75.37 75.21 75.53 78.00 77.81 78.19
0.43 76.57 76.40 76.75 79.29 79.02 79.56 78.04 77.89 78.20 76.06 75.89 76.23 74.59 74.32 74.85 75.57 75.32 75.81 77.62 77.44 77.80 83.14 82.99 83.29 76.38 76.21 76.55 75.42 75.26 75.57 77.94 77.74 78.13
0.43 76.59 76.40 76.78 79.23 78.96 79.51 78.20 78.05 78.36 76.20 76.03 76.38 74.65 74.37 74.92 75.41 75.14 75.67 77.59 77.41 77.78 83.18 83.01 83.34 76.36 76.18 76.54 75.37 75.20 75.54 78.01 77.80 78.22
0.44 76.45 76.27 76.64 79.26 79.00 79.53 78.15 78.00 78.30 76.01 75.85 76.18 74.45 74.19 74.72 75.35 75.11 75.60 77.47 77.29 77.65 83.03 82.87 83.19 76.32 76.15 76.49 75.33 75.18 75.49 78.10 77.91 78.30
0.44 76.61 76.42 76.79 79.45 79.17 79.73 78.29 78.14 78.44 76.15 75.98 76.32 74.67 74.41 74.93 75.66 75.41 75.91 77.61 77.42 77.79 83.28 83.12 83.43 76.47 76.29 76.65 75.46 75.30 75.62 78.15 77.95 78.34
0.45 76.55 76.38 76.73 79.24 78.98 79.49 78.10 77.95 78.24 76.14 75.98 76.31 74.28 74.01 74.55 75.25 75.00 75.51 77.45 77.27 77.62 83.06 82.90 83.21 76.41 76.24 76.58 75.31 75.16 75.47 78.07 77.88 78.27
0.45 76.58 76.40 76.75 79.12 78.85 79.40 78.10 77.94 78.25 76.18 76.02 76.35 74.52 74.26 74.79 75.52 75.28 75.76 77.66 77.48 77.84 83.07 82.92 83.23 76.40 76.24 76.57 75.39 75.23 75.55 78.00 77.81 78.20
0.46 76.57 76.39 76.74 79.32 79.06 79.59 78.13 77.99 78.27 76.21 76.04 76.38 74.70 74.45 74.95 75.46 75.22 75.71 77.61 77.43 77.78 83.05 82.89 83.20 76.46 76.30 76.63 75.44 75.28 75.59 78.07 77.89 78.26
0.46 76.63 76.46 76.81 79.20 78.92 79.48 78.17 78.02 78.32 76.19 76.02 76.35 74.56 74.29 74.83 75.58 75.32 75.84 77.57 77.39 77.76 83.11 82.95 83.27 76.52 76.34 76.70 75.49 75.33 75.65 78.00 77.80 78.20
0.47 76.56 76.39 76.74 79.10 78.82 79.38 78.17 78.01 78.32 76.16 75.99 76.33 74.64 74.38 74.89 75.37 75.11 75.63 77.57 77.39 77.75 83.08 82.92 83.24 76.42 76.25 76.58 75.39 75.24 75.55 78.02 77.84 78.21
0.47 76.55 76.36 76.73 79.20 78.93 79.48 78.13 77.98 78.29 76.20 76.03 76.37 74.44 74.17 74.71 75.58 75.33 75.83 77.57 77.39 77.75 83.13 82.97 83.29 76.48 76.31 76.65 75.37 75.21 75.53 78.02 77.82 78.21
0.48 76.60 76.43 76.78 79.34 79.08 79.61 78.16 78.01 78.30 76.23 76.06 76.40 74.65 74.38 74.91 75.60 75.36 75.84 77.72 77.53 77.91 83.07 82.92 83.22 76.54 76.37 76.71 75.41 75.25 75.57 78.05 77.85 78.24
0.48 76.53 76.36 76.71 79.11 78.85 79.37 78.19 78.04 78.33 76.14 75.97 76.31 74.38 74.13 74.64 75.40 75.15 75.65 77.52 77.33 77.70 83.05 82.89 83.20 76.40 76.23 76.57 75.35 75.19 75.51 77.96 77.76 78.15
0.49 76.57 76.40 76.75 79.11 78.85 79.38 78.06 77.91 78.21 76.19 76.03 76.36 74.62 74.36 74.87 75.57 75.32 75.83 77.50 77.32 77.68 83.06 82.90 83.21 76.49 76.32 76.66 75.37 75.21 75.53 78.06 77.86 78.25
0.49 76.49 76.31 76.67 79.19 78.91 79.47 78.18 78.03 78.33 76.17 75.99 76.34 74.59 74.33 74.85 75.48 75.22 75.73 77.54 77.36 77.73 83.05 82.89 83.21 76.40 76.23 76.58 75.42 75.26 75.59 77.93 77.73 78.12
0.50 76.62 76.43 76.80 79.43 79.17 79.69 78.28 78.12 78.44 76.20 76.03 76.37 74.79 74.54 75.05 75.62 75.37 75.88 77.69 77.51 77.88 83.10 82.94 83.26 76.54 76.36 76.72 75.41 75.26 75.56 78.16 77.96 78.36


==> data/100/mode2_lp_feature_center_distance.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high Baseline_mean Baseline_ci_low Baseline_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high SGC_mean SGC_ci_low SGC_ci_high
0.03 75.76 75.58 75.94 79.04 78.86 79.21 77.94 77.79 78.09 77.22 77.02 77.42 73.93 73.75 74.12 75.09 74.91 75.28 73.23 73.02 73.44 78.38 78.20 78.57 69.05 68.79 69.31 68.18 67.96 68.41 73.61 73.37 73.86
0.08 75.81 75.62 76.00 80.12 79.94 80.30 77.96 77.81 78.11 78.47 78.29 78.66 74.35 74.17 74.54 76.06 75.87 76.25 75.35 75.16 75.55 80.23 80.06 80.39 72.65 72.45 72.86 67.22 66.98 67.46 75.03 74.82 75.24
0.13 76.19 75.99 76.39 80.89 80.71 81.07 77.94 77.78 78.10 79.13 78.94 79.32 74.99 74.79 75.19 76.86 76.67 77.06 76.10 75.90 76.29 81.03 80.86 81.20 73.92 73.73 74.10 67.66 67.43 67.88 75.73 75.53 75.93
0.18 76.52 76.32 76.71 81.20 81.02 81.39 77.91 77.76 78.07 79.44 79.24 79.63 75.52 75.31 75.73 77.34 77.14 77.53 76.51 76.32 76.70 81.48 81.31 81.65 74.79 74.62 74.96 68.93 68.71 69.15 76.13 75.94 76.32
0.23 76.85 76.67 77.04 81.29 81.11 81.48 77.97 77.82 78.13 79.22 79.02 79.42 75.73 75.52 75.93 77.52 77.32 77.72 76.70 76.50 76.89 81.70 81.53 81.87 74.97 74.80 75.15 69.93 69.71 70.14 76.38 76.20 76.56
0.28 77.07 76.88 77.25 81.50 81.32 81.68 77.97 77.81 78.12 79.10 78.90 79.31 76.08 75.88 76.29 77.70 77.49 77.90 77.06 76.87 77.26 81.96 81.80 82.12 75.30 75.13 75.47 71.07 70.87 71.28 76.77 76.59 76.95
0.33 77.31 77.13 77.49 81.52 81.33 81.71 77.95 77.81 78.10 78.87 78.67 79.07 76.21 76.01 76.41 77.75 77.55 77.95 77.01 76.83 77.20 82.10 81.94 82.26 75.27 75.11 75.44 71.84 71.64 72.04 77.07 76.89 77.24
0.38 77.30 77.12 77.48 81.58 81.39 81.77 77.85 77.70 78.00 78.63 78.41 78.84 76.11 75.91 76.31 77.58 77.38 77.78 77.14 76.95 77.33 82.11 81.96 82.27 75.36 75.19 75.53 72.42 72.22 72.62 77.15 76.98 77.33
0.43 77.62 77.43 77.81 81.69 81.51 81.88 78.02 77.87 78.17 78.55 78.34 78.75 76.26 76.06 76.47 77.72 77.51 77.92 77.25 77.06 77.45 82.48 82.33 82.63 75.56 75.40 75.72 73.11 72.92 73.30 77.45 77.28 77.63
0.48 77.57 77.38 77.75 81.72 81.53 81.92 77.96 77.81 78.11 78.26 78.04 78.48 76.25 76.03 76.46 77.57 77.36 77.78 77.15 76.95 77.36 82.43 82.27 82.59 75.46 75.29 75.63 73.41 73.21 73.60 77.41 77.23 77.58
0.53 77.69 77.49 77.88 81.66 81.47 81.85 77.84 77.69 78.00 78.02 77.80 78.25 76.26 76.05 76.47 77.36 77.15 77.57 77.27 77.07 77.47 82.39 82.24 82.55 75.48 75.30 75.65 73.61 73.41 73.81 77.53 77.35 77.72
0.58 77.65 77.46 77.83 81.60 81.41 81.80 77.84 77.69 77.99 77.87 77.66 78.08 76.16 75.96 76.36 77.24 77.03 77.45 77.15 76.95 77.35 82.43 82.27 82.58 75.49 75.32 75.67 73.87 73.68 74.07 77.57 77.39 77.75
0.63 77.64 77.46 77.82 81.61 81.42 81.80 77.87 77.72 78.03 77.56 77.35 77.76 76.06 75.86 76.27 77.32 77.11 77.52 77.20 77.01 77.40 82.63 82.47 82.78 75.45 75.29 75.61 74.06 73.88 74.24 77.79 77.60 77.97
0.68 77.66 77.49 77.84 81.59 81.41 81.78 77.93 77.79 78.08 77.39 77.19 77.60 75.94 75.75 76.14 77.07 76.87 77.27 77.09 76.91 77.28 82.60 82.45 82.75 75.43 75.27 75.59 74.16 73.99 74.33 77.93 77.76 78.10
0.73 77.81 77.61 78.00 81.61 81.41 81.82 77.92 77.76 78.08 77.35 77.14 77.56 75.93 75.72 76.13 77.23 77.02 77.44 77.39 77.18 77.60 82.66 82.50 82.82 75.50 75.34 75.67 74.36 74.19 74.54 77.98 77.80 78.16
0.78 77.70 77.52 77.89 81.48 81.26 81.70 77.99 77.84 78.14 77.04 76.84 77.24 75.70 75.50 75.91 76.93 76.73 77.14 77.14 76.95 77.34 82.74 82.59 82.89 75.38 75.21 75.55 74.32 74.14 74.50 77.98 77.80 78.16
0.83 77.78 77.59 77.97 81.48 81.27 81.70 77.93 77.78 78.08 77.04 76.84 77.25 75.83 75.63 76.04 76.93 76.73 77.13 77.20 77.01 77.39 82.77 82.61 82.92 75.53 75.36 75.69 74.48 74.30 74.65 78.28 78.11 78.45
0.88 77.65 77.46 77.84 81.52 81.31 81.74 78.00 77.85 78.16 77.00 76.79 77.21 75.63 75.42 75.85 76.76 76.55 76.96 77.12 76.92 77.32 82.68 82.53 82.83 75.38 75.20 75.55 74.49 74.32 74.67 78.22 78.05 78.40
0.93 77.65 77.46 77.84 81.34 81.13 81.54 77.82 77.67 77.98 76.83 76.63 77.03 75.80 75.60 76.01 76.79 76.58 77.00 77.20 77.00 77.40 82.65 82.50 82.81 75.51 75.35 75.68 74.64 74.47 74.81 78.12 77.95 78.29
0.98 77.78 77.60 77.97 81.32 81.11 81.54 77.87 77.72 78.02 76.91 76.71 77.11 75.84 75.64 76.04 76.74 76.53 76.94 77.24 77.04 77.44 82.74 82.59 82.90 75.53 75.36 75.70 74.75 74.58 74.92 78.21 78.04 78.38
1.03 77.63 77.43 77.83 81.27 81.05 81.50 77.88 77.72 78.03 76.66 76.46 76.86 75.59 75.38 75.79 76.70 76.50 76.91 77.20 76.99 77.41 82.72 82.56 82.89 75.44 75.26 75.62 74.70 74.52 74.89 78.32 78.14 78.50
1.08 77.62 77.43 77.81 81.34 81.12 81.57 77.87 77.71 78.02 76.67 76.46 76.87 75.66 75.46 75.87 76.69 76.49 76.89 77.28 77.08 77.48 82.81 82.65 82.97 75.56 75.39 75.73 74.74 74.56 74.91 78.22 78.04 78.39
1.13 77.59 77.41 77.77 81.30 81.08 81.51 77.86 77.71 78.01 76.57 76.37 76.77 75.57 75.36 75.78 76.51 76.31 76.71 77.11 76.91 77.32 82.81 82.65 82.96 75.48 75.31 75.65 74.75 74.57 74.92 78.33 78.15 78.51
1.18 77.75 77.55 77.95 81.45 81.23 81.66 77.95 77.79 78.10 76.65 76.46 76.84 75.73 75.53 75.94 76.63 76.43 76.83 77.35 77.15 77.55 82.85 82.70 83.01 75.61 75.44 75.79 74.93 74.75 75.10 78.37 78.19 78.55
1.23 77.68 77.49 77.87 81.33 81.08 81.57 78.02 77.87 78.17 76.55 76.35 76.74 75.59 75.39 75.79 76.56 76.36 76.77 77.26 77.06 77.46 82.92 82.76 83.07 75.54 75.37 75.71 74.88 74.70 75.06 78.49 78.31 78.67
1.28 77.65 77.46 77.84 80.95 80.72 81.19 77.86 77.70 78.01 76.49 76.31 76.67 75.51 75.31 75.70 76.43 76.23 76.62 77.17 76.98 77.37 82.81 82.66 82.97 75.57 75.40 75.73 74.92 74.76 75.09 78.44 78.26 78.62
1.33 77.57 77.38 77.76 81.01 80.76 81.25 77.85 77.70 78.00 76.48 76.29 76.66 75.50 75.30 75.70 76.37 76.17 76.57 77.11 76.91 77.31 82.94 82.79 83.09 75.54 75.38 75.71 74.88 74.72 75.05 78.44 78.26 78.61
1.38 77.69 77.49 77.89 81.22 80.99 81.44 77.94 77.78 78.09 76.49 76.30 76.68 75.46 75.25 75.66 76.44 76.23 76.64 77.13 76.93 77.32 82.85 82.70 83.01 75.60 75.43 75.77 75.01 74.85 75.18 78.31 78.13 78.50
1.43 77.49 77.30 77.69 81.06 80.83 81.30 77.87 77.71 78.02 76.22 76.03 76.41 75.39 75.18 75.59 76.28 76.08 76.49 77.09 76.89 77.29 82.85 82.70 83.00 75.45 75.29 75.62 74.91 74.75 75.08 78.45 78.28 78.62
1.48 77.58 77.40 77.77 81.09 80.86 81.32 77.99 77.84 78.13 76.45 76.27 76.64 75.35 75.15 75.56 76.31 76.12 76.51 77.00 76.80 77.20 82.90 82.75 83.06 75.53 75.37 75.70 74.97 74.81 75.13 78.41 78.24 78.58
1.53 77.60 77.41 77.79 80.83 80.59 81.07 77.91 77.76 78.06 76.22 76.04 76.40 75.26 75.05 75.46 76.24 76.04 76.43 77.09 76.90 77.29 82.85 82.70 83.00 75.52 75.34 75.69 74.94 74.77 75.10 78.47 78.29 78.64
1.58 77.55 77.36 77.74 80.87 80.63 81.12 77.90 77.75 78.05 76.24 76.06 76.43 75.23 75.02 75.44 76.16 75.96 76.37 77.04 76.84 77.23 82.89 82.73 83.05 75.51 75.34 75.68 74.97 74.80 75.14 78.56 78.38 78.74
1.63 77.57 77.37 77.76 80.87 80.63 81.10 77.78 77.62 77.93 76.20 76.02 76.38 75.36 75.16 75.55 76.16 75.96 76.36 77.03 76.83 77.24 82.83 82.68 82.98 75.57 75.41 75.73 74.95 74.79 75.11 78.56 78.38 78.74
1.68 77.60 77.41 77.79 80.80 80.56 81.04 77.88 77.73 78.03 76.16 75.98 76.34 75.29 75.09 75.50 76.26 76.07 76.45 77.12 76.91 77.32 82.94 82.79 83.10 75.55 75.39 75.72 74.98 74.81 75.15 78.51 78.33 78.68
1.73 77.50 77.30 77.69 80.79 80.54 81.03 77.78 77.63 77.94 76.14 75.96 76.33 75.12 74.92 75.32 76.11 75.91 76.30 77.02 76.82 77.23 82.83 82.68 82.98 75.53 75.36 75.70 74.98 74.81 75.14 78.46 78.27 78.64
1.78 77.53 77.33 77.73 80.78 80.54 81.02 77.87 77.72 78.03 76.13 75.95 76.31 75.10 74.89 75.31 76.00 75.79 76.21 76.99 76.79 77.20 82.88 82.72 83.04 75.60 75.42 75.78 74.98 74.81 75.16 78.45 78.27 78.63
1.83 77.39 77.19 77.58 80.85 80.61 81.09 77.87 77.72 78.02 76.01 75.82 76.19 75.16 74.95 75.36 76.02 75.82 76.22 76.96 76.75 77.16 82.91 82.76 83.06 75.49 75.32 75.67 74.95 74.79 75.12 78.57 78.39 78.74
1.88 77.56 77.37 77.75 80.80 80.56 81.04 77.92 77.76 78.07 76.08 75.90 76.26 75.07 74.87 75.28 76.16 75.96 76.35 76.98 76.79 77.17 83.01 82.86 83.16 75.58 75.42 75.75 75.03 74.87 75.19 78.66 78.48 78.83
1.92 77.41 77.23 77.60 80.78 80.54 81.03 77.97 77.82 78.12 76.08 75.91 76.26 74.98 74.79 75.18 75.99 75.81 76.18 76.98 76.79 77.17 82.99 82.84 83.15 75.55 75.39 75.72 74.93 74.77 75.08 78.48 78.30 78.66
1.97 77.44 77.25 77.64 80.75 80.51 81.00 77.87 77.71 78.02 76.03 75.86 76.21 75.01 74.82 75.21 76.11 75.92 76.30 77.00 76.81 77.20 82.89 82.73 83.05 75.56 75.40 75.73 74.98 74.82 75.14 78.56 78.38 78.74
2.02 77.39 77.19 77.58 80.65 80.40 80.91 77.96 77.80 78.11 76.00 75.81 76.18 75.10 74.89 75.31 75.97 75.77 76.17 77.03 76.83 77.23 82.92 82.76 83.08 75.56 75.39 75.73 75.04 74.88 75.20 78.51 78.32 78.69
2.07 77.38 77.19 77.58 80.56 80.32 80.80 77.86 77.72 78.01 76.02 75.85 76.19 75.12 74.92 75.32 76.02 75.82 76.22 76.94 76.76 77.12 82.88 82.73 83.03 75.62 75.46 75.79 75.04 74.89 75.19 78.53 78.34 78.72
2.12 77.42 77.23 77.61 80.59 80.34 80.84 77.94 77.79 78.09 75.96 75.78 76.14 74.89 74.69 75.10 75.91 75.72 76.10 76.97 76.78 77.16 82.99 82.85 83.14 75.56 75.40 75.73 74.99 74.83 75.15 78.52 78.35 78.70
2.17 77.37 77.18 77.57 80.72 80.47 80.98 78.00 77.84 78.15 75.92 75.75 76.09 74.96 74.76 75.17 75.80 75.61 75.99 76.98 76.78 77.18 82.96 82.82 83.11 75.56 75.39 75.73 74.98 74.82 75.14 78.47 78.29 78.66
2.22 77.23 77.04 77.42 80.59 80.34 80.83 77.78 77.62 77.93 75.89 75.71 76.07 74.93 74.74 75.12 75.89 75.68 76.09 76.85 76.65 77.05 82.81 82.66 82.97 75.58 75.41 75.75 74.91 74.75 75.07 78.51 78.33 78.69
2.27 77.26 77.06 77.46 80.40 80.14 80.66 77.86 77.71 78.02 75.83 75.65 76.02 75.01 74.80 75.23 75.83 75.63 76.03 76.96 76.76 77.15 82.98 82.83 83.13 75.64 75.47 75.81 75.07 74.91 75.23 78.48 78.29 78.67
2.32 77.30 77.11 77.50 80.42 80.17 80.67 77.87 77.72 78.02 75.89 75.71 76.06 74.88 74.67 75.08 75.84 75.64 76.04 76.99 76.80 77.18 82.99 82.83 83.14 75.60 75.43 75.76 75.02 74.87 75.18 78.56 78.38 78.74
2.37 77.29 77.09 77.49 80.45 80.18 80.72 77.94 77.78 78.09 75.84 75.66 76.01 74.90 74.69 75.11 75.71 75.48 75.93 76.84 76.65 77.03 82.98 82.83 83.14 75.52 75.34 75.70 74.97 74.80 75.13 78.47 78.28 78.66
2.42 77.29 77.10 77.48 80.33 80.07 80.59 77.96 77.81 78.11 75.81 75.64 75.98 74.93 74.73 75.13 75.73 75.52 75.93 76.90 76.70 77.09 83.06 82.90 83.21 75.57 75.40 75.74 75.02 74.86 75.18 78.68 78.49 78.86
2.47 77.26 77.06 77.46 80.21 79.95 80.47 77.93 77.77 78.08 75.82 75.64 76.00 74.87 74.65 75.09 75.71 75.50 75.92 76.88 76.69 77.08 82.89 82.73 83.05 75.57 75.39 75.74 75.03 74.86 75.19 78.48 78.29 78.67
2.52 77.23 77.03 77.43 80.31 80.05 80.57 77.94 77.79 78.09 75.83 75.66 76.01 74.74 74.53 74.96 75.52 75.32 75.73 76.80 76.61 76.99 82.99 82.83 83.14 75.57 75.40 75.74 75.04 74.88 75.20 78.55 78.36 78.75
2.57 77.25 77.05 77.44 80.48 80.23 80.73 77.92 77.78 78.06 75.90 75.72 76.07 74.81 74.61 75.02 75.75 75.55 75.95 76.92 76.73 77.12 83.06 82.92 83.21 75.62 75.45 75.78 75.09 74.93 75.25 78.60 78.42 78.79
2.62 77.13 76.93 77.33 80.29 80.03 80.56 77.96 77.80 78.12 75.62 75.44 75.80 74.66 74.45 74.88 75.63 75.42 75.83 76.68 76.48 76.88 83.02 82.86 83.18 75.50 75.33 75.67 74.98 74.82 75.15 78.53 78.35 78.72
2.67 77.33 77.13 77.53 80.34 80.08 80.61 78.02 77.87 78.17 75.80 75.63 75.98 74.75 74.53 74.97 75.71 75.51 75.92 76.94 76.74 77.14 83.10 82.95 83.25 75.66 75.49 75.83 75.12 74.96 75.29 78.55 78.37 78.74
2.72 77.16 76.96 77.37 80.28 80.02 80.54 77.89 77.74 78.05 75.64 75.47 75.82 74.69 74.47 74.90 75.51 75.30 75.72 76.89 76.70 77.09 82.96 82.80 83.11 75.54 75.37 75.71 75.09 74.93 75.26 78.54 78.35 78.73
2.77 77.23 77.03 77.43 80.08 79.80 80.37 77.93 77.77 78.08 75.72 75.54 75.89 74.70 74.49 74.91 75.52 75.31 75.73 76.79 76.58 76.99 83.09 82.93 83.24 75.46 75.28 75.64 74.93 74.76 75.10 78.61 78.43 78.79
2.82 77.12 76.92 77.31 80.35 80.09 80.61 77.93 77.79 78.08 75.80 75.63 75.96 74.69 74.49 74.90 75.64 75.45 75.83 76.94 76.76 77.13 83.07 82.92 83.22 75.61 75.45 75.77 75.11 74.96 75.27 78.59 78.41 78.77
2.87 77.16 76.96 77.37 80.21 79.94 80.48 77.94 77.78 78.09 75.69 75.52 75.87 74.73 74.52 74.95 75.46 75.25 75.67 76.82 76.63 77.02 82.98 82.82 83.14 75.55 75.39 75.72 75.08 74.92 75.24 78.48 78.28 78.68
2.92 77.28 77.09 77.48 80.26 79.99 80.52 77.93 77.78 78.08 75.76 75.59 75.93 74.75 74.53 74.97 75.67 75.46 75.88 76.95 76.76 77.14 83.10 82.95 83.25 75.68 75.50 75.85 75.23 75.07 75.39 78.57 78.38 78.77
2.97 77.03 76.83 77.22 80.08 79.80 80.35 77.85 77.70 78.01 75.70 75.53 75.87 74.62 74.40 74.83 75.53 75.32 75.74 76.77 76.57 76.96 82.96 82.80 83.12 75.55 75.38 75.72 74.99 74.83 75.15 78.50 78.32 78.69
3.02 77.15 76.96 77.34 80.04 79.77 80.31 77.91 77.76 78.07 75.71 75.54 75.88 74.71 74.50 74.93 75.47 75.26 75.69 76.86 76.66 77.06 82.99 82.83 83.15 75.62 75.45 75.78 75.10 74.94 75.26 78.54 78.33 78.74
3.07 77.07 76.88 77.26 79.83 79.55 80.11 77.85 77.70 78.01 75.64 75.47 75.81 74.58 74.36 74.79 75.27 75.05 75.50 76.78 76.58 76.97 82.85 82.69 83.00 75.64 75.46 75.82 75.06 74.90 75.22 78.38 78.19 78.57
3.12 77.11 76.92 77.30 80.06 79.77 80.34 77.91 77.76 78.06 75.70 75.53 75.86 74.61 74.39 74.83 75.35 75.13 75.57 76.82 76.63 77.01 83.04 82.89 83.19 75.66 75.49 75.83 75.14 74.98 75.30 78.48 78.28 78.69
3.17 77.11 76.92 77.30 80.18 79.90 80.46 77.91 77.76 78.06 75.76 75.59 75.93 74.60 74.38 74.82 75.29 75.06 75.52 76.87 76.68 77.06 83.03 82.88 83.19 75.69 75.53 75.86 75.10 74.94 75.26 78.54 78.34 78.73
3.22 76.92 76.73 77.11 79.87 79.60 80.15 77.88 77.72 78.03 75.62 75.44 75.80 74.51 74.28 74.74 75.35 75.13 75.57 76.82 76.63 77.02 83.04 82.89 83.19 75.57 75.40 75.74 75.03 74.87 75.19 78.38 78.19 78.58
3.27 76.94 76.74 77.14 79.75 79.47 80.04 77.90 77.75 78.06 75.54 75.37 75.71 74.49 74.26 74.71 75.33 75.13 75.53 76.73 76.52 76.93 83.01 82.86 83.17 75.47 75.30 75.65 75.00 74.83 75.17 78.55 78.35 78.75
3.32 77.05 76.85 77.25 80.14 79.87 80.41 77.90 77.75 78.06 75.58 75.40 75.76 74.55 74.32 74.78 75.33 75.11 75.55 76.72 76.52 76.92 83.01 82.85 83.17 75.65 75.47 75.83 75.10 74.94 75.26 78.54 78.34 78.73
3.37 77.12 76.92 77.33 79.97 79.69 80.24 77.98 77.83 78.14 75.62 75.44 75.80 74.59 74.36 74.82 75.33 75.12 75.54 76.74 76.54 76.95 83.09 82.94 83.25 75.61 75.43 75.79 75.09 74.92 75.25 78.48 78.29 78.68
3.42 76.95 76.75 77.14 79.71 79.44 79.99 77.84 77.68 77.99 75.65 75.47 75.83 74.29 74.05 74.52 75.37 75.15 75.58 76.65 76.46 76.84 82.98 82.83 83.14 75.57 75.39 75.74 75.08 74.92 75.25 78.44 78.24 78.64
3.47 76.94 76.75 77.13 79.76 79.47 80.05 77.86 77.71 78.02 75.56 75.39 75.74 74.40 74.17 74.63 75.10 74.88 75.32 76.66 76.47 76.85 82.98 82.83 83.14 75.59 75.42 75.76 75.05 74.88 75.21 78.42 78.23 78.62
3.52 76.91 76.70 77.12 79.86 79.57 80.14 77.88 77.72 78.03 75.64 75.46 75.82 74.41 74.18 74.64 75.25 75.03 75.47 76.75 76.54 76.96 83.08 82.93 83.24 75.59 75.41 75.76 75.02 74.85 75.20 78.44 78.24 78.65
3.57 76.90 76.71 77.10 79.82 79.53 80.11 77.94 77.79 78.09 75.57 75.39 75.74 74.47 74.25 74.69 75.19 74.98 75.40 76.75 76.56 76.95 82.96 82.81 83.12 75.61 75.44 75.78 75.06 74.89 75.22 78.62 78.42 78.82
3.62 76.86 76.67 77.06 79.55 79.26 79.84 77.82 77.67 77.97 75.61 75.44 75.79 74.33 74.10 74.56 75.12 74.91 75.33 76.56 76.37 76.75 83.00 82.85 83.15 75.45 75.28 75.61 75.04 74.87 75.20 78.38 78.18 78.57
3.67 76.91 76.70 77.11 79.67 79.38 79.97 77.87 77.71 78.02 75.60 75.43 75.77 74.42 74.20 74.64 75.17 74.96 75.38 76.63 76.44 76.82 83.01 82.85 83.17 75.54 75.37 75.71 75.04 74.88 75.20 78.58 78.39 78.78
3.72 76.82 76.62 77.02 79.64 79.35 79.94 77.91 77.76 78.06 75.68 75.50 75.85 74.36 74.13 74.60 75.17 74.95 75.38 76.74 76.55 76.94 83.06 82.91 83.22 75.51 75.33 75.69 75.08 74.92 75.24 78.43 78.23 78.63
3.77 76.95 76.75 77.15 79.81 79.52 80.10 77.87 77.72 78.03 75.58 75.41 75.76 74.32 74.09 74.56 75.19 74.97 75.41 76.76 76.58 76.95 83.03 82.87 83.19 75.65 75.48 75.83 75.07 74.90 75.23 78.44 78.23 78.66
3.82 76.88 76.69 77.07 79.34 79.05 79.62 77.84 77.69 77.99 75.50 75.32 75.67 74.26 74.03 74.50 74.88 74.67 75.10 76.65 76.47 76.84 82.99 82.84 83.15 75.54 75.37 75.72 75.02 74.86 75.17 78.46 78.26 78.65
3.87 76.86 76.66 77.06 79.50 79.21 79.78 77.95 77.80 78.10 75.45 75.28 75.62 74.14 73.90 74.38 74.98 74.77 75.20 76.52 76.33 76.71 82.94 82.79 83.09 75.47 75.30 75.65 74.97 74.81 75.12 78.39 78.19 78.59
3.92 76.94 76.75 77.13 79.67 79.38 79.96 77.95 77.80 78.11 75.55 75.37 75.72 74.39 74.15 74.63 75.10 74.88 75.32 76.65 76.46 76.83 83.16 83.01 83.32 75.62 75.45 75.79 75.05 74.89 75.21 78.54 78.35 78.74
3.97 76.89 76.69 77.09 79.66 79.38 79.94 77.89 77.74 78.04 75.50 75.33 75.68 74.24 74.01 74.47 75.01 74.78 75.24 76.72 76.52 76.91 83.07 82.92 83.23 75.63 75.46 75.81 75.06 74.90 75.22 78.29 78.08 78.49
4.02 76.74 76.53 76.95 79.59 79.31 79.86 77.86 77.71 78.02 75.48 75.31 75.66 74.27 74.03 74.51 75.04 74.83 75.26 76.65 76.45 76.85 82.94 82.79 83.10 75.57 75.39 75.74 74.98 74.81 75.15 78.35 78.15 78.56
4.07 76.84 76.64 77.03 79.58 79.27 79.89 77.96 77.81 78.11 75.53 75.36 75.70 74.04 73.79 74.29 74.92 74.69 75.16 76.73 76.54 76.93 83.05 82.89 83.21 75.58 75.41 75.74 75.09 74.93 75.24 78.33 78.12 78.54
4.12 76.93 76.74 77.13 79.42 79.12 79.71 77.95 77.80 78.11 75.52 75.35 75.70 74.14 73.90 74.38 74.92 74.70 75.15 76.66 76.47 76.86 83.01 82.86 83.16 75.66 75.49 75.84 75.15 74.99 75.31 78.44 78.24 78.64
4.17 76.82 76.63 77.02 79.51 79.22 79.81 77.86 77.71 78.01 75.57 75.41 75.74 74.16 73.92 74.39 74.91 74.69 75.13 76.66 76.47 76.84 83.07 82.91 83.22 75.65 75.48 75.82 75.11 74.95 75.26 78.44 78.24 78.64
4.22 76.73 76.54 76.92 79.57 79.27 79.86 77.88 77.73 78.04 75.34 75.17 75.52 73.96 73.72 74.19 74.86 74.62 75.10 76.62 76.43 76.82 83.00 82.84 83.16 75.44 75.27 75.62 74.97 74.81 75.12 78.47 78.26 78.67
4.27 76.76 76.56 76.96 79.38 79.09 79.68 77.93 77.78 78.09 75.41 75.24 75.58 74.00 73.78 74.22 74.81 74.57 75.04 76.56 76.37 76.75 83.03 82.88 83.19 75.54 75.37 75.71 75.00 74.84 75.17 78.27 78.07 78.48
4.32 76.72 76.52 76.92 79.56 79.28 79.85 77.89 77.74 78.04 75.43 75.25 75.60 73.92 73.67 74.17 74.75 74.52 74.99 76.55 76.36 76.74 83.04 82.89 83.19 75.54 75.36 75.72 75.06 74.90 75.23 78.33 78.12 78.54
4.37 76.66 76.47 76.85 79.42 79.12 79.72 77.77 77.62 77.92 75.54 75.37 75.70 74.10 73.86 74.33 74.79 74.55 75.03 76.47 76.28 76.66 83.01 82.86 83.16 75.60 75.43 75.77 75.02 74.86 75.17 78.18 77.97 78.39
4.42 76.76 76.57 76.96 79.21 78.91 79.52 77.97 77.81 78.12 75.44 75.27 75.61 74.01 73.76 74.25 74.74 74.51 74.97 76.56 76.36 76.75 83.14 82.99 83.29 75.48 75.31 75.65 75.02 74.86 75.18 78.35 78.15 78.56
4.47 76.70 76.52 76.88 79.44 79.13 79.75 77.98 77.83 78.13 75.58 75.42 75.74 74.06 73.83 74.29 74.83 74.59 75.06 76.51 76.32 76.70 83.07 82.91 83.22 75.55 75.39 75.72 75.03 74.87 75.18 78.38 78.18 78.58
4.52 76.86 76.66 77.06 79.38 79.09 79.68 77.96 77.81 78.12 75.52 75.35 75.70 74.04 73.79 74.29 74.76 74.52 75.00 76.61 76.41 76.80 83.16 83.00 83.31 75.65 75.47 75.83 75.09 74.92 75.26 78.41 78.20 78.63
4.57 76.66 76.46 76.85 79.37 79.07 79.68 77.90 77.75 78.05 75.47 75.29 75.64 73.93 73.68 74.19 74.68 74.44 74.93 76.63 76.43 76.82 83.07 82.92 83.22 75.46 75.30 75.63 75.11 74.95 75.28 78.36 78.15 78.57
4.62 76.74 76.54 76.94 79.46 79.16 79.76 77.95 77.80 78.10 75.50 75.32 75.67 74.01 73.76 74.26 74.86 74.63 75.10 76.66 76.47 76.85 83.09 82.94 83.24 75.66 75.49 75.84 75.15 74.98 75.31 78.35 78.14 78.56
4.67 76.68 76.49 76.88 79.36 79.05 79.66 77.87 77.72 78.02 75.43 75.26 75.59 73.90 73.66 74.14 74.53 74.29 74.76 76.56 76.37 76.76 82.94 82.79 83.09 75.53 75.37 75.70 74.99 74.84 75.14 78.24 78.03 78.45
4.72 76.56 76.37 76.74 79.23 78.93 79.52 77.89 77.74 78.04 75.40 75.23 75.57 73.85 73.60 74.09 74.62 74.39 74.85 76.56 76.37 76.75 82.96 82.81 83.11 75.46 75.29 75.63 74.96 74.80 75.12 78.27 78.07 78.48
4.77 76.74 76.54 76.94 79.33 79.03 79.63 77.88 77.73 78.03 75.50 75.32 75.67 73.88 73.63 74.13 74.73 74.50 74.97 76.70 76.51 76.90 83.02 82.87 83.17 75.67 75.50 75.85 75.13 74.97 75.28 78.20 77.99 78.41
4.82 76.66 76.47 76.86 79.17 78.87 79.47 77.88 77.73 78.03 75.45 75.28 75.62 73.86 73.60 74.11 74.68 74.45 74.91 76.46 76.28 76.64 83.03 82.87 83.18 75.53 75.36 75.70 75.03 74.88 75.19 78.22 78.00 78.43
4.87 76.59 76.40 76.79 79.26 78.96 79.57 77.88 77.72 78.03 75.41 75.23 75.59 73.81 73.55 74.06 74.63 74.38 74.88 76.53 76.33 76.72 83.00 82.84 83.15 75.54 75.37 75.72 74.96 74.80 75.13 78.18 77.96 78.40
4.92 76.53 76.32 76.73 79.16 78.85 79.48 77.81 77.64 77.98 75.35 75.18 75.52 73.79 73.53 74.06 74.56 74.32 74.81 76.40 76.20 76.59 82.91 82.75 83.08 75.46 75.27 75.64 75.00 74.84 75.17 78.24 78.02 78.46
4.97 76.63 76.44 76.83 79.07 78.74 79.39 77.88 77.73 78.04 75.30 75.13 75.47 73.78 73.52 74.03 74.47 74.23 74.71 76.47 76.28 76.66 82.93 82.77 83.09 75.47 75.30 75.64 75.00 74.84 75.16 78.15 77.94 78.37


==> data/100/mode2_lp_num_clusters.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high Baseline_mean Baseline_ci_low Baseline_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high SGC_mean SGC_ci_low SGC_ci_high
3.00 76.23 76.19 76.26 80.52 80.47 80.58 78.16 78.13 78.19 76.80 76.76 76.83 74.75 74.70 74.80 75.88 75.83 75.93 78.14 78.10 78.17 83.80 83.77 83.84 76.62 76.58 76.65 75.28 75.25 75.32 78.18 78.14 78.23
4.00 76.70 76.66 76.74 79.31 79.25 79.37 77.90 77.87 77.93 75.46 75.43 75.50 73.97 73.92 74.02 74.74 74.70 74.79 76.59 76.56 76.63 83.03 83.00 83.07 75.57 75.54 75.61 75.05 75.02 75.09 78.31 78.27 78.35


==> data/100/mode2_lp_nvertex.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high Baseline_mean Baseline_ci_low Baseline_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high SGC_mean SGC_ci_low SGC_ci_high
129.92 76.57 76.12 77.02 77.02 76.50 77.55 81.54 81.21 81.88 75.59 75.13 76.05 73.14 72.67 73.61 73.89 73.44 74.34 75.67 75.22 76.12 80.88 80.51 81.26 74.78 74.34 75.21 73.41 73.00 73.81 76.05 75.61 76.49
133.75 76.68 76.29 77.07 77.19 76.74 77.64 81.38 81.08 81.68 75.65 75.27 76.03 72.89 72.51 73.28 73.77 73.38 74.15 75.97 75.60 76.35 80.88 80.55 81.21 75.06 74.69 75.44 73.54 73.20 73.87 76.20 75.84 76.56
137.57 76.87 76.50 77.24 77.47 77.05 77.89 81.50 81.22 81.77 75.72 75.35 76.08 72.94 72.55 73.34 74.02 73.64 74.40 75.85 75.48 76.21 81.11 80.80 81.42 75.15 74.78 75.52 73.62 73.27 73.96 76.20 75.83 76.57
141.41 76.80 76.42 77.18 77.39 76.95 77.83 81.46 81.18 81.74 75.79 75.43 76.14 73.27 72.87 73.67 74.15 73.75 74.54 75.88 75.52 76.24 81.00 80.69 81.31 75.20 74.84 75.56 73.74 73.41 74.08 76.21 75.83 76.59
145.24 76.87 76.52 77.21 77.36 76.95 77.77 81.45 81.18 81.72 75.50 75.14 75.87 72.99 72.60 73.39 73.91 73.54 74.28 75.78 75.42 76.14 81.20 80.91 81.49 74.92 74.57 75.27 73.55 73.22 73.88 76.20 75.85 76.54
149.06 77.08 76.68 77.48 77.83 77.37 78.30 81.69 81.38 82.00 75.93 75.53 76.33 73.27 72.85 73.70 73.89 73.46 74.31 76.03 75.63 76.44 81.37 81.04 81.71 75.21 74.81 75.60 73.95 73.60 74.31 76.35 75.93 76.76
152.89 76.94 76.59 77.29 77.85 77.45 78.25 81.48 81.20 81.75 75.68 75.35 76.01 73.07 72.70 73.44 74.08 73.73 74.43 75.94 75.61 76.27 81.39 81.10 81.68 75.05 74.71 75.39 73.86 73.55 74.16 76.29 75.94 76.63
156.72 77.03 76.68 77.38 77.64 77.23 78.05 81.46 81.21 81.72 75.70 75.35 76.05 73.35 72.98 73.73 74.07 73.70 74.43 76.06 75.70 76.42 81.55 81.28 81.83 75.18 74.84 75.52 73.93 73.61 74.26 76.84 76.50 77.17
160.56 76.90 76.56 77.25 77.79 77.40 78.19 81.47 81.22 81.71 75.70 75.37 76.03 73.42 73.06 73.78 74.07 73.72 74.42 76.01 75.67 76.34 81.63 81.36 81.90 75.13 74.81 75.45 74.02 73.73 74.31 76.60 76.27 76.92
164.38 76.81 76.47 77.15 77.77 77.37 78.16 81.37 81.11 81.63 75.66 75.33 75.99 73.06 72.70 73.43 74.07 73.72 74.42 76.04 75.70 76.39 81.60 81.32 81.88 75.09 74.76 75.41 74.04 73.76 74.33 76.56 76.23 76.89
168.22 76.94 76.63 77.26 77.68 77.29 78.07 81.32 81.08 81.56 75.50 75.19 75.81 73.38 73.04 73.72 74.07 73.74 74.41 75.90 75.58 76.22 81.66 81.40 81.93 75.09 74.78 75.40 74.01 73.72 74.30 76.44 76.11 76.76
172.05 77.04 76.68 77.41 78.03 77.58 78.48 81.24 80.96 81.52 75.78 75.42 76.14 73.50 73.10 73.89 74.18 73.80 74.57 76.05 75.68 76.42 81.79 81.49 82.08 75.18 74.81 75.54 74.20 73.87 74.53 76.54 76.18 76.90
175.88 76.76 76.42 77.10 78.17 77.79 78.56 81.35 81.09 81.60 75.59 75.27 75.91 73.38 73.02 73.74 73.91 73.58 74.24 76.01 75.68 76.34 81.80 81.53 82.08 75.01 74.70 75.33 73.90 73.61 74.18 76.51 76.18 76.85
179.70 76.77 76.45 77.09 77.91 77.54 78.29 81.39 81.15 81.64 75.60 75.28 75.91 73.42 73.08 73.77 74.04 73.70 74.37 76.04 75.73 76.36 81.76 81.50 82.02 75.18 74.87 75.48 74.06 73.79 74.32 76.69 76.37 77.01
183.53 77.23 76.91 77.54 78.16 77.76 78.57 81.34 81.10 81.58 75.76 75.45 76.06 73.52 73.18 73.86 74.19 73.86 74.52 76.26 75.94 76.57 81.77 81.51 82.02 75.29 74.99 75.59 74.35 74.08 74.62 77.01 76.70 77.31
187.37 77.09 76.77 77.41 77.98 77.59 78.38 81.19 80.95 81.43 75.63 75.33 75.93 73.41 73.07 73.75 74.18 73.87 74.50 76.13 75.82 76.44 81.98 81.73 82.23 75.07 74.78 75.37 74.28 74.00 74.56 76.94 76.64 77.23
191.19 77.02 76.70 77.33 78.35 77.99 78.71 81.16 80.94 81.38 75.76 75.47 76.06 73.44 73.11 73.78 74.25 73.91 74.58 76.23 75.93 76.54 81.91 81.66 82.17 75.25 74.95 75.56 74.25 73.98 74.53 76.71 76.40 77.02
195.03 76.84 76.46 77.22 77.95 77.50 78.39 80.99 80.72 81.26 75.44 75.10 75.78 73.37 72.98 73.77 74.32 73.94 74.71 76.09 75.74 76.44 82.06 81.78 82.34 75.15 74.81 75.49 74.12 73.81 74.43 76.93 76.58 77.28
198.85 76.97 76.66 77.29 78.21 77.85 78.58 81.02 80.78 81.26 75.52 75.22 75.82 73.64 73.31 73.97 74.43 74.10 74.75 76.15 75.84 76.46 81.94 81.69 82.18 75.23 74.94 75.53 74.42 74.14 74.70 76.99 76.68 77.30
202.69 76.88 76.59 77.17 78.22 77.84 78.59 80.96 80.74 81.19 75.33 75.06 75.59 73.41 73.10 73.73 74.24 73.94 74.54 76.00 75.71 76.28 82.07 81.85 82.30 75.07 74.80 75.33 74.17 73.93 74.42 77.00 76.70 77.30
206.51 76.97 76.70 77.25 78.25 77.89 78.61 81.02 80.81 81.23 75.35 75.07 75.63 73.56 73.25 73.87 74.25 73.96 74.55 76.03 75.75 76.30 82.07 81.85 82.30 75.11 74.84 75.39 74.08 73.83 74.34 77.05 76.78 77.32
210.34 76.93 76.64 77.22 78.43 78.07 78.79 81.01 80.79 81.22 75.65 75.37 75.92 73.42 73.11 73.72 74.18 73.88 74.49 76.16 75.87 76.44 82.14 81.92 82.37 75.22 74.94 75.50 74.29 74.04 74.53 76.91 76.63 77.19
214.18 77.05 76.76 77.34 78.29 77.94 78.64 80.91 80.69 81.13 75.56 75.29 75.83 73.66 73.34 73.98 74.47 74.16 74.77 76.19 75.92 76.47 82.17 81.93 82.40 75.26 74.99 75.54 74.43 74.18 74.68 77.10 76.82 77.38
218.00 76.98 76.66 77.31 78.36 77.95 78.77 80.93 80.68 81.18 75.48 75.19 75.77 73.67 73.31 74.03 74.40 74.06 74.74 76.29 75.98 76.61 82.20 81.94 82.47 75.19 74.89 75.50 74.36 74.08 74.63 77.18 76.86 77.50
221.84 76.82 76.53 77.11 78.43 78.09 78.77 80.77 80.55 80.99 75.38 75.12 75.65 73.51 73.19 73.83 74.33 74.04 74.62 76.07 75.79 76.35 82.03 81.81 82.26 75.19 74.93 75.46 74.40 74.16 74.65 77.10 76.82 77.39
225.66 76.82 76.53 77.11 78.40 78.03 78.77 80.81 80.59 81.02 75.29 75.02 75.57 73.70 73.39 74.01 74.36 74.06 74.67 76.13 75.85 76.42 82.21 81.98 82.44 75.20 74.93 75.46 74.42 74.18 74.66 77.17 76.88 77.46
229.50 77.10 76.81 77.38 78.46 78.12 78.79 80.79 80.58 81.00 75.54 75.28 75.80 73.61 73.31 73.92 74.31 74.01 74.61 76.24 75.96 76.51 82.24 82.03 82.46 75.29 75.02 75.55 74.59 74.35 74.82 77.26 76.97 77.54
233.32 76.99 76.72 77.26 78.57 78.22 78.92 80.78 80.58 80.99 75.44 75.18 75.69 73.61 73.31 73.90 74.44 74.15 74.73 76.22 75.96 76.49 82.37 82.15 82.59 75.33 75.08 75.58 74.49 74.25 74.72 77.18 76.90 77.46
237.16 76.81 76.53 77.08 78.52 78.17 78.87 80.66 80.46 80.87 75.40 75.14 75.66 73.51 73.21 73.80 74.28 73.99 74.57 76.19 75.93 76.46 82.27 82.06 82.49 75.24 74.99 75.49 74.47 74.24 74.70 77.13 76.86 77.40
240.99 76.81 76.47 77.15 78.46 78.04 78.88 80.63 80.39 80.87 75.29 75.00 75.59 73.48 73.13 73.82 74.32 73.99 74.66 76.28 75.96 76.59 82.44 82.19 82.68 75.30 75.01 75.59 74.45 74.18 74.71 77.27 76.95 77.59
244.81 77.13 76.86 77.39 78.79 78.44 79.15 80.65 80.45 80.85 75.64 75.38 75.89 73.84 73.53 74.15 74.64 74.35 74.93 76.26 76.00 76.52 82.41 82.20 82.62 75.52 75.28 75.77 74.68 74.45 74.91 77.13 76.85 77.40
248.65 77.01 76.73 77.28 78.82 78.49 79.16 80.65 80.45 80.85 75.48 75.23 75.73 73.61 73.30 73.91 74.43 74.15 74.72 76.32 76.05 76.58 82.49 82.28 82.70 75.23 74.98 75.48 74.66 74.43 74.89 77.48 77.22 77.75
252.47 76.85 76.58 77.11 78.56 78.22 78.89 80.40 80.20 80.60 75.38 75.14 75.63 73.56 73.26 73.85 74.36 74.09 74.63 76.23 75.98 76.49 82.37 82.17 82.58 75.36 75.12 75.59 74.47 74.25 74.68 77.29 77.04 77.55
256.31 76.84 76.55 77.13 78.60 78.25 78.95 80.49 80.28 80.71 75.24 74.99 75.50 73.65 73.34 73.95 74.37 74.08 74.65 76.27 76.00 76.54 82.44 82.23 82.66 75.17 74.91 75.42 74.40 74.16 74.64 77.19 76.91 77.48
260.13 76.94 76.67 77.21 78.67 78.33 79.01 80.36 80.16 80.55 75.47 75.23 75.71 73.77 73.48 74.06 74.60 74.32 74.88 76.45 76.19 76.71 82.31 82.10 82.51 75.40 75.17 75.64 74.70 74.48 74.92 77.27 77.01 77.54
263.97 76.89 76.57 77.20 78.69 78.30 79.07 80.33 80.11 80.56 75.61 75.33 75.89 73.79 73.45 74.13 74.66 74.34 74.98 76.29 75.98 76.59 82.57 82.33 82.81 75.42 75.14 75.70 74.69 74.43 74.95 77.15 76.84 77.45
267.80 76.86 76.60 77.12 78.60 78.24 78.96 80.34 80.15 80.54 75.35 75.12 75.59 73.65 73.35 73.94 74.40 74.11 74.69 76.24 75.98 76.50 82.56 82.36 82.76 75.27 75.02 75.51 74.55 74.32 74.77 77.43 77.17 77.70
271.62 76.98 76.73 77.23 78.65 78.30 79.01 80.35 80.15 80.54 75.52 75.28 75.75 73.80 73.51 74.09 74.66 74.39 74.94 76.52 76.27 76.77 82.55 82.35 82.74 75.43 75.20 75.66 74.70 74.48 74.91 77.43 77.17 77.68
275.45 76.82 76.56 77.09 78.79 78.46 79.13 80.22 80.02 80.42 75.39 75.15 75.63 73.69 73.38 73.99 74.27 73.98 74.56 76.29 76.04 76.54 82.48 82.27 82.68 75.29 75.05 75.52 74.61 74.39 74.83 77.40 77.14 77.66
279.28 76.95 76.69 77.20 78.58 78.25 78.91 80.18 79.99 80.37 75.43 75.20 75.66 73.89 73.61 74.18 74.50 74.21 74.79 76.40 76.14 76.65 82.54 82.34 82.75 75.27 75.04 75.50 74.70 74.48 74.91 77.58 77.33 77.83
283.12 76.93 76.68 77.17 79.02 78.70 79.34 80.19 80.01 80.38 75.50 75.28 75.72 73.91 73.63 74.18 74.54 74.28 74.80 76.38 76.14 76.62 82.56 82.37 82.75 75.39 75.17 75.61 74.69 74.49 74.90 77.54 77.30 77.77
286.94 77.09 76.80 77.37 78.78 78.39 79.17 80.16 79.94 80.37 75.56 75.29 75.82 73.82 73.49 74.14 74.51 74.19 74.83 76.51 76.22 76.79 82.68 82.45 82.91 75.54 75.28 75.79 74.78 74.54 75.03 77.76 77.47 78.04
290.77 77.16 76.91 77.41 79.06 78.73 79.38 80.29 80.10 80.47 75.63 75.40 75.86 73.79 73.48 74.10 74.77 74.51 75.03 76.53 76.29 76.77 82.69 82.50 82.88 75.67 75.44 75.90 74.92 74.71 75.12 77.65 77.40 77.90
294.61 76.95 76.70 77.20 78.71 78.39 79.04 79.97 79.79 80.16 75.37 75.14 75.60 73.77 73.48 74.05 74.56 74.29 74.82 76.27 76.02 76.51 82.66 82.47 82.85 75.34 75.12 75.56 74.69 74.47 74.90 77.62 77.37 77.86
298.44 76.88 76.64 77.11 78.76 78.44 79.08 80.02 79.84 80.20 75.52 75.31 75.74 73.81 73.54 74.07 74.41 74.16 74.67 76.39 76.16 76.62 82.69 82.51 82.87 75.41 75.19 75.62 74.75 74.56 74.95 77.78 77.54 78.03
302.26 76.82 76.56 77.07 78.75 78.41 79.09 79.88 79.69 80.07 75.33 75.09 75.57 73.60 73.32 73.89 74.58 74.31 74.85 76.38 76.13 76.64 82.49 82.29 82.69 75.28 75.05 75.52 74.61 74.40 74.82 77.60 77.35 77.86
306.10 76.99 76.74 77.24 78.93 78.60 79.26 79.97 79.79 80.15 75.51 75.30 75.73 73.86 73.59 74.13 74.54 74.26 74.82 76.44 76.20 76.68 82.72 82.53 82.91 75.47 75.25 75.69 74.79 74.58 74.99 77.73 77.50 77.97
309.93 77.06 76.79 77.34 78.63 78.26 79.00 79.83 79.63 80.03 75.37 75.13 75.61 73.80 73.49 74.11 74.60 74.31 74.89 76.40 76.14 76.66 82.64 82.43 82.85 75.36 75.12 75.60 74.70 74.48 74.92 77.71 77.43 77.99
313.75 76.89 76.65 77.14 78.84 78.52 79.16 79.82 79.64 79.99 75.54 75.33 75.76 73.66 73.38 73.94 74.59 74.32 74.86 76.43 76.20 76.67 82.73 82.54 82.91 75.52 75.30 75.73 74.82 74.62 75.03 77.72 77.48 77.96
317.59 76.82 76.57 77.06 78.61 78.29 78.94 79.60 79.42 79.78 75.33 75.12 75.54 73.77 73.50 74.05 74.49 74.23 74.75 76.34 76.11 76.57 82.57 82.39 82.76 75.34 75.12 75.56 74.70 74.50 74.89 77.63 77.39 77.87
321.42 76.89 76.65 77.13 78.88 78.56 79.20 79.72 79.54 79.90 75.41 75.20 75.61 73.59 73.31 73.87 74.61 74.36 74.86 76.35 76.12 76.58 82.63 82.44 82.82 75.38 75.17 75.59 74.76 74.56 74.96 77.90 77.67 78.13
325.25 76.84 76.61 77.07 78.93 78.62 79.24 79.70 79.53 79.88 75.49 75.29 75.69 73.90 73.64 74.15 74.64 74.38 74.90 76.51 76.29 76.74 82.73 82.56 82.91 75.54 75.34 75.74 74.89 74.70 75.08 77.71 77.48 77.94
329.07 76.86 76.61 77.12 79.18 78.82 79.54 79.65 79.46 79.85 75.45 75.21 75.68 73.90 73.57 74.23 74.60 74.30 74.91 76.42 76.16 76.68 82.82 82.63 83.02 75.48 75.23 75.72 74.86 74.64 75.07 77.78 77.52 78.04
332.90 76.89 76.65 77.13 79.02 78.70 79.34 79.46 79.28 79.64 75.42 75.21 75.64 73.92 73.64 74.19 74.62 74.36 74.87 76.46 76.23 76.69 82.67 82.49 82.85 75.53 75.32 75.74 74.93 74.73 75.12 77.87 77.64 78.10
336.74 76.87 76.64 77.10 78.98 78.66 79.30 79.52 79.34 79.69 75.51 75.29 75.72 73.94 73.67 74.21 74.77 74.51 75.03 76.52 76.29 76.75 82.77 82.60 82.95 75.51 75.30 75.73 74.91 74.71 75.12 77.88 77.64 78.12
340.56 76.92 76.69 77.14 78.88 78.56 79.21 79.46 79.29 79.63 75.44 75.24 75.64 73.65 73.38 73.92 74.57 74.32 74.82 76.48 76.26 76.70 82.79 82.61 82.96 75.39 75.19 75.60 74.81 74.63 75.00 77.80 77.57 78.03
344.39 76.80 76.57 77.03 79.18 78.88 79.48 79.46 79.29 79.64 75.51 75.31 75.72 73.78 73.53 74.04 74.68 74.42 74.93 76.45 76.22 76.67 82.83 82.65 83.00 75.50 75.30 75.70 74.92 74.73 75.11 77.81 77.59 78.04
348.23 76.82 76.58 77.05 79.02 78.70 79.34 79.27 79.09 79.45 75.46 75.26 75.67 73.92 73.65 74.20 74.44 74.17 74.70 76.43 76.21 76.64 82.85 82.67 83.03 75.51 75.30 75.71 74.89 74.70 75.09 77.86 77.63 78.09
352.06 76.79 76.53 77.06 79.21 78.84 79.57 79.33 79.14 79.53 75.46 75.21 75.71 73.89 73.59 74.18 74.65 74.36 74.95 76.37 76.11 76.63 82.73 82.53 82.94 75.41 75.17 75.65 74.91 74.69 75.13 77.90 77.64 78.16
355.88 76.72 76.50 76.94 78.96 78.65 79.28 79.30 79.12 79.47 75.39 75.20 75.58 73.69 73.43 73.96 74.62 74.38 74.86 76.38 76.17 76.59 82.73 82.55 82.92 75.43 75.23 75.62 74.91 74.73 75.09 77.66 77.44 77.88
359.72 76.89 76.66 77.11 78.96 78.64 79.28 79.26 79.10 79.43 75.39 75.19 75.59 73.69 73.43 73.95 74.71 74.46 74.95 76.43 76.21 76.65 82.85 82.67 83.02 75.45 75.25 75.65 74.82 74.62 75.01 77.98 77.76 78.20
363.55 76.89 76.66 77.11 79.03 78.71 79.34 79.16 78.99 79.32 75.33 75.13 75.52 73.80 73.55 74.06 74.73 74.49 74.97 76.48 76.26 76.70 82.74 82.55 82.92 75.41 75.21 75.61 74.91 74.73 75.09 77.92 77.71 78.14
367.38 76.95 76.72 77.18 79.30 78.97 79.62 79.28 79.10 79.45 75.43 75.23 75.63 73.91 73.65 74.17 74.77 74.51 75.02 76.57 76.36 76.79 83.01 82.84 83.19 75.47 75.28 75.66 74.91 74.73 75.09 78.19 77.96 78.42
371.20 76.79 76.58 76.99 79.08 78.78 79.37 79.00 78.84 79.17 75.33 75.14 75.53 73.88 73.63 74.12 74.65 74.41 74.88 76.43 76.22 76.63 82.87 82.70 83.03 75.40 75.22 75.59 74.86 74.69 75.04 77.96 77.74 78.18
375.04 76.86 76.62 77.11 79.15 78.79 79.51 79.05 78.86 79.24 75.31 75.08 75.54 74.09 73.80 74.37 74.65 74.37 74.93 76.46 76.22 76.70 82.76 82.56 82.95 75.43 75.21 75.64 74.93 74.73 75.13 78.16 77.91 78.41
378.87 76.77 76.55 76.98 79.12 78.82 79.42 79.02 78.86 79.19 75.52 75.33 75.71 73.79 73.53 74.05 74.67 74.42 74.92 76.49 76.27 76.70 82.88 82.71 83.05 75.57 75.38 75.77 74.95 74.78 75.13 77.96 77.75 78.18
382.69 76.85 76.64 77.07 79.14 78.82 79.45 78.92 78.74 79.09 75.51 75.31 75.70 73.99 73.74 74.24 74.71 74.48 74.95 76.62 76.41 76.83 82.86 82.69 83.04 75.57 75.38 75.76 74.97 74.79 75.16 78.03 77.81 78.24
386.52 76.83 76.61 77.05 79.24 78.94 79.55 79.08 78.91 79.25 75.49 75.30 75.67 73.99 73.74 74.25 74.72 74.48 74.95 76.42 76.21 76.63 82.95 82.77 83.12 75.61 75.43 75.80 75.00 74.83 75.18 78.03 77.80 78.25
390.36 76.76 76.54 76.99 79.11 78.79 79.43 78.80 78.64 78.97 75.34 75.14 75.53 73.79 73.53 74.06 74.53 74.29 74.78 76.44 76.22 76.66 82.86 82.68 83.03 75.37 75.18 75.57 74.74 74.56 74.91 77.94 77.72 78.16
394.19 76.76 76.55 76.97 79.10 78.78 79.42 78.76 78.60 78.92 75.39 75.20 75.57 73.82 73.56 74.09 74.52 74.26 74.77 76.49 76.29 76.69 82.90 82.74 83.07 75.45 75.27 75.64 74.96 74.79 75.14 78.13 77.91 78.34
398.01 76.77 76.51 77.02 79.20 78.84 79.55 78.78 78.59 78.96 75.57 75.35 75.78 73.97 73.67 74.26 74.95 74.67 75.23 76.61 76.38 76.85 82.83 82.65 83.02 75.59 75.38 75.80 75.07 74.87 75.28 78.07 77.82 78.32
401.85 76.78 76.59 76.98 79.15 78.87 79.44 78.73 78.58 78.89 75.48 75.30 75.66 73.93 73.69 74.17 74.74 74.52 74.97 76.55 76.36 76.74 82.92 82.77 83.08 75.63 75.45 75.80 75.03 74.86 75.19 78.19 77.99 78.40
405.68 76.90 76.70 77.11 79.32 79.03 79.61 78.64 78.49 78.80 75.53 75.34 75.71 73.87 73.62 74.13 74.72 74.48 74.96 76.58 76.38 76.79 82.92 82.77 83.08 75.53 75.34 75.71 75.04 74.87 75.21 78.13 77.91 78.34
409.50 76.72 76.51 76.94 79.21 78.89 79.53 78.67 78.51 78.83 75.44 75.27 75.62 73.85 73.60 74.11 74.62 74.38 74.85 76.57 76.37 76.77 82.96 82.80 83.12 75.57 75.38 75.75 75.07 74.90 75.24 78.11 77.89 78.33
413.34 76.78 76.58 76.98 78.96 78.65 79.27 78.51 78.36 78.67 75.32 75.14 75.50 73.94 73.70 74.19 74.57 74.34 74.81 76.52 76.32 76.73 82.84 82.68 83.01 75.45 75.27 75.63 74.87 74.71 75.03 78.16 77.96 78.36
417.16 76.86 76.65 77.06 79.27 78.97 79.58 78.66 78.49 78.82 75.48 75.30 75.67 74.03 73.78 74.28 74.91 74.67 75.16 76.44 76.24 76.65 82.98 82.80 83.15 75.56 75.37 75.75 75.02 74.85 75.20 78.19 77.98 78.41
421.00 76.69 76.45 76.93 79.11 78.75 79.47 78.42 78.25 78.60 75.40 75.20 75.61 73.87 73.58 74.16 74.45 74.16 74.74 76.47 76.24 76.70 82.90 82.72 83.08 75.51 75.31 75.72 74.92 74.72 75.11 77.97 77.73 78.21
424.83 76.76 76.57 76.96 79.23 78.93 79.53 78.42 78.26 78.57 75.41 75.24 75.58 73.76 73.50 74.01 74.76 74.53 74.99 76.46 76.26 76.66 82.94 82.78 83.09 75.44 75.26 75.61 74.92 74.76 75.08 78.24 78.04 78.44
428.65 76.70 76.49 76.92 79.44 79.13 79.74 78.40 78.24 78.56 75.37 75.19 75.56 73.90 73.63 74.16 74.81 74.58 75.04 76.45 76.25 76.64 83.03 82.87 83.19 75.43 75.24 75.61 74.93 74.76 75.10 78.18 77.96 78.39
432.49 76.93 76.73 77.13 79.48 79.18 79.77 78.41 78.25 78.57 75.51 75.33 75.69 74.00 73.75 74.25 74.75 74.52 74.98 76.60 76.40 76.79 83.04 82.88 83.19 75.61 75.42 75.80 75.08 74.91 75.24 78.28 78.07 78.49
436.31 76.81 76.60 77.01 79.39 79.11 79.68 78.24 78.09 78.40 75.52 75.35 75.70 74.05 73.80 74.29 74.83 74.60 75.05 76.58 76.38 76.78 82.92 82.77 83.08 75.60 75.42 75.77 75.15 74.98 75.32 78.17 77.97 78.38
440.14 76.68 76.47 76.88 79.37 79.06 79.67 78.30 78.14 78.47 75.45 75.27 75.63 73.86 73.62 74.11 74.64 74.40 74.89 76.56 76.36 76.77 82.99 82.83 83.16 75.58 75.40 75.76 74.98 74.81 75.15 78.20 77.98 78.41
443.98 76.82 76.60 77.04 79.23 78.91 79.56 78.24 78.07 78.42 75.44 75.25 75.64 73.90 73.63 74.17 74.73 74.48 74.99 76.67 76.46 76.88 82.98 82.80 83.16 75.54 75.34 75.74 74.96 74.78 75.15 78.21 77.97 78.45
447.81 76.77 76.56 76.97 79.29 79.00 79.58 78.21 78.06 78.37 75.31 75.13 75.49 74.00 73.76 74.24 74.69 74.45 74.92 76.50 76.31 76.70 83.01 82.85 83.16 75.45 75.28 75.62 75.01 74.85 75.18 78.23 78.02 78.45
451.63 76.74 76.54 76.93 79.27 78.98 79.57 78.26 78.11 78.40 75.50 75.33 75.66 73.98 73.74 74.23 74.79 74.57 75.00 76.60 76.42 76.79 83.19 83.03 83.34 75.62 75.45 75.79 75.08 74.92 75.23 78.26 78.06 78.46
455.47 76.63 76.42 76.83 79.22 78.91 79.53 78.13 77.97 78.28 75.43 75.26 75.61 73.93 73.70 74.16 74.75 74.52 74.99 76.54 76.35 76.73 83.04 82.88 83.19 75.49 75.31 75.66 74.97 74.80 75.14 78.26 78.05 78.48
459.29 76.82 76.63 77.02 79.60 79.31 79.90 78.17 78.01 78.33 75.53 75.36 75.71 74.21 73.98 74.45 74.80 74.57 75.04 76.58 76.38 76.78 83.05 82.90 83.20 75.72 75.54 75.90 75.13 74.97 75.29 78.30 78.08 78.52
463.12 76.73 76.54 76.92 79.36 79.08 79.63 78.01 77.86 78.16 75.55 75.38 75.72 73.97 73.72 74.21 74.84 74.62 75.06 76.50 76.31 76.68 83.07 82.92 83.22 75.71 75.54 75.88 75.03 74.88 75.19 78.24 78.04 78.44
466.96 76.79 76.57 77.01 79.28 78.94 79.61 78.00 77.82 78.17 75.57 75.37 75.77 74.16 73.89 74.44 74.78 74.51 75.05 76.63 76.41 76.84 83.01 82.83 83.18 75.59 75.39 75.79 75.14 74.96 75.32 78.20 77.96 78.43
470.78 76.81 76.63 76.99 79.32 79.03 79.62 77.99 77.84 78.14 75.44 75.27 75.61 73.92 73.67 74.17 74.67 74.42 74.91 76.64 76.45 76.83 83.03 82.88 83.19 75.56 75.39 75.73 75.00 74.84 75.16 78.41 78.21 78.62
474.62 76.72 76.52 76.91 79.24 78.94 79.54 77.91 77.76 78.06 75.44 75.27 75.62 74.01 73.77 74.25 74.64 74.40 74.88 76.54 76.35 76.73 82.96 82.80 83.12 75.56 75.38 75.73 75.09 74.94 75.25 78.31 78.11 78.52
478.45 76.82 76.63 77.01 79.17 78.88 79.47 77.75 77.60 77.90 75.43 75.26 75.61 73.94 73.70 74.18 74.82 74.59 75.04 76.57 76.38 76.76 83.01 82.86 83.16 75.55 75.39 75.72 75.06 74.90 75.22 78.47 78.27 78.67
482.27 76.62 76.43 76.81 78.99 78.70 79.29 77.76 77.61 77.91 75.34 75.18 75.50 73.85 73.61 74.09 74.79 74.57 75.02 76.52 76.34 76.70 83.00 82.85 83.15 75.44 75.28 75.60 74.88 74.72 75.03 78.23 78.03 78.43
486.11 76.54 76.36 76.73 79.23 78.95 79.51 77.69 77.54 77.84 75.37 75.21 75.53 73.88 73.64 74.12 74.61 74.39 74.84 76.48 76.29 76.67 83.01 82.87 83.15 75.47 75.31 75.63 74.95 74.79 75.11 78.29 78.09 78.49
489.94 76.53 76.30 76.77 79.31 78.97 79.65 77.77 77.60 77.94 75.41 75.20 75.62 73.87 73.59 74.16 74.55 74.28 74.82 76.47 76.25 76.69 83.16 82.99 83.33 75.56 75.36 75.76 74.99 74.80 75.18 78.29 78.05 78.53
493.76 76.66 76.48 76.84 79.28 78.99 79.57 77.61 77.47 77.76 75.41 75.25 75.58 73.96 73.73 74.20 74.63 74.39 74.87 76.60 76.41 76.80 82.97 82.82 83.12 75.51 75.35 75.68 74.96 74.80 75.11 78.27 78.07 78.47
497.60 76.74 76.54 76.94 79.42 79.13 79.71 77.63 77.48 77.78 75.50 75.33 75.66 73.90 73.66 74.15 74.74 74.51 74.96 76.71 76.53 76.90 83.09 82.95 83.24 75.64 75.47 75.80 75.11 74.95 75.27 78.33 78.13 78.54
501.43 76.73 76.54 76.92 79.30 78.99 79.61 77.62 77.47 77.77 75.44 75.27 75.61 74.03 73.78 74.28 74.78 74.54 75.01 76.62 76.44 76.80 83.06 82.91 83.21 75.61 75.45 75.78 75.02 74.86 75.18 78.43 78.22 78.64
505.25 76.70 76.50 76.89 79.35 79.07 79.64 77.61 77.46 77.76 75.55 75.38 75.71 73.96 73.72 74.20 74.78 74.55 75.00 76.60 76.42 76.78 83.21 83.06 83.35 75.64 75.48 75.81 75.07 74.92 75.23 78.39 78.20 78.59
509.09 76.63 76.42 76.84 79.53 79.21 79.84 77.45 77.28 77.62 75.41 75.23 75.60 74.00 73.72 74.27 74.71 74.47 74.95 76.56 76.34 76.78 82.91 82.74 83.08 75.51 75.32 75.70 74.92 74.74 75.09 78.15 77.92 78.38


==> data/100/mode2_lp_p_to_q_ratio.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high Baseline_mean Baseline_ci_low Baseline_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high SGC_mean SGC_ci_low SGC_ci_high
1.05 76.24 76.06 76.42 78.91 78.69 79.12 71.03 70.86 71.21 70.30 69.98 70.63 70.82 70.56 71.07 71.25 71.00 71.51 77.09 76.92 77.26 79.11 78.95 79.27 70.97 70.67 71.26 63.67 63.39 63.96 76.52 76.35 76.69
1.14 76.21 76.04 76.38 78.98 78.76 79.19 71.10 70.94 71.27 70.20 69.88 70.52 70.93 70.69 71.17 71.19 70.93 71.45 77.03 76.86 77.20 79.26 79.11 79.40 70.88 70.57 71.20 63.05 62.76 63.35 76.49 76.32 76.65
1.23 76.16 75.97 76.34 78.84 78.60 79.07 70.99 70.81 71.17 69.94 69.61 70.28 70.68 70.40 70.95 71.28 71.03 71.53 76.80 76.62 76.98 79.09 78.93 79.25 70.87 70.55 71.19 62.65 62.34 62.96 76.43 76.26 76.61
1.32 76.18 75.99 76.37 79.05 78.83 79.28 71.18 71.00 71.36 69.82 69.49 70.15 70.92 70.66 71.19 71.17 70.89 71.44 76.82 76.64 77.00 79.27 79.11 79.43 70.86 70.54 71.17 62.16 61.86 62.46 76.62 76.45 76.80
1.41 76.17 75.99 76.35 79.03 78.81 79.24 71.19 71.01 71.36 70.00 69.68 70.32 70.80 70.55 71.06 71.31 71.05 71.56 76.59 76.42 76.76 79.25 79.10 79.41 70.60 70.28 70.91 61.78 61.46 62.09 76.57 76.40 76.75
1.50 76.09 75.91 76.27 78.95 78.72 79.18 71.15 70.97 71.34 69.85 69.51 70.18 70.87 70.62 71.13 71.35 71.08 71.62 76.43 76.25 76.61 79.26 79.10 79.42 70.69 70.36 71.02 61.42 61.10 61.73 76.64 76.46 76.81
1.59 76.03 75.85 76.21 78.98 78.77 79.20 71.13 70.95 71.31 69.63 69.30 69.97 70.81 70.56 71.05 71.18 70.91 71.44 76.17 76.00 76.34 79.20 79.05 79.35 70.64 70.33 70.94 60.74 60.43 61.05 76.56 76.40 76.73
1.68 76.03 75.84 76.21 79.01 78.82 79.21 71.14 70.96 71.32 69.56 69.22 69.90 70.51 70.25 70.77 70.99 70.74 71.23 75.99 75.82 76.17 79.12 78.96 79.27 70.46 70.15 70.77 60.33 60.03 60.64 76.54 76.37 76.71
1.77 76.00 75.82 76.18 79.12 78.91 79.33 71.22 71.04 71.40 69.62 69.29 69.94 70.66 70.41 70.91 70.90 70.64 71.16 75.96 75.77 76.15 79.26 79.10 79.42 70.40 70.08 70.73 59.65 59.35 59.95 76.51 76.34 76.68
1.86 75.76 75.59 75.94 78.82 78.60 79.03 71.10 70.92 71.27 69.23 68.91 69.55 70.39 70.13 70.65 70.84 70.60 71.09 75.55 75.36 75.74 79.15 78.99 79.31 70.33 70.00 70.65 59.52 59.23 59.80 76.34 76.16 76.51
1.95 75.99 75.80 76.18 78.99 78.78 79.21 71.26 71.07 71.44 69.64 69.32 69.97 70.38 70.11 70.65 70.92 70.66 71.18 75.57 75.38 75.75 79.21 79.05 79.37 70.27 69.94 70.60 59.48 59.21 59.75 76.49 76.32 76.67
2.04 75.90 75.72 76.09 78.94 78.74 79.15 71.29 71.12 71.46 69.43 69.10 69.76 70.25 69.99 70.50 70.92 70.66 71.18 75.43 75.25 75.62 79.25 79.10 79.40 70.39 70.04 70.73 59.59 59.33 59.84 76.44 76.27 76.60
2.13 75.82 75.63 76.01 78.87 78.63 79.10 71.26 71.08 71.43 69.38 69.04 69.72 70.20 69.95 70.45 70.72 70.45 70.98 75.32 75.13 75.51 79.30 79.14 79.46 70.17 69.82 70.53 59.44 59.19 59.69 76.48 76.30 76.65
2.22 75.74 75.55 75.92 78.65 78.42 78.89 71.27 71.09 71.44 69.13 68.79 69.46 70.09 69.83 70.35 70.49 70.23 70.75 75.07 74.89 75.26 79.15 78.99 79.31 70.13 69.79 70.48 59.44 59.22 59.67 76.29 76.12 76.46
2.31 75.81 75.63 76.00 78.85 78.63 79.06 71.40 71.22 71.57 68.97 68.61 69.33 70.03 69.75 70.30 70.33 70.06 70.60 74.98 74.78 75.17 79.20 79.04 79.35 70.04 69.66 70.41 59.59 59.37 59.81 76.34 76.17 76.51
2.40 75.82 75.63 76.01 78.88 78.64 79.12 71.46 71.29 71.64 69.02 68.68 69.35 70.01 69.74 70.27 70.50 70.24 70.76 74.85 74.66 75.05 79.34 79.18 79.49 70.30 69.94 70.66 59.82 59.62 60.03 76.38 76.21 76.55
2.49 75.62 75.43 75.81 78.84 78.63 79.05 71.44 71.27 71.62 68.97 68.63 69.32 69.84 69.57 70.12 70.40 70.15 70.66 74.71 74.51 74.91 79.24 79.08 79.40 70.21 69.85 70.57 60.09 59.88 60.29 76.30 76.12 76.48
2.58 75.58 75.39 75.77 78.83 78.61 79.04 71.48 71.30 71.66 69.11 68.78 69.45 69.79 69.52 70.05 70.38 70.11 70.65 74.65 74.45 74.84 79.28 79.12 79.44 70.42 70.07 70.78 60.29 60.10 60.48 76.30 76.13 76.47
2.67 75.72 75.52 75.92 78.69 78.45 78.93 71.62 71.45 71.80 68.92 68.57 69.26 69.77 69.51 70.03 70.25 70.00 70.51 74.60 74.41 74.80 79.35 79.19 79.52 69.98 69.60 70.36 60.63 60.42 60.83 76.32 76.14 76.50
2.76 75.71 75.52 75.90 78.89 78.66 79.11 71.71 71.54 71.88 68.79 68.45 69.13 69.70 69.45 69.96 70.32 70.06 70.59 74.66 74.46 74.85 79.46 79.30 79.62 70.12 69.74 70.49 60.85 60.67 61.03 76.34 76.17 76.51
2.85 75.75 75.56 75.94 78.78 78.55 79.01 71.86 71.68 72.03 69.00 68.65 69.34 69.78 69.52 70.05 70.16 69.89 70.42 74.55 74.34 74.76 79.46 79.31 79.62 70.06 69.68 70.43 61.28 61.10 61.46 76.37 76.20 76.55
2.94 75.76 75.57 75.94 78.74 78.50 78.97 71.91 71.74 72.08 68.89 68.55 69.23 69.72 69.45 69.98 70.47 70.21 70.73 74.66 74.46 74.86 79.48 79.33 79.63 70.32 69.97 70.67 61.64 61.47 61.81 76.25 76.08 76.42
3.03 75.77 75.57 75.97 78.87 78.64 79.10 71.95 71.78 72.12 69.13 68.79 69.46 69.69 69.42 69.96 70.28 70.02 70.54 74.63 74.43 74.83 79.58 79.41 79.74 70.18 69.81 70.56 62.12 61.93 62.30 76.24 76.07 76.42
3.12 75.68 75.49 75.87 78.79 78.56 79.01 72.04 71.86 72.21 69.16 68.83 69.48 69.50 69.22 69.77 70.28 70.02 70.54 74.53 74.32 74.73 79.55 79.39 79.70 70.21 69.84 70.59 62.38 62.20 62.56 76.23 76.07 76.40
3.21 75.68 75.49 75.87 78.96 78.73 79.19 72.25 72.07 72.42 69.03 68.70 69.36 69.49 69.23 69.76 70.05 69.80 70.31 74.43 74.21 74.65 79.61 79.46 79.77 70.13 69.76 70.50 62.55 62.37 62.72 76.20 76.03 76.37
3.30 75.68 75.49 75.87 78.84 78.61 79.07 72.26 72.09 72.43 68.91 68.59 69.24 69.52 69.25 69.79 70.14 69.88 70.41 74.46 74.24 74.68 79.74 79.58 79.89 70.25 69.88 70.62 62.87 62.70 63.04 76.26 76.09 76.44
3.39 75.65 75.45 75.85 78.86 78.61 79.10 72.33 72.15 72.52 69.00 68.67 69.34 69.32 69.02 69.61 70.26 69.98 70.55 74.42 74.17 74.66 79.73 79.57 79.90 70.10 69.72 70.49 63.11 62.93 63.29 76.22 76.03 76.41
3.48 75.56 75.37 75.76 78.84 78.61 79.07 72.37 72.19 72.54 68.91 68.59 69.23 69.19 68.91 69.48 70.00 69.74 70.26 74.46 74.24 74.68 79.74 79.59 79.90 69.93 69.57 70.30 63.60 63.43 63.76 76.19 76.01 76.36
3.57 75.63 75.43 75.83 78.66 78.42 78.90 72.45 72.28 72.63 69.06 68.74 69.39 69.35 69.06 69.63 70.14 69.88 70.40 74.36 74.13 74.60 79.68 79.52 79.84 69.81 69.43 70.19 63.79 63.61 63.96 76.12 75.94 76.30
3.66 75.57 75.38 75.77 78.88 78.64 79.11 72.52 72.36 72.69 68.99 68.67 69.31 69.12 68.84 69.41 69.83 69.56 70.10 74.28 74.04 74.52 79.82 79.66 79.97 70.32 69.96 70.68 64.18 64.00 64.37 76.07 75.89 76.24
3.75 75.74 75.54 75.95 78.90 78.67 79.14 72.62 72.46 72.79 69.07 68.77 69.38 69.31 69.03 69.58 69.83 69.55 70.11 74.38 74.14 74.62 79.89 79.74 80.05 70.13 69.77 70.48 64.40 64.23 64.57 76.07 75.89 76.24
3.84 75.72 75.52 75.92 79.11 78.87 79.35 72.85 72.68 73.03 69.01 68.71 69.32 69.24 68.96 69.52 70.04 69.76 70.31 74.51 74.28 74.75 80.09 79.93 80.25 70.22 69.86 70.58 64.73 64.56 64.91 76.15 75.98 76.32
3.93 75.75 75.55 75.96 78.93 78.69 79.17 72.78 72.60 72.97 69.32 69.00 69.64 69.25 68.95 69.54 70.09 69.81 70.37 74.45 74.21 74.68 80.06 79.90 80.22 70.16 69.80 70.52 64.98 64.81 65.16 76.05 75.87 76.23
4.02 75.75 75.54 75.95 78.92 78.67 79.16 72.92 72.75 73.10 69.32 69.01 69.63 69.32 69.03 69.61 70.15 69.88 70.42 74.57 74.32 74.81 80.06 79.90 80.22 70.35 69.99 70.71 65.35 65.18 65.53 76.07 75.90 76.25
4.11 75.78 75.58 75.97 78.84 78.60 79.08 73.15 72.99 73.32 69.43 69.13 69.73 69.14 68.86 69.41 70.27 70.01 70.53 74.49 74.25 74.73 80.10 79.95 80.26 70.13 69.79 70.46 65.54 65.37 65.71 76.00 75.83 76.17
4.20 75.75 75.54 75.95 78.90 78.66 79.15 73.17 73.00 73.33 69.26 68.97 69.56 69.12 68.85 69.40 70.10 69.83 70.37 74.35 74.10 74.60 80.17 80.01 80.33 70.30 69.96 70.63 65.74 65.57 65.91 76.09 75.92 76.26
4.29 75.84 75.64 76.04 78.91 78.65 79.17 73.30 73.13 73.46 69.44 69.16 69.72 69.19 68.90 69.48 70.09 69.82 70.36 74.59 74.35 74.84 80.28 80.12 80.43 70.50 70.14 70.85 66.20 66.02 66.38 75.93 75.75 76.10
4.38 75.93 75.73 76.13 79.06 78.81 79.32 73.38 73.21 73.55 69.59 69.29 69.88 69.17 68.89 69.45 70.25 69.97 70.54 74.44 74.18 74.70 80.32 80.17 80.48 70.46 70.13 70.78 66.32 66.15 66.49 76.02 75.85 76.19
4.47 75.81 75.60 76.02 78.87 78.61 79.13 73.38 73.21 73.55 69.62 69.33 69.91 69.24 68.95 69.53 70.20 69.92 70.47 74.32 74.05 74.59 80.27 80.11 80.44 70.56 70.22 70.90 66.54 66.37 66.71 75.98 75.80 76.16
4.56 75.85 75.64 76.06 78.92 78.65 79.19 73.62 73.45 73.78 69.76 69.49 70.04 69.47 69.19 69.75 70.14 69.87 70.42 74.67 74.42 74.92 80.50 80.35 80.65 70.40 70.07 70.73 66.84 66.67 67.01 76.05 75.87 76.23
4.65 75.61 75.40 75.82 79.01 78.76 79.25 73.55 73.38 73.72 69.65 69.38 69.92 69.34 69.06 69.62 70.19 69.92 70.46 74.34 74.08 74.61 80.42 80.27 80.58 70.43 70.11 70.76 66.95 66.78 67.11 75.79 75.61 75.97
4.74 75.80 75.59 76.00 78.86 78.57 79.14 73.68 73.50 73.85 69.95 69.67 70.22 69.55 69.27 69.84 70.22 69.94 70.50 74.40 74.13 74.67 80.47 80.32 80.63 70.56 70.24 70.88 67.25 67.08 67.42 75.81 75.63 75.98
4.83 76.01 75.80 76.22 79.14 78.88 79.41 73.88 73.70 74.05 69.78 69.50 70.05 69.49 69.21 69.78 70.24 69.97 70.51 74.50 74.23 74.78 80.65 80.49 80.81 70.30 70.00 70.61 67.45 67.28 67.62 75.97 75.79 76.15
4.92 75.93 75.72 76.13 79.06 78.80 79.31 74.00 73.84 74.17 69.88 69.63 70.13 69.53 69.26 69.81 70.43 70.16 70.69 74.32 74.05 74.59 80.67 80.52 80.83 70.75 70.44 71.05 67.75 67.58 67.92 75.97 75.80 76.14
5.01 75.89 75.68 76.11 79.16 78.91 79.42 74.07 73.91 74.24 70.14 69.89 70.39 69.54 69.26 69.82 70.49 70.22 70.76 74.51 74.24 74.78 80.71 80.55 80.87 70.72 70.43 71.01 68.01 67.84 68.18 75.87 75.69 76.05
5.10 76.00 75.80 76.20 79.12 78.86 79.39 74.16 74.00 74.32 70.01 69.78 70.25 69.54 69.27 69.80 70.39 70.12 70.65 74.37 74.10 74.63 80.75 80.60 80.90 70.85 70.56 71.13 68.11 67.95 68.27 75.89 75.72 76.06
5.19 76.12 75.91 76.32 78.98 78.70 79.27 74.23 74.06 74.39 70.40 70.16 70.65 69.76 69.49 70.03 70.60 70.33 70.87 74.58 74.32 74.84 80.79 80.64 80.94 71.20 70.91 71.50 68.44 68.27 68.61 75.79 75.61 75.96
5.28 75.93 75.71 76.15 79.07 78.80 79.34 74.29 74.12 74.46 70.36 70.10 70.62 69.67 69.38 69.96 70.76 70.48 71.04 74.36 74.08 74.64 80.82 80.66 80.98 71.00 70.71 71.30 68.54 68.36 68.73 75.83 75.65 76.01
5.37 76.21 76.00 76.42 79.04 78.76 79.32 74.53 74.37 74.69 70.47 70.24 70.70 69.86 69.59 70.13 70.66 70.40 70.92 74.68 74.41 74.95 81.01 80.85 81.16 71.10 70.82 71.37 68.89 68.73 69.06 75.93 75.75 76.10
5.46 76.03 75.82 76.25 79.03 78.76 79.30 74.53 74.37 74.69 70.50 70.26 70.73 69.89 69.62 70.16 70.87 70.61 71.13 74.53 74.26 74.80 80.99 80.83 81.14 71.15 70.88 71.42 68.99 68.82 69.16 75.78 75.61 75.96
5.55 76.12 75.91 76.34 78.88 78.58 79.17 74.63 74.46 74.79 70.69 70.45 70.93 70.09 69.81 70.37 70.93 70.66 71.21 74.54 74.26 74.82 81.06 80.91 81.22 71.37 71.10 71.65 69.29 69.11 69.47 75.80 75.62 75.98
5.64 76.12 75.90 76.34 79.16 78.88 79.44 74.76 74.61 74.92 70.85 70.63 71.08 70.18 69.91 70.46 70.89 70.64 71.15 74.58 74.31 74.85 81.19 81.04 81.35 71.44 71.18 71.70 69.38 69.21 69.56 75.91 75.74 76.09
5.73 76.15 75.93 76.36 79.06 78.78 79.34 74.75 74.58 74.92 70.95 70.72 71.17 70.03 69.76 70.31 70.86 70.60 71.13 74.54 74.26 74.82 81.13 80.97 81.29 71.34 71.08 71.60 69.56 69.39 69.73 75.82 75.64 76.00
5.82 76.29 76.08 76.51 79.20 78.92 79.48 74.89 74.72 75.07 70.98 70.74 71.21 69.98 69.68 70.27 71.08 70.80 71.35 74.55 74.26 74.83 81.31 81.15 81.47 71.63 71.36 71.90 69.74 69.56 69.92 75.95 75.77 76.12
5.91 76.27 76.06 76.48 79.11 78.81 79.40 74.86 74.70 75.03 71.02 70.80 71.25 70.28 70.01 70.54 70.85 70.60 71.11 74.45 74.18 74.72 81.21 81.05 81.37 71.64 71.39 71.89 69.79 69.62 69.96 75.85 75.68 76.02
6.00 76.43 76.22 76.63 79.20 78.92 79.48 75.04 74.88 75.20 71.41 71.20 71.63 70.40 70.13 70.68 71.39 71.14 71.64 74.66 74.40 74.93 81.37 81.22 81.52 71.66 71.43 71.89 70.15 69.98 70.32 75.85 75.68 76.03
6.09 76.44 76.22 76.67 79.10 78.79 79.40 75.14 74.97 75.31 71.42 71.20 71.65 70.42 70.13 70.71 71.37 71.10 71.63 74.62 74.34 74.90 81.45 81.29 81.61 71.88 71.63 72.12 70.36 70.18 70.53 75.90 75.72 76.09
6.18 76.48 76.27 76.69 78.99 78.68 79.30 75.33 75.16 75.49 71.58 71.37 71.78 70.68 70.43 70.94 71.51 71.26 71.76 74.65 74.38 74.92 81.56 81.41 81.72 72.06 71.83 72.30 70.59 70.43 70.75 75.94 75.76 76.12
6.27 76.31 76.10 76.53 79.06 78.78 79.34 75.35 75.19 75.51 71.60 71.40 71.81 70.46 70.19 70.73 71.28 71.02 71.55 74.59 74.33 74.85 81.39 81.24 81.54 72.13 71.90 72.36 70.63 70.47 70.80 75.82 75.64 76.01
6.36 76.28 76.08 76.49 78.90 78.61 79.20 75.25 75.09 75.41 71.61 71.40 71.82 70.58 70.32 70.84 71.38 71.12 71.64 74.48 74.21 74.75 81.52 81.36 81.67 72.04 71.81 72.27 70.73 70.57 70.90 75.92 75.74 76.10
6.45 76.37 76.15 76.59 79.10 78.82 79.39 75.53 75.36 75.69 71.87 71.65 72.08 70.79 70.52 71.05 71.63 71.37 71.89 74.52 74.26 74.78 81.71 81.55 81.87 72.35 72.12 72.58 70.96 70.78 71.13 76.12 75.94 76.30
6.54 76.41 76.20 76.62 79.03 78.74 79.32 75.58 75.43 75.74 72.06 71.87 72.26 70.79 70.54 71.05 71.73 71.47 72.00 74.77 74.52 75.02 81.66 81.51 81.81 72.41 72.19 72.63 71.18 71.02 71.34 76.05 75.88 76.23
6.63 76.43 76.21 76.64 79.13 78.83 79.43 75.68 75.52 75.84 72.32 72.12 72.52 70.80 70.54 71.07 71.82 71.57 72.07 74.71 74.45 74.97 81.74 81.59 81.90 72.57 72.36 72.79 71.38 71.21 71.55 76.00 75.82 76.19
6.72 76.35 76.14 76.56 78.98 78.67 79.29 75.71 75.55 75.87 72.15 71.96 72.35 70.91 70.64 71.18 71.64 71.38 71.91 74.66 74.40 74.92 81.73 81.57 81.88 72.50 72.28 72.72 71.38 71.21 71.55 76.06 75.88 76.25
6.81 76.35 76.15 76.56 79.19 78.89 79.48 75.83 75.68 75.99 72.29 72.10 72.49 71.16 70.90 71.41 71.86 71.61 72.11 74.84 74.60 75.08 81.84 81.68 81.99 72.82 72.61 73.03 71.70 71.53 71.86 76.18 76.00 76.35
6.90 76.56 76.35 76.77 79.05 78.74 79.36 75.99 75.83 76.15 72.45 72.26 72.65 71.21 70.97 71.45 72.18 71.94 72.42 74.79 74.54 75.03 81.87 81.72 82.03 72.78 72.57 72.99 71.80 71.64 71.96 76.23 76.04 76.41
6.99 76.43 76.21 76.65 79.09 78.79 79.39 75.97 75.81 76.13 72.54 72.34 72.73 71.23 70.97 71.49 72.11 71.85 72.37 74.78 74.53 75.03 81.95 81.80 82.11 72.94 72.72 73.16 71.89 71.72 72.05 76.30 76.11 76.49
7.08 76.47 76.26 76.68 79.14 78.82 79.46 76.03 75.88 76.19 72.70 72.52 72.89 71.42 71.17 71.67 72.17 71.92 72.42 75.03 74.79 75.28 82.01 81.85 82.16 72.90 72.70 73.11 72.06 71.90 72.22 76.34 76.16 76.53
7.17 76.65 76.45 76.86 79.33 79.04 79.61 76.22 76.07 76.38 72.92 72.73 73.11 71.51 71.26 71.76 72.55 72.30 72.80 74.94 74.70 75.18 82.12 81.96 82.27 73.31 73.10 73.52 72.28 72.11 72.45 76.46 76.28 76.64
7.26 76.50 76.29 76.71 79.27 78.98 79.55 76.24 76.09 76.39 73.04 72.86 73.23 71.65 71.39 71.90 72.52 72.30 72.75 75.04 74.81 75.27 82.16 82.01 82.30 73.33 73.15 73.52 72.37 72.22 72.53 76.45 76.27 76.63
7.35 76.56 76.35 76.78 79.14 78.84 79.44 76.19 76.03 76.35 73.07 72.88 73.26 71.80 71.54 72.06 72.57 72.32 72.81 75.07 74.83 75.30 82.09 81.93 82.25 73.33 73.13 73.54 72.43 72.26 72.60 76.57 76.38 76.75
7.44 76.48 76.27 76.68 78.95 78.65 79.24 76.36 76.20 76.51 73.23 73.05 73.40 71.91 71.66 72.15 72.67 72.44 72.90 75.14 74.91 75.37 82.13 81.97 82.28 73.38 73.20 73.57 72.64 72.48 72.81 76.58 76.40 76.75
7.53 76.51 76.31 76.72 79.20 78.90 79.50 76.58 76.42 76.74 73.27 73.09 73.45 71.92 71.66 72.17 72.77 72.52 73.01 75.21 74.98 75.44 82.25 82.10 82.40 73.67 73.47 73.88 72.73 72.57 72.89 76.69 76.51 76.88
7.62 76.57 76.35 76.79 79.07 78.76 79.39 76.50 76.35 76.65 73.59 73.40 73.79 72.17 71.92 72.42 72.89 72.65 73.13 75.36 75.12 75.60 82.21 82.06 82.37 73.81 73.61 74.01 73.00 72.83 73.16 76.72 76.53 76.90
7.71 76.54 76.32 76.75 78.91 78.60 79.21 76.55 76.40 76.70 73.40 73.22 73.59 71.99 71.73 72.24 73.04 72.80 73.29 75.25 75.03 75.47 82.28 82.12 82.43 73.69 73.50 73.88 72.97 72.80 73.14 76.95 76.76 77.13
7.80 76.51 76.30 76.72 78.86 78.55 79.17 76.61 76.46 76.77 73.67 73.49 73.85 72.41 72.15 72.67 72.90 72.66 73.14 75.42 75.20 75.64 82.23 82.07 82.39 73.95 73.76 74.14 73.15 72.99 73.31 76.91 76.72 77.10
7.89 76.63 76.41 76.85 79.16 78.84 79.48 76.84 76.68 77.00 73.73 73.55 73.91 72.43 72.16 72.70 73.06 72.81 73.31 75.44 75.20 75.67 82.46 82.30 82.62 74.01 73.82 74.20 73.24 73.07 73.41 77.01 76.81 77.21
7.98 76.54 76.34 76.74 79.17 78.87 79.46 76.77 76.62 76.92 73.80 73.62 73.98 72.44 72.19 72.69 73.22 72.99 73.46 75.51 75.29 75.73 82.39 82.24 82.54 73.94 73.75 74.12 73.31 73.15 73.47 77.15 76.97 77.34
8.07 76.68 76.48 76.89 79.09 78.78 79.41 76.99 76.83 77.15 73.94 73.75 74.13 72.53 72.28 72.79 73.32 73.08 73.57 75.62 75.40 75.84 82.47 82.32 82.62 74.09 73.90 74.27 73.49 73.33 73.65 77.25 77.07 77.44
8.16 76.56 76.35 76.76 79.13 78.83 79.42 77.12 76.96 77.27 74.05 73.87 74.23 72.71 72.46 72.97 73.49 73.25 73.73 75.65 75.44 75.87 82.38 82.23 82.53 74.31 74.12 74.50 73.70 73.54 73.87 77.25 77.06 77.45
8.25 76.52 76.32 76.72 79.23 78.95 79.52 77.08 76.92 77.23 74.24 74.06 74.42 72.93 72.67 73.18 73.69 73.46 73.92 75.68 75.47 75.89 82.51 82.36 82.67 74.37 74.19 74.56 73.78 73.62 73.93 77.30 77.11 77.49
8.34 76.69 76.49 76.89 79.12 78.81 79.42 77.15 77.00 77.30 74.29 74.11 74.47 73.02 72.77 73.27 73.81 73.58 74.03 75.79 75.58 76.00 82.63 82.47 82.78 74.53 74.35 74.71 73.89 73.73 74.06 77.50 77.31 77.70
8.43 76.48 76.27 76.69 79.17 78.86 79.48 77.26 77.11 77.42 74.48 74.30 74.66 73.06 72.81 73.32 73.69 73.44 73.93 75.80 75.59 76.01 82.62 82.47 82.77 74.70 74.51 74.89 74.01 73.84 74.17 77.48 77.28 77.68
8.52 76.75 76.55 76.95 79.23 78.90 79.56 77.27 77.12 77.43 74.58 74.39 74.78 72.95 72.68 73.22 73.82 73.58 74.05 76.00 75.78 76.21 82.74 82.58 82.89 74.69 74.50 74.88 74.15 73.99 74.32 77.75 77.55 77.95
8.61 76.76 76.56 76.96 79.18 78.88 79.47 77.31 77.16 77.47 74.77 74.59 74.95 73.26 73.02 73.51 74.01 73.76 74.26 76.08 75.88 76.29 82.74 82.58 82.89 74.92 74.74 75.10 74.30 74.14 74.46 77.79 77.60 77.99
8.69 76.64 76.43 76.84 79.26 78.96 79.56 77.35 77.20 77.50 74.81 74.63 74.98 73.31 73.07 73.55 74.11 73.88 74.34 76.11 75.91 76.31 82.68 82.53 82.83 74.97 74.79 75.15 74.33 74.17 74.50 77.73 77.53 77.93
8.78 76.67 76.47 76.87 79.31 79.02 79.61 77.56 77.41 77.72 74.87 74.70 75.04 73.42 73.18 73.67 74.35 74.11 74.58 76.25 76.05 76.45 82.86 82.71 83.02 75.01 74.83 75.18 74.50 74.34 74.66 77.95 77.75 78.15
8.87 76.67 76.47 76.86 79.35 79.03 79.66 77.59 77.44 77.74 74.94 74.76 75.11 73.43 73.18 73.68 74.27 74.03 74.51 76.17 75.97 76.38 82.94 82.80 83.09 75.14 74.96 75.31 74.52 74.35 74.68 78.06 77.86 78.27
8.96 76.58 76.38 76.79 79.27 78.98 79.57 77.58 77.43 77.73 75.01 74.85 75.18 73.47 73.22 73.72 74.34 74.10 74.57 76.21 76.01 76.41 82.79 82.64 82.95 75.18 75.01 75.36 74.66 74.50 74.82 78.04 77.84 78.25
9.05 76.80 76.61 77.00 79.48 79.18 79.78 77.71 77.57 77.86 75.25 75.08 75.42 73.74 73.49 73.99 74.55 74.32 74.79 76.44 76.25 76.63 83.03 82.89 83.18 75.37 75.20 75.54 74.75 74.60 74.91 78.13 77.92 78.33
9.14 76.82 76.62 77.02 79.34 79.03 79.64 77.73 77.57 77.89 75.35 75.18 75.52 73.83 73.58 74.09 74.77 74.54 75.00 76.55 76.36 76.75 82.96 82.80 83.11 75.43 75.26 75.61 74.95 74.79 75.12 78.14 77.93 78.36
9.23 76.62 76.41 76.82 79.23 78.92 79.54 77.81 77.65 77.96 75.31 75.13 75.48 73.87 73.62 74.12 74.60 74.37 74.83 76.35 76.15 76.55 82.93 82.78 83.09 75.41 75.23 75.58 74.88 74.72 75.05 78.15 77.95 78.36
9.32 76.64 76.44 76.84 79.16 78.87 79.46 77.82 77.67 77.97 75.46 75.29 75.63 73.95 73.70 74.20 74.81 74.58 75.04 76.61 76.42 76.80 83.04 82.89 83.19 75.57 75.40 75.74 75.03 74.87 75.18 78.32 78.11 78.53
9.41 76.71 76.51 76.91 79.39 79.10 79.68 78.00 77.84 78.15 75.56 75.39 75.73 74.18 73.95 74.41 74.88 74.65 75.12 76.58 76.39 76.77 83.08 82.92 83.24 75.58 75.41 75.75 75.07 74.92 75.23 78.42 78.22 78.61
9.50 76.88 76.69 77.06 79.57 79.28 79.87 78.04 77.89 78.19 75.81 75.64 75.98 74.17 73.91 74.42 75.12 74.89 75.35 76.84 76.65 77.03 83.15 82.99 83.30 75.80 75.63 75.97 75.42 75.26 75.58 78.44 78.23 78.66
9.59 76.80 76.61 77.00 79.40 79.12 79.69 78.12 77.98 78.26 75.89 75.71 76.06 74.51 74.28 74.74 75.19 74.96 75.42 76.91 76.73 77.09 83.16 83.01 83.32 75.93 75.76 76.10 75.45 75.29 75.61 78.43 78.22 78.65
9.68 76.76 76.57 76.95 79.38 79.08 79.68 78.18 78.03 78.33 75.86 75.69 76.02 74.44 74.20 74.68 75.24 75.02 75.47 76.90 76.72 77.09 83.20 83.05 83.35 75.94 75.78 76.11 75.43 75.27 75.59 78.37 78.16 78.58
9.77 76.89 76.70 77.09 79.35 79.05 79.66 78.28 78.13 78.43 76.02 75.84 76.19 74.63 74.38 74.88 75.42 75.19 75.66 77.04 76.86 77.22 83.28 83.12 83.44 76.12 75.95 76.29 75.62 75.46 75.78 78.68 78.47 78.89
9.86 76.76 76.58 76.95 79.43 79.15 79.71 78.26 78.11 78.42 76.01 75.84 76.18 74.54 74.30 74.77 75.37 75.15 75.60 76.99 76.81 77.17 83.24 83.09 83.39 76.09 75.92 76.26 75.61 75.46 75.77 78.60 78.39 78.80
9.95 76.77 76.57 76.96 79.29 78.98 79.60 78.36 78.20 78.51 76.13 75.96 76.31 74.56 74.30 74.81 75.46 75.22 75.69 77.10 76.91 77.28 83.25 83.10 83.40 76.26 76.09 76.43 75.70 75.54 75.87 78.69 78.48 78.91


==> data/100/mode2_lp_power_exponent.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high Baseline_mean Baseline_ci_low Baseline_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high SGC_mean SGC_ci_low SGC_ci_high
0.50 77.68 77.49 77.88 80.96 80.66 81.25 79.27 79.13 79.42 75.64 75.47 75.82 74.03 73.79 74.27 74.83 74.58 75.08 76.87 76.66 77.08 83.92 83.77 84.07 75.86 75.67 76.06 74.92 74.76 75.08 78.40 78.20 78.59
0.51 77.73 77.52 77.93 81.04 80.76 81.33 79.21 79.05 79.36 75.72 75.53 75.90 74.29 74.04 74.54 74.96 74.72 75.19 76.88 76.67 77.08 83.94 83.78 84.09 75.86 75.67 76.06 74.96 74.80 75.12 78.40 78.19 78.60
0.51 77.64 77.44 77.85 80.75 80.46 81.04 79.03 78.88 79.18 75.66 75.48 75.84 73.99 73.73 74.25 74.91 74.66 75.16 76.90 76.70 77.11 83.83 83.68 83.98 75.81 75.62 76.01 75.02 74.86 75.18 78.55 78.36 78.73
0.52 77.41 77.20 77.61 80.67 80.38 80.95 78.93 78.78 79.08 75.55 75.38 75.73 73.91 73.65 74.17 74.75 74.50 74.99 76.62 76.42 76.82 83.66 83.51 83.81 75.60 75.42 75.79 74.93 74.77 75.10 78.49 78.29 78.69
0.52 77.41 77.20 77.62 80.30 80.00 80.61 78.76 78.61 78.92 75.55 75.37 75.73 73.85 73.59 74.11 74.87 74.62 75.11 76.68 76.49 76.88 83.62 83.47 83.78 75.69 75.52 75.87 75.01 74.84 75.18 78.53 78.32 78.74
0.53 77.30 77.10 77.50 80.09 79.78 80.40 78.57 78.41 78.73 75.57 75.40 75.74 74.01 73.76 74.26 74.91 74.68 75.15 76.77 76.58 76.97 83.54 83.39 83.70 75.64 75.47 75.81 75.05 74.89 75.20 78.54 78.34 78.74
0.53 77.07 76.87 77.27 80.00 79.70 80.30 78.43 78.28 78.57 75.60 75.43 75.77 73.99 73.74 74.24 74.79 74.56 75.03 76.70 76.50 76.89 83.43 83.28 83.58 75.65 75.48 75.82 75.04 74.88 75.20 78.34 78.15 78.54
0.54 76.99 76.79 77.19 79.67 79.37 79.97 78.24 78.09 78.39 75.38 75.20 75.56 73.78 73.53 74.03 74.63 74.39 74.86 76.55 76.36 76.74 83.23 83.07 83.38 75.58 75.41 75.75 74.96 74.80 75.12 78.29 78.08 78.49
0.54 76.88 76.67 77.08 79.74 79.43 80.04 78.17 78.03 78.32 75.48 75.31 75.65 74.08 73.84 74.32 74.81 74.58 75.03 76.62 76.42 76.81 83.26 83.10 83.42 75.61 75.44 75.78 75.03 74.86 75.19 78.45 78.25 78.66
0.55 76.69 76.48 76.89 79.47 79.17 79.77 77.97 77.81 78.12 75.42 75.24 75.59 73.89 73.64 74.14 74.56 74.31 74.81 76.63 76.43 76.83 82.98 82.82 83.14 75.52 75.34 75.70 74.97 74.81 75.14 78.38 78.17 78.58
0.55 76.72 76.53 76.92 79.34 79.05 79.64 77.98 77.83 78.13 75.57 75.41 75.74 74.11 73.87 74.35 74.76 74.52 74.99 76.71 76.52 76.89 83.19 83.04 83.34 75.64 75.47 75.81 75.11 74.95 75.27 78.41 78.21 78.61
0.56 76.69 76.51 76.88 79.23 78.92 79.53 77.77 77.62 77.91 75.43 75.26 75.59 73.93 73.69 74.16 74.84 74.62 75.06 76.57 76.39 76.76 83.02 82.87 83.18 75.58 75.42 75.75 75.06 74.91 75.21 78.41 78.22 78.61
0.56 76.35 76.16 76.55 78.81 78.49 79.12 77.60 77.44 77.75 75.45 75.28 75.61 73.95 73.71 74.19 74.77 74.55 75.00 76.59 76.40 76.78 82.82 82.67 82.98 75.64 75.47 75.81 75.09 74.93 75.24 78.07 77.87 78.28
0.57 76.44 76.24 76.63 78.62 78.32 78.93 77.55 77.40 77.70 75.39 75.22 75.56 73.90 73.64 74.15 74.69 74.45 74.93 76.56 76.38 76.74 82.76 82.60 82.92 75.56 75.39 75.73 75.15 74.99 75.31 78.29 78.08 78.49
0.57 76.50 76.31 76.69 78.61 78.29 78.93 77.49 77.33 77.64 75.50 75.32 75.68 74.18 73.93 74.42 74.89 74.66 75.11 76.64 76.46 76.81 82.76 82.60 82.93 75.56 75.40 75.72 75.16 75.00 75.32 78.26 78.05 78.46
0.58 76.17 75.98 76.37 78.38 78.06 78.70 77.19 77.04 77.35 75.37 75.20 75.55 73.92 73.68 74.16 74.62 74.39 74.85 76.37 76.19 76.56 82.54 82.38 82.70 75.41 75.24 75.58 75.01 74.85 75.17 77.92 77.69 78.14
0.58 76.05 75.86 76.25 78.31 78.00 78.62 77.02 76.87 77.17 75.40 75.24 75.57 74.01 73.77 74.26 74.65 74.42 74.89 76.50 76.32 76.68 82.47 82.32 82.62 75.54 75.38 75.70 75.13 74.98 75.29 78.02 77.81 78.24
0.59 76.06 75.87 76.25 78.18 77.88 78.49 76.98 76.82 77.13 75.35 75.18 75.52 73.80 73.55 74.05 74.55 74.32 74.79 76.45 76.27 76.63 82.33 82.17 82.48 75.44 75.28 75.60 75.05 74.89 75.21 78.07 77.85 78.28
0.59 76.00 75.81 76.19 78.11 77.80 78.41 76.93 76.78 77.07 75.36 75.18 75.54 74.04 73.80 74.28 74.67 74.44 74.89 76.46 76.28 76.64 82.35 82.20 82.50 75.51 75.35 75.67 75.11 74.95 75.27 78.09 77.89 78.30
0.60 75.94 75.75 76.12 77.96 77.67 78.26 76.74 76.59 76.89 75.37 75.20 75.54 73.99 73.74 74.24 74.62 74.39 74.85 76.48 76.30 76.66 82.32 82.16 82.47 75.44 75.28 75.60 75.12 74.96 75.27 77.95 77.74 78.16
0.60 75.98 75.80 76.16 77.97 77.68 78.27 76.67 76.52 76.82 75.29 75.12 75.45 74.06 73.83 74.29 74.64 74.41 74.87 76.36 76.19 76.53 82.20 82.05 82.35 75.44 75.29 75.60 75.11 74.95 75.27 77.87 77.65 78.09
0.61 75.86 75.67 76.05 77.74 77.45 78.04 76.48 76.32 76.64 75.29 75.11 75.46 74.00 73.76 74.24 74.55 74.32 74.78 76.47 76.29 76.65 82.13 81.96 82.29 75.47 75.31 75.63 75.11 74.95 75.28 77.97 77.75 78.18
0.61 75.88 75.70 76.06 77.67 77.37 77.96 76.34 76.19 76.49 75.34 75.17 75.51 73.88 73.63 74.13 74.64 74.42 74.86 76.41 76.24 76.58 82.05 81.90 82.21 75.46 75.30 75.62 75.21 75.06 75.36 77.90 77.68 78.12
0.62 75.70 75.52 75.89 77.46 77.16 77.76 76.20 76.05 76.35 75.31 75.14 75.48 73.76 73.50 74.03 74.62 74.39 74.85 76.39 76.21 76.56 81.95 81.80 82.10 75.48 75.32 75.64 75.15 74.99 75.31 77.61 77.39 77.83
0.62 75.79 75.61 75.97 77.53 77.25 77.82 76.18 76.03 76.33 75.42 75.26 75.58 74.02 73.77 74.27 74.70 74.48 74.93 76.40 76.24 76.57 81.90 81.75 82.05 75.55 75.40 75.71 75.25 75.10 75.40 77.85 77.64 78.06
0.63 75.76 75.58 75.94 77.19 76.88 77.51 76.05 75.90 76.21 75.45 75.27 75.62 74.12 73.88 74.36 74.66 74.44 74.88 76.48 76.31 76.65 81.85 81.69 82.01 75.50 75.33 75.66 75.28 75.12 75.44 77.91 77.70 78.12
0.63 75.76 75.58 75.94 77.03 76.72 77.34 75.94 75.78 76.10 75.42 75.25 75.60 73.92 73.65 74.18 74.63 74.39 74.86 76.45 76.28 76.63 81.69 81.53 81.86 75.55 75.39 75.72 75.33 75.17 75.48 77.64 77.42 77.86
0.64 75.66 75.47 75.84 77.00 76.69 77.30 75.83 75.68 75.98 75.36 75.20 75.53 73.97 73.73 74.21 74.73 74.50 74.96 76.45 76.27 76.62 81.71 81.55 81.87 75.51 75.35 75.68 75.22 75.06 75.38 77.62 77.41 77.83
0.64 75.55 75.37 75.73 76.96 76.68 77.23 75.61 75.46 75.77 75.40 75.23 75.56 74.06 73.83 74.28 74.34 74.09 74.58 76.33 76.17 76.50 81.60 81.44 81.75 75.48 75.33 75.64 75.16 75.00 75.32 77.48 77.26 77.70
0.65 75.52 75.33 75.70 76.77 76.47 77.07 75.59 75.43 75.74 75.18 75.00 75.36 73.93 73.68 74.17 74.67 74.44 74.90 76.24 76.05 76.43 81.54 81.38 81.70 75.41 75.24 75.58 75.13 74.97 75.30 77.41 77.19 77.64
0.65 75.45 75.27 75.63 76.54 76.23 76.84 75.50 75.34 75.65 75.46 75.30 75.62 73.99 73.74 74.23 74.71 74.48 74.93 76.42 76.25 76.59 81.51 81.35 81.67 75.54 75.39 75.70 75.27 75.11 75.42 77.37 77.16 77.58
0.66 75.44 75.26 75.62 76.63 76.34 76.93 75.39 75.24 75.54 75.31 75.15 75.47 73.91 73.67 74.16 74.72 74.50 74.94 76.30 76.14 76.47 81.42 81.27 81.57 75.49 75.34 75.64 75.23 75.08 75.38 77.27 77.05 77.48
0.66 75.32 75.13 75.51 76.31 76.01 76.62 75.23 75.07 75.39 75.26 75.08 75.45 74.07 73.84 74.31 74.52 74.27 74.76 76.25 76.08 76.42 81.34 81.17 81.50 75.44 75.27 75.60 75.14 74.99 75.30 77.12 76.91 77.33
0.67 75.36 75.18 75.54 76.23 75.93 76.54 75.06 74.90 75.22 75.23 75.06 75.40 74.09 73.84 74.34 74.59 74.36 74.83 76.29 76.12 76.46 81.23 81.07 81.39 75.52 75.36 75.68 75.27 75.11 75.43 77.17 76.95 77.38
0.67 75.33 75.14 75.52 76.26 75.97 76.55 75.03 74.87 75.18 75.22 75.05 75.40 74.08 73.84 74.32 74.60 74.37 74.82 76.26 76.09 76.43 81.17 81.00 81.34 75.43 75.26 75.59 75.16 75.00 75.32 77.13 76.92 77.34
0.68 75.24 75.06 75.42 76.19 75.91 76.48 74.85 74.69 75.00 75.25 75.09 75.42 73.95 73.70 74.20 74.45 74.22 74.68 76.19 76.03 76.36 80.97 80.82 81.13 75.38 75.22 75.54 75.11 74.95 75.27 77.08 76.87 77.29
0.68 75.23 75.05 75.41 75.81 75.50 76.12 74.82 74.66 74.97 75.25 75.08 75.41 73.93 73.68 74.18 74.54 74.31 74.78 76.12 75.95 76.29 81.01 80.85 81.17 75.37 75.21 75.52 75.16 75.00 75.32 77.04 76.82 77.25
0.69 75.28 75.10 75.47 75.96 75.66 76.26 74.74 74.58 74.89 75.28 75.11 75.45 73.90 73.64 74.16 74.60 74.36 74.84 76.22 76.05 76.39 80.94 80.78 81.10 75.39 75.23 75.55 75.22 75.06 75.39 76.84 76.63 77.06
0.69 75.26 75.08 75.44 75.89 75.58 76.20 74.60 74.45 74.76 75.35 75.18 75.53 74.00 73.75 74.26 74.64 74.41 74.87 76.22 76.05 76.39 80.90 80.73 81.07 75.48 75.32 75.64 75.30 75.14 75.46 76.93 76.71 77.14
0.70 75.23 75.05 75.41 75.85 75.56 76.15 74.52 74.36 74.68 75.29 75.12 75.46 74.04 73.79 74.29 74.51 74.26 74.75 76.22 76.06 76.39 80.73 80.56 80.90 75.44 75.28 75.60 75.28 75.12 75.44 76.80 76.59 77.01
0.70 75.30 75.12 75.49 75.88 75.58 76.17 74.52 74.36 74.68 75.40 75.24 75.57 74.10 73.84 74.35 74.77 74.55 74.99 76.34 76.17 76.50 80.86 80.70 81.03 75.56 75.39 75.72 75.34 75.18 75.50 76.95 76.74 77.17
0.71 75.11 74.92 75.30 75.68 75.37 75.98 74.17 74.01 74.33 75.24 75.05 75.42 73.97 73.72 74.22 74.47 74.23 74.72 76.13 75.95 76.30 80.56 80.40 80.73 75.40 75.24 75.57 75.23 75.07 75.40 76.70 76.49 76.91
0.71 75.13 74.96 75.31 75.54 75.27 75.80 74.16 74.00 74.31 75.30 75.13 75.46 73.96 73.71 74.20 74.58 74.35 74.80 76.16 76.00 76.33 80.61 80.45 80.77 75.43 75.28 75.59 75.28 75.13 75.44 76.67 76.46 76.88
0.72 75.14 74.95 75.32 75.35 75.05 75.66 74.07 73.91 74.23 75.21 75.04 75.38 74.03 73.78 74.27 74.69 74.46 74.92 76.18 76.01 76.35 80.48 80.32 80.65 75.39 75.23 75.55 75.27 75.12 75.42 76.60 76.39 76.82
0.72 75.22 75.03 75.40 75.47 75.17 75.76 73.84 73.68 74.00 75.35 75.17 75.53 74.09 73.84 74.34 74.78 74.56 75.00 76.28 76.11 76.44 80.44 80.28 80.61 75.53 75.37 75.69 75.39 75.23 75.55 76.58 76.37 76.79
0.73 75.12 74.94 75.30 75.23 74.93 75.53 73.83 73.68 73.97 75.18 75.01 75.35 74.01 73.77 74.25 74.37 74.12 74.62 76.16 75.99 76.33 80.33 80.17 80.50 75.41 75.25 75.57 75.22 75.06 75.38 76.47 76.27 76.67
0.73 75.20 75.01 75.38 75.18 74.87 75.49 73.83 73.67 73.99 75.19 75.02 75.36 73.99 73.74 74.23 74.68 74.44 74.91 76.18 76.02 76.35 80.35 80.18 80.52 75.41 75.25 75.57 75.27 75.11 75.42 76.43 76.22 76.64
0.74 75.24 75.05 75.42 75.53 75.27 75.80 73.75 73.60 73.91 75.29 75.12 75.46 74.20 73.97 74.43 74.76 74.54 74.98 76.23 76.07 76.39 80.35 80.18 80.51 75.53 75.37 75.68 75.36 75.20 75.52 76.50 76.29 76.70
0.74 75.19 75.01 75.38 75.19 74.90 75.49 73.69 73.53 73.85 75.25 75.08 75.43 74.17 73.93 74.40 74.47 74.23 74.72 76.27 76.11 76.43 80.17 80.00 80.33 75.51 75.35 75.67 75.31 75.15 75.47 76.45 76.23 76.66
0.75 75.30 75.11 75.48 75.13 74.84 75.42 73.54 73.38 73.70 75.25 75.07 75.42 74.28 74.03 74.52 74.64 74.41 74.87 76.29 76.13 76.45 80.22 80.05 80.39 75.48 75.32 75.64 75.42 75.26 75.58 76.42 76.20 76.64
0.75 75.20 75.00 75.39 74.99 74.70 75.28 73.45 73.29 73.61 75.41 75.23 75.59 74.12 73.87 74.38 74.51 74.27 74.75 76.22 76.05 76.38 80.06 79.89 80.23 75.47 75.31 75.64 75.38 75.21 75.54 76.32 76.11 76.53
0.76 75.14 74.96 75.33 74.88 74.60 75.17 73.33 73.17 73.48 75.17 74.99 75.34 73.98 73.73 74.24 74.51 74.27 74.74 76.20 76.04 76.36 80.02 79.86 80.18 75.44 75.28 75.59 75.28 75.13 75.44 76.21 76.01 76.40
0.76 75.26 75.07 75.45 75.01 74.72 75.30 73.25 73.10 73.41 75.28 75.11 75.45 74.22 73.98 74.46 74.76 74.54 74.99 76.33 76.17 76.48 80.06 79.89 80.22 75.58 75.42 75.73 75.42 75.27 75.57 76.24 76.03 76.45
0.77 75.12 74.94 75.30 74.67 74.38 74.95 73.00 72.84 73.15 75.16 74.99 75.32 73.97 73.72 74.23 74.60 74.38 74.82 76.15 76.00 76.30 79.88 79.71 80.05 75.40 75.25 75.56 75.31 75.16 75.47 76.00 75.80 76.19
0.77 75.16 74.99 75.34 74.76 74.47 75.06 73.07 72.91 73.23 75.25 75.08 75.41 74.06 73.81 74.31 74.48 74.24 74.71 76.21 76.05 76.37 79.82 79.66 79.99 75.45 75.30 75.61 75.36 75.21 75.51 76.07 75.87 76.26
0.78 75.22 75.04 75.40 74.89 74.60 75.18 72.97 72.81 73.14 75.27 75.09 75.45 74.36 74.13 74.60 74.72 74.49 74.95 76.26 76.10 76.42 79.75 79.59 79.92 75.47 75.31 75.63 75.32 75.17 75.47 76.15 75.94 76.35
0.78 75.23 75.05 75.41 74.65 74.36 74.94 72.96 72.81 73.12 75.17 75.00 75.34 74.15 73.92 74.38 74.47 74.23 74.70 76.22 76.06 76.37 79.72 79.56 79.89 75.44 75.29 75.59 75.34 75.19 75.49 76.10 75.92 76.29
0.79 75.15 74.97 75.33 74.58 74.30 74.87 72.81 72.67 72.96 75.23 75.06 75.39 74.17 73.94 74.41 74.61 74.39 74.84 76.15 76.00 76.31 79.70 79.53 79.86 75.46 75.30 75.61 75.32 75.16 75.47 75.97 75.77 76.16
0.79 75.33 75.16 75.51 74.67 74.37 74.97 72.73 72.57 72.88 75.31 75.13 75.49 74.22 73.98 74.46 74.66 74.44 74.89 76.27 76.11 76.43 79.72 79.55 79.89 75.58 75.41 75.74 75.48 75.32 75.65 76.12 75.93 76.32
0.80 75.10 74.91 75.29 74.60 74.33 74.88 72.57 72.41 72.73 75.18 75.01 75.35 74.09 73.85 74.34 74.58 74.35 74.82 76.11 75.94 76.27 79.52 79.35 79.70 75.38 75.21 75.54 75.31 75.15 75.48 75.79 75.59 75.99
0.80 75.31 75.13 75.49 74.49 74.20 74.78 72.50 72.35 72.65 75.25 75.08 75.41 74.35 74.12 74.57 74.71 74.49 74.92 76.26 76.10 76.42 79.53 79.37 79.69 75.59 75.43 75.74 75.45 75.30 75.61 76.02 75.83 76.22
0.81 75.23 75.05 75.41 74.47 74.19 74.76 72.44 72.29 72.59 75.14 74.97 75.32 74.15 73.90 74.41 74.65 74.42 74.87 76.19 76.03 76.35 79.33 79.17 79.50 75.42 75.26 75.57 75.34 75.18 75.49 75.82 75.62 76.01
0.81 75.36 75.18 75.53 74.49 74.22 74.77 72.37 72.22 72.53 75.27 75.10 75.44 74.33 74.11 74.56 74.78 74.56 75.01 76.26 76.11 76.42 79.41 79.24 79.58 75.57 75.41 75.72 75.49 75.33 75.64 76.02 75.83 76.22
0.82 75.26 75.07 75.44 74.28 74.01 74.56 72.27 72.12 72.43 75.20 75.03 75.37 74.28 74.05 74.51 74.72 74.49 74.95 76.21 76.06 76.37 79.38 79.21 79.55 75.45 75.29 75.61 75.42 75.26 75.57 75.93 75.74 76.12
0.82 75.13 74.95 75.32 74.30 74.01 74.60 72.16 72.00 72.33 75.10 74.91 75.28 74.25 74.00 74.49 74.46 74.22 74.70 76.17 76.00 76.34 79.19 79.02 79.37 75.50 75.33 75.67 75.35 75.18 75.52 75.78 75.57 75.99
0.83 75.09 74.91 75.28 74.05 73.76 74.35 72.07 71.92 72.22 75.12 74.95 75.29 74.25 74.02 74.48 74.56 74.33 74.79 76.16 76.00 76.31 79.12 78.95 79.29 75.44 75.28 75.60 75.29 75.13 75.45 75.75 75.56 75.95
0.83 75.17 74.98 75.36 74.24 73.97 74.52 72.09 71.94 72.24 75.15 74.98 75.33 74.05 73.81 74.29 74.63 74.41 74.85 76.15 75.99 76.30 79.19 79.02 79.36 75.46 75.30 75.62 75.32 75.16 75.47 75.77 75.58 75.95
0.84 75.12 74.93 75.30 74.11 73.82 74.41 71.94 71.79 72.10 75.13 74.97 75.30 74.15 73.91 74.38 74.64 74.42 74.86 76.13 75.97 76.29 79.10 78.93 79.27 75.45 75.29 75.60 75.36 75.20 75.52 75.71 75.52 75.91
0.84 75.23 75.05 75.42 74.19 73.90 74.49 71.87 71.71 72.03 75.21 75.04 75.38 74.23 73.99 74.48 74.69 74.46 74.92 76.17 76.01 76.33 79.20 79.02 79.37 75.53 75.37 75.68 75.41 75.26 75.57 75.68 75.49 75.87
0.85 75.20 75.01 75.38 74.10 73.82 74.38 71.84 71.68 72.01 75.09 74.92 75.27 74.10 73.85 74.35 74.45 74.21 74.69 76.17 76.01 76.32 79.09 78.92 79.26 75.46 75.31 75.61 75.34 75.18 75.50 75.67 75.49 75.86
0.85 75.28 75.09 75.47 74.00 73.69 74.30 71.70 71.54 71.85 75.24 75.07 75.41 74.36 74.13 74.60 74.68 74.44 74.92 76.24 76.08 76.41 79.02 78.84 79.19 75.53 75.37 75.69 75.44 75.27 75.60 75.73 75.53 75.93
0.86 75.20 75.02 75.38 73.97 73.67 74.27 71.72 71.56 71.88 75.16 74.99 75.34 74.25 74.02 74.49 74.56 74.32 74.81 76.18 76.02 76.34 78.97 78.81 79.14 75.52 75.37 75.68 75.38 75.23 75.54 75.57 75.39 75.76
0.86 75.30 75.12 75.48 74.21 73.94 74.48 71.60 71.44 71.75 75.29 75.12 75.46 74.33 74.09 74.56 74.66 74.43 74.89 76.17 76.02 76.33 78.93 78.75 79.10 75.59 75.43 75.74 75.47 75.32 75.63 75.56 75.37 75.74
0.87 75.23 75.05 75.41 74.01 73.74 74.29 71.53 71.37 71.68 75.34 75.18 75.51 74.31 74.08 74.55 74.53 74.28 74.78 76.21 76.06 76.36 78.94 78.78 79.11 75.59 75.44 75.74 75.46 75.31 75.61 75.59 75.41 75.77
0.87 75.27 75.10 75.44 74.00 73.73 74.27 71.29 71.14 71.44 75.19 75.02 75.35 74.14 73.90 74.39 74.66 74.43 74.89 76.14 75.99 76.29 78.71 78.54 78.87 75.46 75.31 75.61 75.35 75.20 75.50 75.57 75.39 75.76
0.88 75.24 75.06 75.42 73.84 73.55 74.14 71.24 71.09 71.40 75.12 74.95 75.30 74.27 74.04 74.49 74.68 74.45 74.90 76.10 75.94 76.26 78.60 78.43 78.78 75.38 75.22 75.54 75.35 75.19 75.51 75.57 75.38 75.76
0.88 75.28 75.09 75.47 73.93 73.64 74.22 71.37 71.20 71.53 75.12 74.94 75.31 74.35 74.11 74.60 74.77 74.54 75.00 76.27 76.11 76.42 78.68 78.51 78.85 75.53 75.37 75.69 75.49 75.33 75.65 75.59 75.41 75.78
0.89 75.32 75.14 75.51 73.77 73.47 74.07 71.21 71.04 71.37 75.23 75.06 75.40 74.29 74.03 74.54 74.56 74.31 74.80 76.19 76.03 76.36 78.63 78.46 78.80 75.51 75.35 75.67 75.45 75.29 75.60 75.53 75.34 75.72
0.89 75.24 75.06 75.42 73.78 73.49 74.07 71.19 71.03 71.35 75.18 75.01 75.36 74.26 74.00 74.52 74.67 74.45 74.90 76.15 75.99 76.30 78.70 78.53 78.86 75.50 75.34 75.66 75.40 75.24 75.56 75.44 75.25 75.63
0.90 75.13 74.94 75.33 73.60 73.32 73.88 71.02 70.86 71.19 75.07 74.89 75.26 74.09 73.82 74.35 74.54 74.30 74.78 76.13 75.96 76.30 78.50 78.32 78.68 75.50 75.34 75.67 75.34 75.17 75.50 75.38 75.19 75.58
0.90 75.26 75.07 75.45 73.81 73.54 74.09 71.04 70.88 71.19 75.20 75.03 75.37 74.28 74.04 74.53 74.62 74.39 74.85 76.19 76.04 76.35 78.48 78.32 78.65 75.50 75.34 75.65 75.46 75.31 75.62 75.38 75.20 75.56
0.91 75.30 75.12 75.47 73.84 73.57 74.11 70.95 70.79 71.11 75.25 75.08 75.42 74.34 74.11 74.58 74.63 74.41 74.84 76.17 76.02 76.33 78.52 78.35 78.68 75.54 75.40 75.69 75.46 75.32 75.61 75.46 75.28 75.65
0.91 75.38 75.21 75.56 73.58 73.29 73.87 70.81 70.66 70.96 75.22 75.05 75.39 74.41 74.18 74.64 74.80 74.58 75.02 76.23 76.07 76.38 78.39 78.22 78.56 75.60 75.45 75.76 75.49 75.34 75.64 75.50 75.31 75.68
0.92 75.30 75.12 75.49 73.70 73.41 73.99 70.80 70.65 70.95 75.23 75.07 75.40 74.46 74.24 74.68 74.66 74.44 74.88 76.27 76.12 76.43 78.34 78.18 78.51 75.58 75.42 75.73 75.51 75.36 75.66 75.56 75.38 75.74
0.92 75.29 75.11 75.47 73.63 73.35 73.91 70.68 70.52 70.83 75.26 75.09 75.43 74.36 74.12 74.60 74.67 74.45 74.89 76.19 76.03 76.34 78.25 78.07 78.42 75.56 75.41 75.72 75.44 75.29 75.60 75.38 75.19 75.57
0.93 75.23 75.03 75.43 73.76 73.48 74.04 70.67 70.51 70.82 75.22 75.05 75.39 74.17 73.92 74.42 74.61 74.36 74.86 76.19 76.04 76.35 78.23 78.06 78.40 75.57 75.41 75.72 75.44 75.29 75.60 75.42 75.24 75.60
0.93 75.38 75.18 75.57 73.75 73.46 74.04 70.48 70.32 70.64 75.23 75.05 75.41 74.36 74.11 74.61 74.63 74.40 74.86 76.15 75.99 76.31 78.21 78.03 78.38 75.52 75.36 75.68 75.47 75.30 75.63 75.39 75.20 75.58
0.94 75.37 75.19 75.55 73.50 73.20 73.80 70.56 70.39 70.73 75.24 75.07 75.41 74.35 74.10 74.60 74.69 74.45 74.92 76.20 76.04 76.36 78.21 78.03 78.38 75.57 75.42 75.73 75.45 75.29 75.61 75.36 75.17 75.55
0.94 75.30 75.11 75.49 73.49 73.21 73.78 70.40 70.23 70.56 75.16 74.97 75.34 74.29 74.02 74.55 74.66 74.43 74.90 76.20 76.03 76.36 78.12 77.94 78.30 75.57 75.40 75.73 75.51 75.35 75.67 75.34 75.15 75.52
0.95 75.31 75.11 75.51 73.64 73.36 73.92 70.36 70.21 70.52 75.08 74.89 75.26 74.25 73.98 74.52 74.71 74.47 74.94 76.20 76.04 76.35 78.13 77.96 78.30 75.60 75.44 75.76 75.43 75.27 75.59 75.35 75.17 75.54
0.95 75.32 75.13 75.50 73.34 73.05 73.63 70.39 70.22 70.55 75.09 74.91 75.27 74.32 74.07 74.57 74.67 74.44 74.90 76.15 75.99 76.30 77.97 77.80 78.14 75.54 75.38 75.69 75.43 75.27 75.60 75.31 75.13 75.50
0.96 75.22 75.04 75.40 73.39 73.11 73.67 70.18 70.03 70.33 75.08 74.91 75.25 74.25 74.01 74.49 74.61 74.38 74.83 76.03 75.88 76.19 77.91 77.74 78.08 75.40 75.25 75.55 75.31 75.16 75.46 75.07 74.89 75.25
0.96 75.33 75.15 75.52 73.45 73.17 73.72 70.09 69.93 70.25 75.25 75.07 75.42 74.37 74.12 74.61 74.75 74.53 74.96 76.13 75.98 76.29 77.95 77.77 78.12 75.56 75.41 75.72 75.44 75.28 75.60 75.35 75.16 75.53
0.97 75.24 75.07 75.41 72.99 72.70 73.27 70.03 69.88 70.18 75.16 74.99 75.32 74.31 74.09 74.53 74.65 74.44 74.86 76.17 76.02 76.31 77.91 77.75 78.07 75.48 75.34 75.62 75.43 75.29 75.58 75.22 75.04 75.39
0.97 75.34 75.15 75.52 73.28 73.00 73.55 70.08 69.93 70.23 75.17 75.00 75.35 74.27 74.02 74.52 74.71 74.48 74.93 76.19 76.04 76.34 77.95 77.78 78.11 75.54 75.39 75.70 75.45 75.30 75.61 75.26 75.08 75.44
0.98 75.25 75.06 75.43 73.27 72.98 73.56 69.99 69.84 70.14 75.19 75.02 75.35 74.34 74.10 74.59 74.47 74.22 74.73 76.15 76.00 76.31 77.78 77.62 77.95 75.56 75.40 75.71 75.44 75.28 75.60 75.20 75.02 75.38
0.98 75.22 75.03 75.41 73.24 72.93 73.55 69.94 69.79 70.10 75.11 74.93 75.29 74.14 73.87 74.41 74.53 74.29 74.78 76.15 75.99 76.30 77.82 77.65 77.99 75.48 75.33 75.64 75.39 75.23 75.55 75.29 75.11 75.48
0.99 75.40 75.22 75.58 73.33 73.03 73.62 69.97 69.82 70.13 75.17 75.00 75.34 74.39 74.15 74.62 74.70 74.48 74.93 76.23 76.08 76.39 77.82 77.65 77.98 75.53 75.38 75.68 75.51 75.36 75.66 75.36 75.18 75.54
0.99 75.32 75.14 75.51 73.15 72.83 73.48 69.91 69.75 70.06 75.13 74.95 75.30 74.40 74.16 74.65 74.64 74.40 74.87 76.20 76.04 76.36 77.73 77.56 77.89 75.52 75.36 75.68 75.47 75.32 75.63 75.27 75.09 75.46
1.00 75.19 75.00 75.38 73.16 72.86 73.45 69.71 69.55 69.87 75.11 74.94 75.29 74.23 73.97 74.49 74.66 74.43 74.89 76.08 75.92 76.23 77.57 77.40 77.75 75.48 75.33 75.64 75.38 75.23 75.54 75.11 74.93 75.30


==> data/100/mode2_sbm_avg_degree.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high PPRBaseline_mean PPRBaseline_ci_low PPRBaseline_ci_high SGC_mean SGC_ci_low SGC_ci_high
1.10 56.63 56.40 56.86 57.70 57.46 57.94 55.41 55.21 55.62 54.45 54.25 54.65 54.87 54.65 55.08 56.28 56.05 56.51 55.60 55.38 55.82 57.41 57.18 57.65 58.31 58.05 58.57 50.18 50.10 50.26 55.35 55.12 55.57
1.29 56.52 56.29 56.75 57.54 57.30 57.77 55.67 55.46 55.87 54.05 53.86 54.24 54.49 54.29 54.69 56.17 55.94 56.40 55.33 55.11 55.54 57.21 56.97 57.44 58.18 57.93 58.43 50.19 50.10 50.29 55.38 55.16 55.60
1.48 56.63 56.40 56.86 57.62 57.39 57.86 55.58 55.37 55.79 53.94 53.74 54.13 54.47 54.27 54.67 56.08 55.84 56.31 55.22 55.00 55.44 57.38 57.15 57.61 58.20 57.95 58.45 50.27 50.17 50.36 55.12 54.90 55.33
1.67 56.73 56.50 56.95 57.77 57.55 58.00 55.69 55.50 55.89 53.73 53.54 53.91 54.31 54.12 54.50 56.21 55.99 56.44 55.18 54.98 55.39 57.44 57.22 57.66 58.31 58.07 58.55 50.17 50.08 50.27 55.09 54.88 55.30
1.86 56.56 56.33 56.79 57.60 57.35 57.84 55.61 55.40 55.81 53.50 53.32 53.68 53.89 53.69 54.08 56.01 55.78 56.24 55.04 54.84 55.25 57.28 57.04 57.52 58.19 57.94 58.45 50.14 50.04 50.24 54.86 54.64 55.07
2.05 56.75 56.51 56.98 57.73 57.48 57.97 55.70 55.49 55.91 53.32 53.14 53.50 53.95 53.76 54.14 56.06 55.82 56.29 54.92 54.72 55.13 57.37 57.14 57.61 58.17 57.91 58.42 50.20 50.09 50.30 54.69 54.48 54.91
2.24 56.87 56.65 57.10 57.72 57.48 57.96 55.78 55.57 55.98 53.27 53.09 53.45 53.93 53.73 54.13 56.05 55.82 56.27 54.86 54.67 55.06 57.39 57.16 57.62 58.21 57.96 58.46 50.25 50.14 50.36 54.90 54.69 55.11
2.43 56.83 56.59 57.08 57.79 57.54 58.04 55.86 55.64 56.08 53.07 52.89 53.25 53.80 53.60 53.99 56.14 55.90 56.38 54.71 54.49 54.92 57.46 57.22 57.70 58.09 57.83 58.36 50.26 50.15 50.37 54.70 54.49 54.91
2.62 57.02 56.78 57.25 57.80 57.56 58.04 55.80 55.59 56.01 53.08 52.91 53.26 53.65 53.47 53.84 56.12 55.89 56.35 54.61 54.41 54.82 57.42 57.19 57.64 58.14 57.89 58.38 50.31 50.20 50.42 54.67 54.45 54.88
2.81 57.17 56.93 57.40 57.81 57.57 58.04 55.97 55.76 56.18 52.97 52.80 53.13 53.70 53.50 53.89 56.30 56.08 56.53 54.73 54.53 54.94 57.46 57.23 57.70 58.25 58.00 58.50 50.33 50.21 50.44 54.93 54.71 55.15
3.00 57.12 56.87 57.38 57.75 57.49 58.00 55.90 55.67 56.12 52.73 52.56 52.90 53.42 53.23 53.62 56.21 55.97 56.45 54.47 54.26 54.69 57.49 57.24 57.73 58.03 57.77 58.30 50.39 50.28 50.50 54.76 54.54 54.98
3.19 57.02 56.77 57.27 57.77 57.52 58.02 55.78 55.56 56.00 52.69 52.52 52.86 53.38 53.19 53.57 56.17 55.93 56.40 54.59 54.38 54.81 57.50 57.25 57.75 58.05 57.79 58.31 50.41 50.30 50.53 54.78 54.56 55.00
3.38 57.43 57.18 57.69 58.10 57.85 58.35 56.09 55.87 56.30 52.76 52.59 52.93 53.57 53.38 53.75 56.33 56.09 56.56 54.58 54.37 54.78 57.79 57.55 58.02 58.36 58.11 58.61 50.47 50.35 50.58 54.98 54.77 55.19
3.57 57.32 57.09 57.55 57.86 57.63 58.09 55.99 55.78 56.21 52.52 52.37 52.68 53.40 53.22 53.59 56.36 56.14 56.59 54.42 54.23 54.61 57.57 57.33 57.80 58.17 57.92 58.41 50.44 50.33 50.55 54.78 54.58 54.99
3.76 57.56 57.31 57.81 57.98 57.73 58.23 56.18 55.96 56.41 52.51 52.34 52.68 53.43 53.24 53.61 56.26 56.02 56.50 54.35 54.14 54.55 57.65 57.41 57.90 58.20 57.94 58.46 50.48 50.36 50.60 54.77 54.56 54.99
3.95 57.54 57.30 57.78 58.07 57.82 58.32 56.14 55.92 56.35 52.43 52.27 52.60 53.44 53.26 53.62 56.45 56.21 56.69 54.38 54.18 54.57 57.53 57.29 57.78 58.19 57.94 58.45 50.44 50.32 50.55 54.89 54.68 55.10
4.14 57.58 57.33 57.83 58.07 57.83 58.31 56.12 55.91 56.33 52.44 52.28 52.60 53.34 53.15 53.52 56.57 56.32 56.81 54.39 54.19 54.60 57.67 57.43 57.91 58.11 57.85 58.36 50.59 50.48 50.71 55.01 54.80 55.22
4.33 57.80 57.55 58.05 58.18 57.93 58.43 56.34 56.12 56.56 52.38 52.22 52.54 53.42 53.24 53.60 56.59 56.37 56.82 54.42 54.23 54.61 57.78 57.54 58.03 58.31 58.05 58.57 50.57 50.45 50.68 55.08 54.87 55.29
4.52 57.77 57.52 58.02 58.11 57.86 58.35 56.11 55.90 56.33 52.33 52.18 52.49 53.34 53.15 53.52 56.61 56.37 56.85 54.23 54.03 54.42 57.73 57.50 57.96 58.16 57.90 58.41 50.58 50.47 50.70 54.87 54.65 55.08
4.71 57.75 57.50 58.00 58.15 57.90 58.40 56.17 55.94 56.39 52.36 52.20 52.53 53.40 53.21 53.59 56.69 56.45 56.93 54.34 54.14 54.54 57.72 57.48 57.95 58.12 57.86 58.37 50.63 50.51 50.75 54.96 54.75 55.18
4.90 57.86 57.61 58.11 58.08 57.82 58.33 56.15 55.92 56.38 52.23 52.07 52.39 53.43 53.24 53.62 56.75 56.51 56.99 54.37 54.17 54.58 57.83 57.58 58.08 58.17 57.91 58.42 50.56 50.44 50.69 55.07 54.85 55.29
5.09 58.01 57.76 58.26 58.27 58.03 58.51 56.32 56.10 56.53 52.31 52.15 52.48 53.34 53.16 53.52 56.61 56.38 56.84 54.46 54.27 54.66 57.93 57.70 58.16 58.25 58.01 58.49 50.68 50.56 50.80 54.95 54.74 55.16
5.28 57.99 57.74 58.24 58.08 57.83 58.34 56.23 56.02 56.44 52.25 52.08 52.41 53.28 53.11 53.46 56.66 56.41 56.91 54.39 54.19 54.59 57.79 57.55 58.04 58.06 57.81 58.32 50.68 50.56 50.80 54.91 54.69 55.12
5.47 58.14 57.89 58.40 58.25 58.00 58.50 56.30 56.08 56.52 52.19 52.03 52.35 53.36 53.17 53.54 56.88 56.63 57.12 54.47 54.27 54.67 57.88 57.63 58.12 58.10 57.84 58.35 50.77 50.66 50.89 55.06 54.85 55.26
5.66 58.10 57.84 58.37 58.39 58.13 58.64 56.49 56.27 56.72 52.20 52.04 52.37 53.40 53.22 53.59 56.79 56.54 57.04 54.33 54.13 54.53 58.02 57.78 58.27 58.31 58.06 58.56 50.79 50.66 50.91 54.81 54.59 55.03
5.85 58.17 57.92 58.43 58.31 58.06 58.55 56.50 56.28 56.72 52.25 52.10 52.41 53.55 53.36 53.74 56.92 56.67 57.16 54.44 54.23 54.64 58.09 57.85 58.33 58.26 58.01 58.51 50.80 50.68 50.92 54.97 54.76 55.18
6.04 58.11 57.85 58.37 58.38 58.12 58.64 56.42 56.20 56.64 52.13 51.96 52.29 53.43 53.25 53.62 56.91 56.66 57.15 54.44 54.23 54.64 57.94 57.69 58.18 58.25 58.00 58.51 50.70 50.58 50.82 54.96 54.75 55.17
6.23 58.27 58.03 58.51 58.25 58.01 58.49 56.30 56.08 56.52 52.25 52.10 52.40 53.48 53.29 53.66 57.05 56.81 57.29 54.45 54.26 54.65 57.95 57.71 58.20 58.08 57.83 58.33 50.73 50.62 50.85 54.89 54.69 55.10
6.42 58.26 58.00 58.52 58.32 58.06 58.57 56.42 56.20 56.64 52.07 51.92 52.23 53.40 53.22 53.59 57.07 56.84 57.30 54.37 54.16 54.57 57.96 57.72 58.21 58.13 57.87 58.39 50.70 50.59 50.82 54.82 54.61 55.04
6.61 58.35 58.09 58.61 58.41 58.16 58.67 56.48 56.25 56.71 52.14 51.98 52.29 53.52 53.33 53.70 57.09 56.84 57.33 54.51 54.31 54.71 58.11 57.86 58.36 58.28 58.02 58.55 50.95 50.83 51.07 54.88 54.67 55.09
6.80 58.30 58.05 58.55 58.42 58.16 58.69 56.52 56.29 56.74 51.99 51.83 52.15 53.54 53.35 53.73 57.18 56.93 57.43 54.41 54.20 54.62 58.15 57.90 58.40 58.24 57.98 58.50 50.89 50.77 51.01 54.74 54.53 54.95
6.99 58.27 58.02 58.52 58.39 58.15 58.63 56.43 56.22 56.65 52.02 51.87 52.18 53.36 53.18 53.54 57.20 56.97 57.42 54.47 54.27 54.67 58.04 57.81 58.27 58.14 57.90 58.38 50.90 50.78 51.02 54.81 54.61 55.01
7.18 58.52 58.27 58.77 58.46 58.22 58.71 56.55 56.32 56.78 52.01 51.85 52.17 53.49 53.31 53.67 57.31 57.07 57.55 54.53 54.33 54.72 58.07 57.84 58.31 58.25 58.00 58.49 50.82 50.70 50.94 54.71 54.51 54.92
7.37 58.35 58.10 58.60 58.33 58.08 58.58 56.28 56.06 56.49 52.09 51.94 52.25 53.50 53.32 53.69 57.18 56.93 57.42 54.46 54.26 54.66 58.07 57.83 58.31 58.06 57.82 58.31 50.95 50.83 51.07 54.57 54.37 54.78
7.56 58.45 58.20 58.71 58.55 58.30 58.81 56.38 56.15 56.61 52.00 51.85 52.15 53.43 53.24 53.62 57.42 57.18 57.67 54.63 54.42 54.83 58.13 57.88 58.37 58.09 57.84 58.35 50.98 50.87 51.10 54.71 54.51 54.91
7.75 58.53 58.29 58.78 58.59 58.35 58.82 56.49 56.26 56.71 52.05 51.90 52.20 53.46 53.29 53.63 57.44 57.20 57.68 54.42 54.22 54.62 58.18 57.94 58.42 58.26 58.01 58.50 51.03 50.91 51.14 54.73 54.53 54.93
7.94 58.67 58.40 58.93 58.56 58.29 58.83 56.50 56.28 56.73 52.00 51.85 52.15 53.66 53.47 53.85 57.46 57.20 57.71 54.68 54.48 54.88 58.28 58.03 58.54 58.29 58.02 58.56 51.05 50.92 51.17 54.63 54.42 54.83
8.13 58.65 58.40 58.89 58.60 58.35 58.86 56.53 56.31 56.74 52.01 51.85 52.16 53.57 53.37 53.76 57.51 57.27 57.75 54.61 54.42 54.81 58.20 57.95 58.45 58.28 58.04 58.53 51.01 50.89 51.13 54.52 54.32 54.71
8.32 58.70 58.45 58.96 58.53 58.28 58.78 56.54 56.32 56.76 52.04 51.89 52.20 53.69 53.50 53.88 57.71 57.46 57.96 54.66 54.45 54.86 58.26 58.01 58.52 58.19 57.94 58.44 51.13 51.01 51.24 54.53 54.33 54.74
8.51 58.57 58.31 58.82 58.38 58.12 58.64 56.43 56.21 56.66 51.91 51.75 52.07 53.69 53.50 53.88 57.51 57.26 57.77 54.55 54.36 54.75 58.23 57.97 58.48 58.04 57.79 58.30 51.06 50.93 51.18 54.43 54.23 54.63
8.70 58.52 58.27 58.78 58.37 58.11 58.62 56.33 56.12 56.54 52.04 51.88 52.19 53.61 53.42 53.79 57.56 57.32 57.81 54.48 54.28 54.68 58.17 57.93 58.42 58.08 57.83 58.33 51.02 50.90 51.13 54.20 53.99 54.40
8.89 58.71 58.44 58.97 58.69 58.44 58.95 56.60 56.37 56.84 51.95 51.79 52.10 53.80 53.60 53.99 57.87 57.63 58.10 54.59 54.38 54.79 58.36 58.11 58.62 58.35 58.09 58.60 51.15 51.03 51.28 54.39 54.19 54.59
9.08 58.85 58.57 59.13 58.70 58.43 58.97 56.62 56.38 56.86 52.09 51.93 52.26 53.76 53.56 53.97 57.96 57.70 58.22 54.67 54.45 54.89 58.43 58.17 58.69 58.18 57.90 58.46 51.11 50.98 51.24 54.40 54.18 54.61
9.27 58.85 58.59 59.11 58.54 58.29 58.79 56.56 56.34 56.78 52.03 51.87 52.19 53.64 53.45 53.83 57.90 57.65 58.16 54.62 54.42 54.82 58.31 58.06 58.55 58.26 58.00 58.51 51.19 51.07 51.32 54.16 53.96 54.36
9.46 58.80 58.54 59.05 58.55 58.29 58.81 56.61 56.39 56.84 51.94 51.78 52.10 53.79 53.60 53.98 57.95 57.71 58.19 54.68 54.48 54.88 58.34 58.09 58.60 58.20 57.95 58.46 51.25 51.13 51.37 54.07 53.87 54.27
9.65 58.72 58.45 58.98 58.61 58.36 58.86 56.63 56.39 56.86 51.93 51.77 52.10 53.88 53.68 54.09 57.76 57.50 58.03 54.71 54.51 54.92 58.37 58.11 58.63 58.23 57.97 58.49 51.33 51.20 51.45 54.14 53.94 54.35
9.84 58.79 58.54 59.04 58.61 58.35 58.86 56.58 56.36 56.80 52.06 51.90 52.22 53.81 53.61 54.00 57.99 57.74 58.24 54.73 54.53 54.94 58.34 58.09 58.59 58.16 57.91 58.41 51.19 51.07 51.31 54.04 53.85 54.23
10.03 58.83 58.57 59.10 58.73 58.46 58.99 56.63 56.41 56.86 51.97 51.81 52.12 53.92 53.72 54.12 58.19 57.94 58.43 54.74 54.53 54.96 58.40 58.15 58.66 58.27 58.01 58.52 51.34 51.21 51.47 54.01 53.81 54.21
10.22 58.93 58.68 59.18 58.78 58.53 59.03 56.66 56.44 56.88 52.01 51.86 52.17 53.88 53.68 54.07 58.09 57.84 58.34 54.81 54.61 55.01 58.54 58.30 58.79 58.29 58.05 58.53 51.33 51.21 51.45 53.84 53.65 54.03
10.41 58.96 58.71 59.22 58.80 58.55 59.05 56.74 56.52 56.96 51.92 51.77 52.07 53.81 53.61 54.01 58.11 57.86 58.36 54.77 54.56 54.99 58.47 58.23 58.71 58.37 58.12 58.62 51.20 51.08 51.32 53.83 53.64 54.03
10.60 58.80 58.55 59.05 58.58 58.33 58.84 56.62 56.39 56.85 51.96 51.80 52.11 53.80 53.61 53.99 58.01 57.76 58.26 54.67 54.47 54.87 58.33 58.08 58.58 58.12 57.87 58.38 51.16 51.04 51.28 53.66 53.46 53.85
10.79 58.91 58.64 59.17 58.65 58.39 58.91 56.60 56.37 56.83 51.99 51.84 52.14 53.94 53.75 54.14 58.37 58.12 58.62 54.83 54.63 55.03 58.49 58.23 58.74 58.23 57.97 58.48 51.37 51.25 51.49 53.76 53.57 53.95
10.98 58.93 58.67 59.20 58.74 58.48 59.00 56.54 56.31 56.77 51.99 51.83 52.15 53.86 53.67 54.06 58.35 58.09 58.61 54.80 54.60 55.00 58.53 58.28 58.79 58.27 58.02 58.53 51.33 51.20 51.45 53.66 53.47 53.86
11.17 58.87 58.61 59.12 58.57 58.32 58.81 56.54 56.32 56.75 51.85 51.69 52.00 53.83 53.64 54.02 58.38 58.12 58.64 54.80 54.60 55.00 58.31 58.06 58.55 58.09 57.84 58.34 51.40 51.28 51.53 53.54 53.35 53.73
11.36 58.81 58.57 59.06 58.62 58.37 58.87 56.56 56.34 56.78 51.96 51.81 52.12 53.89 53.71 54.08 58.19 57.94 58.44 54.77 54.58 54.97 58.39 58.14 58.64 58.07 57.83 58.31 51.44 51.31 51.56 53.41 53.23 53.60
11.55 58.95 58.70 59.19 58.65 58.40 58.89 56.64 56.42 56.85 52.03 51.87 52.19 53.92 53.72 54.12 58.39 58.14 58.63 54.95 54.74 55.16 58.39 58.15 58.63 57.95 57.70 58.20 51.36 51.24 51.48 53.41 53.23 53.60
11.74 58.90 58.64 59.17 58.63 58.36 58.90 56.55 56.32 56.79 51.86 51.71 52.01 53.85 53.65 54.05 58.48 58.21 58.75 54.90 54.67 55.12 58.38 58.12 58.65 58.13 57.86 58.39 51.35 51.23 51.48 53.42 53.24 53.61
11.93 59.01 58.75 59.28 58.68 58.42 58.94 56.68 56.45 56.90 51.96 51.80 52.13 53.95 53.75 54.15 58.47 58.21 58.73 55.00 54.79 55.22 58.37 58.11 58.63 58.10 57.84 58.36 51.40 51.28 51.53 53.44 53.25 53.62
12.12 58.91 58.65 59.17 58.81 58.56 59.07 56.73 56.50 56.96 51.90 51.74 52.06 54.10 53.89 54.30 58.51 58.25 58.77 54.96 54.74 55.17 58.46 58.22 58.70 58.24 57.99 58.48 51.42 51.29 51.55 53.33 53.15 53.52
12.31 59.05 58.80 59.31 58.73 58.48 58.98 56.68 56.45 56.90 51.87 51.72 52.02 53.94 53.75 54.13 58.64 58.38 58.90 54.87 54.67 55.07 58.51 58.27 58.76 58.17 57.92 58.42 51.46 51.34 51.59 53.23 53.05 53.40
12.50 58.80 58.54 59.06 58.59 58.34 58.84 56.57 56.34 56.79 51.83 51.67 51.98 54.00 53.81 54.20 58.70 58.43 58.96 54.90 54.69 55.11 58.40 58.15 58.65 58.04 57.78 58.29 51.51 51.38 51.63 53.17 52.99 53.35
12.69 58.86 58.61 59.11 58.68 58.42 58.94 56.58 56.36 56.81 51.98 51.82 52.14 54.14 53.94 54.35 58.66 58.40 58.92 55.13 54.93 55.34 58.48 58.23 58.72 58.18 57.93 58.43 51.46 51.34 51.59 53.00 52.83 53.18
12.88 59.14 58.87 59.42 58.79 58.53 59.05 56.73 56.49 56.97 52.05 51.89 52.20 54.15 53.95 54.36 58.76 58.50 59.03 55.08 54.87 55.29 58.54 58.29 58.78 58.21 57.96 58.46 51.48 51.35 51.61 53.14 52.96 53.32
13.07 58.98 58.73 59.23 58.59 58.34 58.84 56.53 56.31 56.75 51.92 51.77 52.08 54.11 53.92 54.31 58.75 58.49 59.01 55.00 54.80 55.20 58.41 58.16 58.65 58.03 57.78 58.28 51.46 51.34 51.58 52.96 52.78 53.14
13.26 58.99 58.72 59.25 58.80 58.54 59.07 56.54 56.30 56.78 51.94 51.78 52.10 54.10 53.90 54.31 58.92 58.65 59.18 55.23 55.01 55.44 58.49 58.23 58.74 58.12 57.86 58.38 51.55 51.42 51.68 52.92 52.74 53.11
13.45 59.09 58.82 59.35 58.78 58.52 59.03 56.67 56.45 56.90 51.92 51.76 52.08 54.12 53.92 54.33 58.95 58.68 59.21 55.06 54.85 55.28 58.49 58.23 58.74 58.14 57.89 58.39 51.50 51.38 51.63 52.88 52.70 53.06
13.64 59.21 58.96 59.46 58.84 58.59 59.09 56.73 56.51 56.95 51.83 51.68 51.99 54.23 54.04 54.43 58.92 58.66 59.19 55.14 54.92 55.35 58.59 58.35 58.84 58.30 58.05 58.54 51.46 51.33 51.59 52.91 52.74 53.09
13.83 59.16 58.89 59.43 58.88 58.61 59.14 56.72 56.49 56.95 52.00 51.84 52.17 54.19 53.99 54.40 58.98 58.71 59.26 55.06 54.84 55.27 58.60 58.34 58.86 58.27 58.00 58.54 51.54 51.41 51.66 52.92 52.74 53.10
14.02 59.12 58.86 59.39 58.87 58.62 59.13 56.73 56.49 56.96 52.07 51.91 52.23 54.20 54.00 54.41 59.06 58.80 59.33 55.18 54.97 55.40 58.66 58.41 58.91 58.15 57.90 58.40 51.61 51.49 51.74 52.77 52.60 52.95
14.21 59.17 58.91 59.44 58.89 58.63 59.14 56.81 56.58 57.03 51.95 51.79 52.11 54.34 54.13 54.54 58.98 58.71 59.25 55.27 55.06 55.48 58.65 58.40 58.90 58.32 58.07 58.58 51.55 51.42 51.67 52.72 52.55 52.89
14.40 59.34 59.07 59.61 58.93 58.66 59.19 56.79 56.56 57.02 52.10 51.93 52.26 54.29 54.09 54.49 59.25 58.97 59.53 55.21 55.00 55.42 58.70 58.44 58.96 58.30 58.04 58.56 51.62 51.49 51.74 52.60 52.43 52.77
14.59 58.89 58.64 59.15 58.68 58.42 58.94 56.58 56.35 56.81 51.86 51.71 52.02 54.14 53.94 54.34 58.85 58.59 59.11 55.20 54.99 55.41 58.40 58.13 58.67 57.96 57.71 58.22 51.70 51.58 51.82 52.52 52.35 52.69
14.78 59.17 58.92 59.42 58.75 58.50 58.99 56.70 56.48 56.91 52.02 51.86 52.18 54.31 54.11 54.51 59.21 58.96 59.47 55.34 55.14 55.55 58.57 58.33 58.80 58.13 57.89 58.38 51.64 51.51 51.77 52.40 52.24 52.56
14.97 59.20 58.92 59.47 58.77 58.50 59.05 56.68 56.44 56.92 51.98 51.81 52.15 54.33 54.12 54.54 59.26 58.98 59.54 55.22 55.00 55.43 58.68 58.41 58.95 58.13 57.86 58.39 51.62 51.49 51.75 52.49 52.32 52.66
15.16 59.06 58.80 59.32 58.60 58.34 58.85 56.68 56.45 56.90 51.86 51.71 52.01 54.33 54.13 54.54 59.18 58.92 59.45 55.24 55.03 55.44 58.48 58.24 58.73 58.10 57.85 58.35 51.64 51.52 51.76 52.40 52.24 52.56
15.35 59.25 58.99 59.51 58.78 58.52 59.04 56.59 56.37 56.82 51.92 51.76 52.08 54.36 54.15 54.56 59.23 58.95 59.50 55.21 54.99 55.42 58.62 58.37 58.87 58.16 57.91 58.41 51.62 51.49 51.75 52.38 52.23 52.54
15.54 59.13 58.88 59.39 58.78 58.52 59.04 56.66 56.43 56.89 51.93 51.77 52.08 54.40 54.18 54.61 59.36 59.09 59.64 55.30 55.08 55.51 58.66 58.41 58.91 58.11 57.85 58.36 51.66 51.53 51.78 52.25 52.09 52.41
15.73 59.23 58.97 59.49 58.74 58.48 58.99 56.70 56.48 56.93 51.83 51.67 52.00 54.45 54.23 54.66 59.34 59.05 59.63 55.30 55.08 55.53 58.54 58.28 58.80 58.12 57.87 58.37 51.74 51.61 51.87 52.30 52.14 52.47
15.92 59.21 58.95 59.47 58.86 58.60 59.12 56.75 56.52 56.98 51.95 51.78 52.11 54.54 54.33 54.75 59.50 59.23 59.77 55.35 55.14 55.57 58.62 58.36 58.88 58.17 57.92 58.42 51.61 51.49 51.74 52.28 52.12 52.45
16.11 59.39 59.13 59.66 58.98 58.71 59.24 56.80 56.57 57.04 51.97 51.80 52.14 54.45 54.23 54.67 59.62 59.34 59.89 55.45 55.22 55.67 58.71 58.45 58.97 58.33 58.07 58.59 51.63 51.50 51.75 52.17 52.00 52.33
16.30 59.22 58.97 59.47 58.80 58.56 59.05 56.68 56.47 56.89 51.88 51.72 52.03 54.38 54.18 54.58 59.50 59.25 59.76 55.35 55.14 55.56 58.64 58.40 58.87 58.10 57.86 58.34 51.74 51.62 51.87 52.13 51.98 52.27
16.49 59.27 59.00 59.54 58.83 58.57 59.09 56.72 56.48 56.96 51.97 51.81 52.14 54.43 54.22 54.64 59.60 59.31 59.88 55.37 55.15 55.59 58.61 58.35 58.88 58.11 57.85 58.36 51.70 51.56 51.83 52.08 51.93 52.23
16.68 59.24 58.98 59.50 58.81 58.54 59.08 56.65 56.43 56.88 51.98 51.81 52.15 54.55 54.33 54.77 59.72 59.44 59.99 55.52 55.29 55.75 58.55 58.28 58.81 58.15 57.89 58.41 51.76 51.63 51.89 52.05 51.89 52.20
16.87 59.53 59.27 59.80 58.96 58.71 59.22 56.80 56.58 57.02 52.02 51.86 52.18 54.68 54.47 54.88 59.77 59.48 60.05 55.62 55.39 55.84 58.72 58.47 58.97 58.25 58.00 58.50 51.80 51.68 51.93 52.11 51.95 52.26
17.06 59.14 58.87 59.41 58.84 58.57 59.11 56.66 56.43 56.88 51.98 51.81 52.14 54.63 54.41 54.84 59.82 59.53 60.10 55.67 55.44 55.90 58.68 58.41 58.95 58.15 57.90 58.41 51.74 51.61 51.87 52.05 51.89 52.21
17.25 59.16 58.90 59.41 58.86 58.60 59.12 56.61 56.39 56.83 51.95 51.79 52.12 54.47 54.27 54.67 59.93 59.66 60.20 55.67 55.45 55.89 58.77 58.51 59.02 58.07 57.82 58.32 51.76 51.64 51.88 51.89 51.74 52.04
17.44 59.44 59.18 59.69 58.92 58.66 59.18 56.73 56.50 56.96 52.05 51.89 52.22 54.52 54.31 54.73 59.84 59.55 60.13 55.55 55.33 55.77 58.79 58.53 59.05 58.22 57.97 58.48 51.83 51.70 51.96 52.02 51.87 52.18
17.63 59.34 59.07 59.61 59.10 58.84 59.35 56.90 56.67 57.14 51.94 51.78 52.11 54.60 54.40 54.81 60.06 59.77 60.34 55.50 55.28 55.72 58.86 58.61 59.12 58.22 57.96 58.47 51.86 51.73 51.99 51.88 51.74 52.03
17.82 59.21 58.96 59.46 58.92 58.67 59.17 56.77 56.56 56.99 51.94 51.78 52.09 54.53 54.33 54.73 60.03 59.76 60.29 55.61 55.41 55.82 58.61 58.37 58.85 58.17 57.93 58.41 51.86 51.73 51.99 51.92 51.77 52.06
18.01 59.19 58.92 59.46 58.78 58.51 59.05 56.74 56.50 56.97 51.94 51.77 52.11 54.60 54.38 54.81 59.96 59.67 60.25 55.65 55.43 55.88 58.61 58.34 58.88 58.09 57.83 58.34 51.88 51.75 52.00 51.85 51.70 51.99
18.20 59.43 59.17 59.69 58.93 58.67 59.20 56.73 56.50 56.95 52.03 51.85 52.20 54.67 54.46 54.89 60.15 59.86 60.44 55.80 55.58 56.03 58.77 58.51 59.03 58.24 57.98 58.49 51.90 51.77 52.04 51.76 51.62 51.91
18.38 59.32 59.06 59.58 59.01 58.75 59.27 56.80 56.56 57.03 51.92 51.75 52.09 54.69 54.47 54.90 60.02 59.74 60.31 55.80 55.58 56.03 58.82 58.56 59.08 58.28 58.03 58.54 51.76 51.63 51.89 51.74 51.60 51.88
18.57 59.46 59.20 59.71 58.95 58.69 59.21 56.71 56.48 56.94 52.08 51.92 52.25 54.79 54.59 55.00 60.08 59.80 60.36 55.79 55.57 56.02 58.92 58.67 59.17 58.29 58.04 58.53 51.86 51.73 51.99 51.77 51.62 51.92
18.76 59.53 59.27 59.79 59.00 58.73 59.26 56.73 56.49 56.96 52.03 51.86 52.20 54.73 54.52 54.95 60.34 60.05 60.62 55.91 55.69 56.12 58.87 58.61 59.13 58.20 57.93 58.46 51.91 51.78 52.04 51.63 51.50 51.77
18.95 59.31 59.03 59.59 58.99 58.71 59.26 56.83 56.59 57.07 52.02 51.85 52.19 54.89 54.67 55.11 60.12 59.84 60.41 55.60 55.37 55.83 58.86 58.59 59.13 58.19 57.92 58.46 51.85 51.72 51.98 51.68 51.53 51.83
19.14 59.41 59.16 59.67 58.93 58.68 59.19 56.82 56.60 57.04 52.05 51.89 52.21 54.83 54.62 55.04 60.28 60.01 60.55 55.74 55.53 55.96 58.83 58.58 59.08 58.21 57.96 58.45 51.84 51.71 51.97 51.58 51.45 51.72
19.33 59.44 59.18 59.69 58.91 58.67 59.16 56.81 56.58 57.03 52.07 51.90 52.24 54.82 54.61 55.04 60.27 59.99 60.54 55.79 55.57 56.01 58.68 58.43 58.92 58.16 57.91 58.40 51.91 51.78 52.04 51.64 51.50 51.77
19.52 59.53 59.26 59.80 59.16 58.90 59.43 56.88 56.64 57.11 52.11 51.94 52.28 54.91 54.70 55.13 60.36 60.07 60.65 55.73 55.50 55.95 58.99 58.73 59.25 58.27 58.02 58.53 51.87 51.74 52.00 51.58 51.44 51.72
19.71 59.53 59.27 59.79 58.89 58.64 59.14 56.77 56.54 57.00 52.09 51.91 52.27 54.76 54.55 54.97 60.45 60.16 60.73 55.95 55.74 56.17 58.89 58.63 59.15 58.14 57.89 58.40 51.89 51.77 52.02 51.48 51.34 51.62
19.90 59.41 59.16 59.67 58.84 58.59 59.09 56.72 56.50 56.94 51.98 51.82 52.14 54.76 54.56 54.97 60.25 59.97 60.53 55.78 55.55 56.00 58.69 58.45 58.94 58.24 58.00 58.49 51.93 51.80 52.06 51.48 51.35 51.62


==> data/100/mode2_sbm_cluster_size_slope.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high PPRBaseline_mean PPRBaseline_ci_low PPRBaseline_ci_high SGC_mean SGC_ci_low SGC_ci_high
0.00 58.77 58.51 59.02 58.51 58.26 58.76 56.49 56.27 56.70 52.05 51.89 52.20 53.59 53.40 53.77 57.82 57.56 58.07 54.61 54.41 54.82 58.25 58.01 58.49 58.12 57.86 58.37 51.16 51.04 51.28 54.31 54.11 54.51
0.01 58.69 58.41 58.97 58.53 58.26 58.79 56.55 56.32 56.78 51.96 51.80 52.12 53.71 53.51 53.91 57.76 57.50 58.03 54.65 54.44 54.86 58.30 58.04 58.56 58.13 57.86 58.39 51.15 51.03 51.28 54.16 53.94 54.37
0.01 58.61 58.36 58.87 58.38 58.13 58.63 56.44 56.22 56.66 51.99 51.83 52.14 53.71 53.51 53.90 57.57 57.31 57.82 54.57 54.36 54.77 58.14 57.89 58.39 58.04 57.79 58.30 51.03 50.91 51.15 54.20 53.99 54.40
0.02 58.72 58.45 58.98 58.64 58.38 58.89 56.57 56.33 56.80 51.99 51.83 52.15 53.71 53.51 53.91 57.72 57.46 57.98 54.62 54.41 54.82 58.27 58.01 58.52 58.24 57.98 58.50 51.09 50.97 51.21 54.34 54.13 54.54
0.02 58.70 58.44 58.95 58.60 58.35 58.84 56.55 56.32 56.77 51.93 51.78 52.08 53.55 53.36 53.74 57.84 57.59 58.09 54.59 54.40 54.79 58.27 58.02 58.51 58.19 57.94 58.44 51.18 51.06 51.30 54.30 54.10 54.49
0.03 58.62 58.36 58.87 58.49 58.24 58.74 56.43 56.21 56.66 51.90 51.74 52.06 53.51 53.32 53.70 57.73 57.46 57.99 54.51 54.30 54.71 58.20 57.95 58.45 58.19 57.93 58.44 51.03 50.91 51.16 54.24 54.03 54.44
0.03 58.52 58.26 58.79 58.40 58.15 58.65 56.53 56.31 56.76 51.92 51.76 52.07 53.48 53.28 53.67 57.59 57.34 57.84 54.42 54.21 54.63 58.25 58.00 58.51 58.07 57.81 58.33 51.12 50.99 51.25 54.24 54.04 54.45
0.04 58.65 58.39 58.91 58.55 58.29 58.80 56.65 56.42 56.87 52.03 51.88 52.19 53.74 53.55 53.93 57.69 57.43 57.94 54.57 54.37 54.77 58.25 58.00 58.50 58.25 57.99 58.51 51.08 50.96 51.20 54.36 54.16 54.56
0.04 58.45 58.19 58.71 58.46 58.21 58.72 56.39 56.16 56.61 51.84 51.69 52.00 53.56 53.37 53.76 57.59 57.34 57.84 54.60 54.40 54.81 58.20 57.96 58.45 58.03 57.78 58.28 51.10 50.98 51.23 54.32 54.12 54.52
0.05 58.59 58.33 58.85 58.48 58.23 58.73 56.52 56.30 56.73 51.93 51.78 52.07 53.58 53.39 53.76 57.62 57.38 57.87 54.38 54.18 54.58 58.05 57.81 58.29 58.06 57.81 58.32 51.18 51.06 51.30 54.18 53.99 54.38
0.05 58.67 58.41 58.93 58.58 58.32 58.84 56.50 56.27 56.72 52.06 51.90 52.22 53.68 53.48 53.88 57.87 57.61 58.12 54.63 54.42 54.84 58.21 57.96 58.46 58.15 57.90 58.41 51.23 51.11 51.36 54.39 54.19 54.59
0.06 58.55 58.28 58.83 58.52 58.26 58.79 56.42 56.19 56.66 52.01 51.85 52.17 53.68 53.48 53.87 57.76 57.50 58.01 54.59 54.38 54.79 58.30 58.04 58.55 58.06 57.80 58.33 51.16 51.04 51.28 54.22 54.01 54.43
0.06 58.60 58.35 58.85 58.50 58.26 58.75 56.47 56.26 56.68 51.91 51.75 52.07 53.70 53.51 53.90 57.71 57.46 57.97 54.61 54.40 54.81 58.19 57.95 58.44 58.12 57.87 58.36 51.15 51.02 51.27 54.32 54.12 54.51
0.07 58.51 58.25 58.77 58.47 58.22 58.72 56.43 56.20 56.66 51.90 51.75 52.06 53.60 53.42 53.79 57.72 57.48 57.96 54.54 54.34 54.75 58.18 57.94 58.43 58.04 57.79 58.29 51.20 51.09 51.32 54.27 54.07 54.47
0.07 58.70 58.46 58.95 58.63 58.38 58.88 56.63 56.39 56.86 51.94 51.78 52.09 53.75 53.55 53.95 57.77 57.52 58.02 54.58 54.37 54.79 58.38 58.14 58.63 58.26 58.00 58.52 51.12 51.00 51.25 54.29 54.09 54.49
0.08 58.65 58.40 58.91 58.40 58.16 58.64 56.49 56.27 56.71 51.89 51.74 52.05 53.57 53.38 53.75 57.75 57.50 57.99 54.56 54.36 54.76 58.10 57.86 58.34 58.10 57.85 58.34 51.08 50.96 51.20 54.38 54.17 54.58
0.08 58.64 58.38 58.91 58.53 58.28 58.79 56.56 56.33 56.79 51.99 51.83 52.15 53.60 53.39 53.80 57.70 57.45 57.95 54.49 54.29 54.70 58.17 57.92 58.41 58.15 57.90 58.41 51.20 51.07 51.32 54.29 54.08 54.49
0.09 58.78 58.53 59.03 58.57 58.32 58.83 56.64 56.42 56.87 51.99 51.84 52.14 53.73 53.54 53.92 57.81 57.56 58.05 54.75 54.53 54.96 58.29 58.05 58.54 58.22 57.97 58.48 51.11 50.99 51.23 54.34 54.14 54.54
0.09 58.50 58.25 58.76 58.45 58.19 58.71 56.40 56.17 56.63 51.89 51.73 52.05 53.61 53.42 53.80 57.72 57.47 57.98 54.65 54.45 54.85 58.12 57.87 58.38 58.08 57.82 58.34 51.10 50.97 51.22 54.21 54.01 54.41
0.10 58.60 58.35 58.84 58.47 58.22 58.72 56.47 56.26 56.69 51.98 51.83 52.14 53.57 53.39 53.75 57.78 57.54 58.03 54.66 54.45 54.86 58.31 58.07 58.56 58.12 57.87 58.37 51.06 50.94 51.18 54.34 54.13 54.54
0.10 58.65 58.40 58.89 58.52 58.27 58.76 56.50 56.31 56.70 51.94 51.79 52.10 53.66 53.47 53.85 57.65 57.41 57.89 54.58 54.37 54.79 58.30 58.06 58.53 58.14 57.89 58.38 51.10 50.98 51.21 54.15 53.96 54.35
0.11 58.76 58.51 59.02 58.53 58.28 58.78 56.49 56.26 56.72 52.00 51.84 52.17 53.74 53.55 53.93 57.86 57.60 58.12 54.70 54.50 54.91 58.36 58.11 58.61 58.23 57.97 58.49 51.18 51.06 51.30 54.31 54.10 54.52
0.11 58.50 58.25 58.76 58.57 58.32 58.82 56.48 56.27 56.70 51.96 51.80 52.11 53.58 53.40 53.76 57.63 57.38 57.88 54.50 54.30 54.69 58.24 58.00 58.48 58.12 57.87 58.37 51.02 50.90 51.14 54.17 53.97 54.37
0.12 58.52 58.26 58.78 58.28 58.04 58.53 56.39 56.17 56.61 51.83 51.68 51.98 53.61 53.43 53.80 57.52 57.28 57.76 54.45 54.24 54.66 58.07 57.82 58.32 57.92 57.66 58.18 51.13 51.01 51.26 54.27 54.07 54.47
0.12 58.65 58.39 58.90 58.62 58.35 58.88 56.64 56.42 56.86 51.96 51.80 52.11 53.61 53.43 53.80 57.77 57.51 58.03 54.56 54.35 54.76 58.33 58.07 58.59 58.24 57.98 58.50 51.10 50.98 51.22 54.40 54.20 54.60
0.13 58.80 58.55 59.05 58.65 58.39 58.91 56.73 56.51 56.95 52.04 51.89 52.19 53.79 53.60 53.97 57.94 57.69 58.19 54.73 54.52 54.93 58.43 58.18 58.68 58.39 58.13 58.64 51.17 51.05 51.29 54.39 54.19 54.58
0.13 58.58 58.33 58.83 58.43 58.19 58.68 56.52 56.30 56.73 51.96 51.81 52.11 53.65 53.46 53.84 57.67 57.41 57.93 54.60 54.39 54.81 58.20 57.95 58.44 58.13 57.87 58.39 51.17 51.05 51.29 54.34 54.13 54.56
0.14 58.51 58.25 58.77 58.61 58.35 58.87 56.48 56.25 56.72 51.97 51.81 52.14 53.62 53.42 53.82 57.69 57.42 57.95 54.49 54.29 54.70 58.17 57.91 58.42 58.08 57.83 58.34 51.07 50.96 51.19 54.23 54.01 54.44
0.14 58.65 58.38 58.92 58.44 58.19 58.69 56.52 56.30 56.74 51.91 51.76 52.07 53.67 53.47 53.86 57.58 57.32 57.83 54.42 54.21 54.62 58.20 57.94 58.45 58.15 57.89 58.41 51.12 51.00 51.25 54.23 54.02 54.43
0.15 58.39 58.13 58.64 58.32 58.06 58.58 56.35 56.12 56.58 51.99 51.83 52.15 53.63 53.44 53.82 57.49 57.23 57.74 54.49 54.29 54.69 58.08 57.83 58.32 58.04 57.78 58.29 51.12 51.00 51.25 54.31 54.10 54.51
0.15 58.51 58.26 58.76 58.38 58.13 58.63 56.43 56.21 56.65 51.97 51.81 52.12 53.66 53.48 53.84 57.56 57.31 57.80 54.49 54.29 54.70 58.19 57.95 58.43 58.08 57.82 58.33 51.17 51.04 51.30 54.17 53.97 54.37
0.16 58.60 58.34 58.85 58.48 58.23 58.73 56.54 56.31 56.77 51.96 51.81 52.10 53.56 53.38 53.74 57.56 57.31 57.82 54.59 54.39 54.79 58.21 57.96 58.46 58.10 57.85 58.36 51.14 51.02 51.26 54.43 54.22 54.63
0.16 58.73 58.47 58.98 58.59 58.33 58.85 56.50 56.27 56.73 52.00 51.85 52.15 53.61 53.42 53.80 57.75 57.50 58.00 54.60 54.40 54.80 58.33 58.07 58.59 58.21 57.95 58.47 51.15 51.03 51.27 54.39 54.19 54.59
0.17 58.60 58.36 58.85 58.49 58.24 58.74 56.49 56.27 56.72 51.98 51.83 52.14 53.69 53.50 53.88 57.64 57.38 57.89 54.55 54.35 54.74 58.23 57.99 58.47 58.20 57.95 58.45 51.05 50.93 51.17 54.38 54.19 54.58
0.17 58.58 58.32 58.84 58.51 58.26 58.76 56.43 56.21 56.65 52.01 51.86 52.16 53.63 53.44 53.82 57.78 57.53 58.03 54.57 54.37 54.78 58.24 57.99 58.49 58.11 57.85 58.36 51.24 51.12 51.36 54.45 54.25 54.65
0.18 58.62 58.35 58.90 58.47 58.21 58.73 56.37 56.14 56.59 52.08 51.91 52.24 53.70 53.51 53.89 57.70 57.43 57.96 54.64 54.43 54.86 58.25 58.00 58.50 58.16 57.90 58.42 51.14 51.02 51.26 54.28 54.07 54.48
0.18 58.70 58.44 58.96 58.58 58.32 58.83 56.61 56.40 56.83 51.95 51.79 52.11 53.64 53.45 53.82 57.73 57.48 57.99 54.72 54.51 54.92 58.34 58.09 58.59 58.22 57.97 58.48 51.13 51.01 51.25 54.29 54.08 54.50
0.19 58.85 58.60 59.11 58.56 58.30 58.82 56.59 56.36 56.82 51.97 51.82 52.12 53.70 53.52 53.89 57.96 57.72 58.19 54.76 54.56 54.97 58.30 58.05 58.56 58.20 57.94 58.45 51.18 51.06 51.30 54.51 54.31 54.71
0.19 58.48 58.23 58.74 58.42 58.17 58.67 56.40 56.19 56.62 51.98 51.83 52.13 53.62 53.43 53.81 57.53 57.28 57.78 54.47 54.27 54.68 58.22 57.97 58.46 58.10 57.85 58.35 51.23 51.11 51.35 54.26 54.06 54.46
0.20 58.60 58.35 58.86 58.48 58.23 58.72 56.45 56.23 56.66 51.96 51.81 52.11 53.63 53.44 53.82 57.62 57.36 57.88 54.52 54.32 54.72 58.22 57.98 58.47 58.11 57.87 58.36 51.20 51.07 51.32 54.26 54.06 54.46
0.20 58.72 58.47 58.97 58.67 58.42 58.92 56.61 56.39 56.83 52.01 51.85 52.17 53.71 53.53 53.89 57.82 57.58 58.07 54.69 54.49 54.89 58.34 58.09 58.59 58.25 58.01 58.50 51.21 51.09 51.34 54.38 54.18 54.59
0.21 58.69 58.44 58.95 58.52 58.26 58.77 56.58 56.36 56.81 52.06 51.90 52.21 53.72 53.53 53.90 57.71 57.46 57.97 54.64 54.43 54.84 58.21 57.97 58.45 58.16 57.90 58.41 51.17 51.05 51.29 54.36 54.14 54.57
0.21 58.60 58.34 58.86 58.50 58.26 58.75 56.39 56.17 56.60 52.01 51.86 52.17 53.63 53.44 53.82 57.77 57.52 58.02 54.62 54.41 54.83 58.15 57.91 58.40 58.12 57.88 58.36 51.22 51.11 51.34 54.38 54.18 54.58
0.22 58.80 58.53 59.06 58.57 58.31 58.84 56.63 56.39 56.86 51.94 51.79 52.10 53.59 53.39 53.78 57.76 57.51 58.02 54.60 54.39 54.81 58.26 58.00 58.51 58.27 58.01 58.53 51.07 50.95 51.19 54.28 54.07 54.48
0.22 58.82 58.56 59.09 58.66 58.40 58.93 56.64 56.41 56.86 52.06 51.90 52.21 53.50 53.30 53.70 57.94 57.69 58.19 54.63 54.44 54.83 58.43 58.17 58.69 58.33 58.06 58.59 51.15 51.03 51.27 54.46 54.25 54.67
0.23 58.76 58.50 59.03 58.53 58.26 58.81 56.59 56.35 56.83 51.98 51.82 52.15 53.68 53.48 53.87 57.69 57.44 57.95 54.62 54.41 54.83 58.20 57.94 58.46 58.26 57.99 58.52 51.14 51.01 51.26 54.31 54.11 54.52
0.23 58.67 58.40 58.93 58.45 58.18 58.71 56.48 56.25 56.72 52.06 51.89 52.22 53.70 53.50 53.91 57.72 57.46 57.98 54.62 54.41 54.82 58.14 57.88 58.40 58.10 57.83 58.37 51.10 50.98 51.22 54.18 53.97 54.39
0.24 58.73 58.46 58.99 58.66 58.40 58.93 56.60 56.37 56.83 51.97 51.81 52.14 53.69 53.49 53.89 57.79 57.53 58.04 54.64 54.44 54.84 58.35 58.09 58.61 58.32 58.05 58.58 51.12 51.00 51.25 54.43 54.22 54.63
0.24 58.73 58.46 59.00 58.60 58.34 58.86 56.60 56.36 56.83 51.99 51.83 52.15 53.54 53.34 53.74 57.64 57.37 57.90 54.68 54.46 54.89 58.36 58.10 58.61 58.27 58.01 58.54 51.11 50.98 51.23 54.35 54.14 54.56
0.25 58.79 58.53 59.05 58.68 58.43 58.93 56.65 56.42 56.89 51.92 51.75 52.09 53.72 53.52 53.91 57.95 57.69 58.22 54.55 54.34 54.77 58.33 58.07 58.58 58.34 58.08 58.60 51.05 50.93 51.18 54.45 54.24 54.67
0.25 58.64 58.39 58.89 58.53 58.28 58.78 56.41 56.18 56.63 52.01 51.85 52.16 53.67 53.48 53.86 57.82 57.58 58.07 54.68 54.48 54.87 58.21 57.97 58.46 58.11 57.86 58.37 51.17 51.05 51.30 54.40 54.20 54.59
0.26 58.66 58.42 58.90 58.54 58.31 58.78 56.51 56.30 56.72 51.87 51.72 52.02 53.50 53.32 53.68 57.60 57.35 57.85 54.45 54.25 54.65 58.20 57.97 58.44 58.19 57.95 58.42 51.18 51.06 51.30 54.32 54.12 54.52
0.26 58.76 58.50 59.02 58.54 58.30 58.79 56.70 56.48 56.93 51.98 51.81 52.14 53.62 53.42 53.81 57.84 57.59 58.09 54.57 54.38 54.77 58.33 58.08 58.58 58.32 58.06 58.57 51.13 50.99 51.26 54.42 54.21 54.62
0.27 58.75 58.49 59.02 58.52 58.26 58.77 56.51 56.28 56.73 51.97 51.81 52.13 53.69 53.51 53.88 57.82 57.57 58.08 54.68 54.47 54.88 58.29 58.05 58.54 58.19 57.94 58.43 51.10 50.98 51.22 54.36 54.14 54.58
0.27 58.54 58.28 58.80 58.28 58.02 58.54 56.41 56.19 56.62 52.02 51.87 52.18 53.83 53.64 54.02 57.69 57.45 57.93 54.65 54.45 54.85 58.14 57.89 58.40 57.91 57.67 58.16 51.14 51.02 51.26 54.30 54.09 54.50
0.28 58.57 58.31 58.84 58.51 58.26 58.76 56.54 56.32 56.76 51.96 51.80 52.12 53.59 53.39 53.78 57.65 57.39 57.91 54.50 54.29 54.71 58.26 58.01 58.50 58.14 57.88 58.39 51.18 51.05 51.31 54.38 54.16 54.59
0.28 58.52 58.27 58.78 58.41 58.16 58.67 56.50 56.28 56.73 51.90 51.74 52.06 53.64 53.44 53.83 57.72 57.47 57.97 54.46 54.25 54.66 58.24 57.99 58.49 58.15 57.89 58.40 51.21 51.09 51.33 54.43 54.23 54.63
0.29 58.66 58.39 58.92 58.53 58.28 58.78 56.52 56.29 56.75 51.95 51.80 52.11 53.68 53.48 53.88 57.78 57.53 58.04 54.47 54.28 54.67 58.20 57.95 58.44 58.18 57.92 58.44 51.12 50.99 51.24 54.41 54.20 54.61
0.29 58.54 58.27 58.80 58.59 58.33 58.86 56.49 56.26 56.73 51.87 51.71 52.03 53.55 53.35 53.74 57.79 57.53 58.05 54.64 54.43 54.86 58.28 58.02 58.54 58.18 57.92 58.44 51.18 51.05 51.30 54.51 54.31 54.72
0.30 58.65 58.39 58.90 58.41 58.16 58.67 56.41 56.19 56.63 51.86 51.70 52.03 53.59 53.40 53.78 57.74 57.49 58.00 54.48 54.28 54.69 58.09 57.83 58.34 58.07 57.81 58.33 51.06 50.94 51.18 54.29 54.09 54.49
0.30 58.67 58.42 58.93 58.60 58.35 58.85 56.41 56.18 56.64 52.02 51.87 52.18 53.53 53.35 53.71 57.73 57.49 57.97 54.50 54.31 54.70 58.24 57.99 58.49 58.13 57.88 58.38 51.20 51.08 51.32 54.43 54.23 54.63
0.31 58.51 58.27 58.76 58.44 58.19 58.69 56.43 56.20 56.65 51.97 51.82 52.12 53.65 53.46 53.85 57.69 57.43 57.95 54.63 54.42 54.83 58.16 57.91 58.40 58.01 57.76 58.27 51.13 51.00 51.26 54.47 54.27 54.68
0.31 58.57 58.33 58.82 58.43 58.19 58.68 56.44 56.23 56.66 51.97 51.81 52.12 53.53 53.35 53.72 57.74 57.50 57.98 54.55 54.34 54.75 58.20 57.96 58.43 58.08 57.83 58.33 51.15 51.03 51.27 54.30 54.10 54.50
0.32 58.61 58.35 58.86 58.65 58.40 58.91 56.51 56.30 56.73 52.00 51.84 52.15 53.67 53.47 53.86 57.73 57.49 57.97 54.49 54.29 54.69 58.30 58.05 58.55 58.23 57.97 58.49 51.14 51.01 51.27 54.43 54.24 54.62
0.32 58.63 58.37 58.90 58.52 58.25 58.78 56.42 56.20 56.64 51.93 51.77 52.09 53.47 53.28 53.67 57.71 57.45 57.96 54.56 54.34 54.78 58.14 57.89 58.40 58.17 57.91 58.43 51.22 51.09 51.34 54.43 54.22 54.65
0.33 58.54 58.28 58.81 58.51 58.26 58.76 56.37 56.14 56.59 51.98 51.82 52.15 53.60 53.41 53.78 57.75 57.51 58.00 54.60 54.39 54.80 58.16 57.91 58.40 58.06 57.80 58.31 51.09 50.97 51.21 54.43 54.22 54.63
0.33 58.50 58.23 58.77 58.41 58.15 58.67 56.45 56.23 56.68 52.05 51.88 52.21 53.65 53.45 53.84 57.60 57.34 57.86 54.56 54.35 54.76 58.23 57.97 58.48 58.15 57.89 58.40 51.22 51.09 51.35 54.32 54.11 54.54
0.34 58.64 58.37 58.90 58.46 58.21 58.72 56.42 56.19 56.66 51.91 51.76 52.07 53.44 53.25 53.63 57.70 57.44 57.96 54.63 54.43 54.83 58.19 57.94 58.44 58.05 57.78 58.31 51.13 51.01 51.25 54.42 54.21 54.62
0.34 58.61 58.36 58.87 58.47 58.22 58.73 56.52 56.31 56.73 51.96 51.80 52.12 53.64 53.45 53.83 57.80 57.56 58.05 54.54 54.33 54.74 58.30 58.05 58.55 58.21 57.95 58.48 51.17 51.05 51.30 54.34 54.13 54.54
0.35 58.82 58.57 59.07 58.61 58.35 58.86 56.73 56.50 56.96 51.96 51.80 52.12 53.67 53.47 53.87 57.83 57.58 58.07 54.57 54.36 54.77 58.24 58.00 58.49 58.23 57.98 58.49 51.11 50.99 51.24 54.48 54.27 54.69
0.35 58.78 58.52 59.03 58.67 58.40 58.94 56.54 56.30 56.77 51.96 51.80 52.13 53.71 53.52 53.90 57.83 57.57 58.10 54.52 54.32 54.73 58.28 58.03 58.54 58.21 57.94 58.47 51.12 51.00 51.24 54.24 54.02 54.45
0.36 58.63 58.36 58.90 58.59 58.32 58.85 56.60 56.37 56.83 51.92 51.76 52.08 53.63 53.43 53.83 57.64 57.38 57.89 54.38 54.16 54.59 58.28 58.02 58.54 58.15 57.88 58.42 51.20 51.07 51.33 54.42 54.21 54.64
0.36 58.64 58.38 58.89 58.50 58.25 58.75 56.44 56.21 56.67 51.95 51.79 52.10 53.50 53.31 53.68 57.67 57.42 57.92 54.57 54.37 54.77 58.05 57.80 58.30 58.06 57.80 58.31 51.20 51.08 51.32 54.49 54.27 54.70
0.37 58.87 58.62 59.13 58.79 58.54 59.05 56.52 56.30 56.75 51.97 51.82 52.13 53.76 53.57 53.95 57.87 57.63 58.11 54.67 54.47 54.87 58.31 58.06 58.56 58.33 58.07 58.58 51.15 51.02 51.27 54.42 54.21 54.63
0.37 58.70 58.45 58.96 58.62 58.36 58.87 56.66 56.43 56.88 51.94 51.79 52.09 53.74 53.55 53.94 57.77 57.51 58.03 54.65 54.45 54.85 58.38 58.14 58.62 58.29 58.04 58.55 51.22 51.10 51.35 54.45 54.24 54.66
0.38 58.78 58.52 59.04 58.61 58.35 58.87 56.65 56.42 56.88 52.02 51.86 52.18 53.65 53.45 53.86 57.73 57.47 57.99 54.64 54.44 54.84 58.31 58.06 58.56 58.31 58.05 58.57 51.27 51.15 51.40 54.53 54.31 54.75
0.38 58.82 58.56 59.08 58.64 58.39 58.90 56.54 56.31 56.76 51.97 51.82 52.12 53.73 53.53 53.92 57.88 57.63 58.13 54.76 54.55 54.96 58.39 58.14 58.64 58.21 57.95 58.48 51.14 51.01 51.26 54.58 54.37 54.79
0.39 58.79 58.53 59.05 58.67 58.40 58.94 56.65 56.41 56.89 52.01 51.85 52.17 53.63 53.43 53.83 57.79 57.54 58.04 54.57 54.36 54.77 58.23 57.96 58.49 58.23 57.97 58.50 51.18 51.05 51.31 54.45 54.24 54.66
0.39 58.76 58.49 59.02 58.60 58.34 58.86 56.49 56.26 56.72 52.00 51.84 52.15 53.64 53.45 53.84 57.82 57.57 58.07 54.73 54.53 54.94 58.27 58.01 58.52 58.17 57.91 58.43 51.06 50.94 51.19 54.45 54.24 54.65
0.40 58.52 58.27 58.77 58.41 58.16 58.66 56.51 56.29 56.74 52.02 51.86 52.17 53.69 53.50 53.87 57.63 57.37 57.88 54.48 54.28 54.69 58.12 57.88 58.37 58.12 57.87 58.37 51.14 51.01 51.26 54.31 54.10 54.52
0.40 58.47 58.21 58.74 58.50 58.23 58.76 56.48 56.25 56.71 51.96 51.80 52.12 53.68 53.48 53.87 57.75 57.50 58.01 54.43 54.23 54.63 58.10 57.84 58.36 58.22 57.96 58.47 51.14 51.01 51.28 54.35 54.14 54.55
0.41 58.61 58.35 58.88 58.59 58.33 58.85 56.45 56.22 56.68 52.01 51.85 52.18 53.62 53.42 53.83 57.66 57.41 57.91 54.74 54.54 54.95 58.23 57.98 58.49 58.08 57.82 58.33 51.21 51.08 51.34 54.48 54.27 54.68
0.41 58.64 58.39 58.88 58.63 58.38 58.88 56.42 56.21 56.64 52.01 51.86 52.16 53.61 53.42 53.80 57.72 57.48 57.97 54.50 54.30 54.70 58.26 58.03 58.50 58.21 57.97 58.45 51.11 50.99 51.23 54.50 54.29 54.71
0.42 58.77 58.50 59.03 58.59 58.33 58.84 56.69 56.46 56.91 51.93 51.78 52.09 53.70 53.50 53.89 57.72 57.47 57.98 54.61 54.40 54.82 58.38 58.13 58.63 58.24 57.98 58.50 51.12 50.99 51.25 54.50 54.28 54.71
0.42 58.77 58.51 59.03 58.69 58.44 58.95 56.62 56.40 56.84 51.98 51.82 52.14 53.61 53.41 53.80 57.81 57.56 58.07 54.55 54.34 54.75 58.43 58.19 58.68 58.29 58.03 58.54 51.20 51.07 51.33 54.51 54.30 54.73
0.43 58.68 58.42 58.94 58.64 58.38 58.90 56.61 56.38 56.85 51.98 51.82 52.14 53.76 53.55 53.96 57.76 57.50 58.03 54.62 54.42 54.83 58.33 58.08 58.58 58.20 57.94 58.46 51.24 51.11 51.37 54.53 54.32 54.75
0.43 58.69 58.44 58.95 58.59 58.34 58.84 56.59 56.36 56.82 51.96 51.80 52.11 53.54 53.34 53.73 57.73 57.48 57.97 54.59 54.38 54.79 58.29 58.04 58.54 58.20 57.94 58.45 51.17 51.04 51.30 54.46 54.25 54.67
0.44 58.53 58.26 58.80 58.53 58.27 58.78 56.51 56.29 56.74 52.06 51.90 52.22 53.69 53.49 53.89 57.73 57.48 57.98 54.44 54.23 54.66 58.23 57.99 58.47 58.17 57.92 58.43 51.21 51.09 51.34 54.45 54.24 54.66
0.44 58.69 58.42 58.95 58.58 58.32 58.84 56.57 56.35 56.80 52.08 51.93 52.24 53.59 53.40 53.79 57.68 57.41 57.94 54.52 54.31 54.72 58.25 58.01 58.50 58.17 57.91 58.42 51.18 51.06 51.30 54.51 54.30 54.72
0.45 58.50 58.23 58.76 58.41 58.15 58.67 56.47 56.24 56.70 51.90 51.74 52.06 53.67 53.47 53.86 57.74 57.49 58.00 54.55 54.34 54.76 58.20 57.95 58.45 58.13 57.87 58.39 51.15 51.01 51.28 54.36 54.16 54.57
0.45 58.52 58.26 58.79 58.48 58.22 58.73 56.54 56.32 56.76 51.92 51.76 52.09 53.61 53.41 53.80 57.59 57.33 57.84 54.45 54.24 54.65 58.30 58.04 58.55 58.11 57.86 58.37 51.21 51.09 51.33 54.44 54.22 54.65
0.46 58.68 58.42 58.94 58.68 58.42 58.94 56.54 56.32 56.76 51.97 51.82 52.13 53.64 53.45 53.84 57.84 57.59 58.09 54.64 54.44 54.85 58.37 58.12 58.62 58.31 58.05 58.56 51.17 51.05 51.30 54.57 54.36 54.78
0.46 58.71 58.44 58.98 58.60 58.33 58.87 56.53 56.30 56.77 52.14 51.98 52.30 53.66 53.47 53.85 57.84 57.58 58.10 54.66 54.45 54.88 58.33 58.07 58.59 58.20 57.94 58.46 51.13 51.01 51.26 54.45 54.24 54.66
0.47 58.61 58.35 58.87 58.55 58.29 58.82 56.54 56.30 56.77 51.92 51.76 52.07 53.67 53.48 53.86 57.65 57.40 57.91 54.58 54.38 54.78 58.24 57.98 58.49 58.17 57.92 58.43 51.16 51.03 51.29 54.52 54.31 54.73
0.47 58.80 58.54 59.06 58.58 58.33 58.84 56.63 56.40 56.85 51.94 51.78 52.09 53.67 53.48 53.86 57.84 57.59 58.09 54.73 54.53 54.93 58.49 58.24 58.74 58.23 57.98 58.49 51.25 51.13 51.38 54.65 54.43 54.86
0.48 58.64 58.37 58.90 58.61 58.35 58.86 56.51 56.27 56.74 51.96 51.79 52.12 53.73 53.53 53.93 57.74 57.48 58.00 54.67 54.46 54.88 58.27 58.01 58.54 58.26 57.99 58.52 51.24 51.11 51.37 54.44 54.21 54.66
0.48 58.64 58.37 58.90 58.65 58.39 58.91 56.52 56.29 56.76 51.94 51.78 52.10 53.68 53.49 53.88 57.66 57.40 57.92 54.64 54.43 54.86 58.33 58.08 58.59 58.15 57.87 58.42 51.15 51.03 51.28 54.43 54.21 54.64
0.49 58.64 58.38 58.89 58.61 58.36 58.86 56.73 56.51 56.95 52.01 51.85 52.17 53.61 53.41 53.80 57.87 57.62 58.13 54.59 54.38 54.80 58.25 58.00 58.49 58.18 57.93 58.44 51.23 51.10 51.36 54.55 54.34 54.76
0.49 58.65 58.38 58.92 58.64 58.36 58.91 56.56 56.32 56.79 52.13 51.97 52.29 53.67 53.46 53.87 57.69 57.43 57.95 54.59 54.39 54.80 58.36 58.10 58.63 58.21 57.94 58.47 51.13 51.01 51.26 54.57 54.36 54.78
0.50 58.72 58.46 58.98 58.59 58.34 58.85 56.54 56.32 56.76 51.98 51.82 52.13 53.60 53.41 53.79 57.88 57.62 58.13 54.58 54.38 54.79 58.33 58.08 58.58 58.23 57.98 58.48 51.16 51.04 51.29 54.52 54.31 54.72


==> data/100/mode2_sbm_feature_center_distance.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high PPRBaseline_mean PPRBaseline_ci_low PPRBaseline_ci_high SGC_mean SGC_ci_low SGC_ci_high
0.03 53.41 53.20 53.63 52.95 52.73 53.16 52.15 51.97 52.33 50.94 50.81 51.08 51.57 51.41 51.72 53.44 53.23 53.65 51.97 51.80 52.14 52.85 52.64 53.06 52.79 52.57 53.00 51.13 51.00 51.26 52.24 52.07 52.41
0.08 58.53 58.24 58.81 58.58 58.30 58.87 56.52 56.28 56.76 51.98 51.83 52.14 53.67 53.47 53.88 57.61 57.34 57.88 54.59 54.38 54.81 58.28 58.01 58.56 58.22 57.94 58.50 51.13 51.01 51.26 54.06 53.85 54.28
0.13 63.09 62.76 63.42 63.51 63.17 63.85 60.76 60.45 61.07 52.89 52.70 53.08 55.68 55.42 55.93 61.05 60.74 61.36 56.56 56.32 56.80 63.10 62.79 63.42 63.11 62.78 63.44 51.22 51.09 51.34 55.95 55.71 56.19
0.18 66.93 66.57 67.29 67.81 67.45 68.17 64.51 64.16 64.85 53.48 53.28 53.68 57.65 57.33 57.96 63.41 63.08 63.74 58.13 57.88 58.39 67.24 66.89 67.59 67.25 66.89 67.62 51.09 50.97 51.21 57.20 56.94 57.46
0.23 70.05 69.67 70.44 71.53 71.15 71.91 68.03 67.66 68.41 54.09 53.88 54.31 59.38 59.04 59.73 65.62 65.31 65.94 59.32 59.05 59.59 70.85 70.47 71.22 70.91 70.52 71.31 51.17 51.05 51.30 58.33 58.07 58.59
0.28 72.94 72.55 73.33 74.91 74.53 75.29 71.19 70.79 71.59 54.69 54.46 54.93 61.42 61.01 61.84 67.36 67.03 67.70 60.26 59.98 60.53 74.17 73.77 74.56 74.46 74.07 74.85 51.19 51.07 51.31 59.28 59.02 59.55
0.33 75.32 74.91 75.74 77.83 77.43 78.23 74.03 73.61 74.45 54.88 54.63 55.13 62.93 62.46 63.40 68.76 68.41 69.11 61.25 60.95 61.56 76.99 76.60 77.38 77.48 77.07 77.88 51.08 50.95 51.21 60.06 59.77 60.34
0.38 77.02 76.62 77.42 79.95 79.54 80.35 76.34 75.92 76.76 55.27 55.02 55.52 64.53 64.03 65.02 70.01 69.68 70.35 62.17 61.87 62.46 79.29 78.90 79.67 79.67 79.27 80.07 51.13 51.00 51.25 60.96 60.67 61.24
0.43 79.11 78.71 79.51 82.34 81.95 82.73 78.63 78.21 79.05 55.56 55.30 55.83 65.73 65.20 66.25 71.00 70.66 71.33 62.75 62.45 63.04 81.58 81.20 81.96 82.10 81.70 82.49 51.09 50.97 51.21 61.40 61.12 61.69
0.48 80.37 79.99 80.75 83.84 83.47 84.22 80.09 79.68 80.50 55.76 55.49 56.03 67.36 66.82 67.91 71.86 71.54 72.19 63.34 63.05 63.63 82.97 82.60 83.35 83.55 83.17 83.93 51.17 51.05 51.29 61.80 61.51 62.08
0.53 81.94 81.55 82.33 85.43 85.08 85.78 82.07 81.67 82.46 56.12 55.84 56.41 67.99 67.42 68.57 72.73 72.39 73.07 63.80 63.49 64.11 84.52 84.17 84.87 85.51 85.15 85.86 51.14 51.02 51.26 62.34 62.05 62.63
0.58 83.22 82.81 83.64 87.07 86.70 87.43 83.79 83.38 84.20 56.22 55.93 56.51 69.57 68.94 70.20 73.65 73.31 73.99 64.49 64.17 64.81 86.42 86.06 86.78 87.07 86.71 87.44 51.12 51.00 51.25 62.93 62.62 63.23
0.63 84.15 83.74 84.56 88.24 87.89 88.59 84.86 84.46 85.26 56.19 55.89 56.49 69.98 69.35 70.61 74.02 73.69 74.36 64.86 64.54 65.17 87.40 87.05 87.74 88.15 87.80 88.51 51.12 51.00 51.23 63.37 63.07 63.67
0.68 84.96 84.58 85.33 89.20 88.88 89.52 85.84 85.45 86.23 56.51 56.20 56.81 70.89 70.24 71.54 74.34 74.00 74.68 65.15 64.84 65.47 88.40 88.08 88.72 89.13 88.80 89.46 51.15 51.03 51.27 63.56 63.27 63.86
0.73 85.93 85.56 86.30 90.28 89.97 90.58 87.14 86.76 87.51 56.38 56.05 56.70 71.90 71.22 72.58 75.06 74.75 75.38 65.46 65.13 65.79 89.51 89.20 89.82 90.40 90.09 90.71 51.07 50.95 51.20 64.05 63.74 64.35
0.78 86.29 85.90 86.67 90.90 90.59 91.22 87.88 87.50 88.27 56.61 56.30 56.92 72.25 71.58 72.93 75.56 75.25 75.87 65.72 65.39 66.05 90.10 89.79 90.41 91.08 90.77 91.39 51.10 50.98 51.22 64.26 63.96 64.55
0.83 87.24 86.86 87.62 91.87 91.58 92.16 88.99 88.63 89.34 56.79 56.47 57.11 73.12 72.39 73.85 75.55 75.22 75.88 66.20 65.88 66.51 91.18 90.87 91.48 92.08 91.78 92.37 51.04 50.92 51.16 64.54 64.24 64.84
0.88 87.78 87.42 88.13 92.42 92.14 92.71 89.53 89.18 89.87 56.49 56.17 56.81 73.32 72.60 74.04 76.03 75.71 76.36 66.50 66.18 66.83 91.66 91.38 91.95 92.71 92.43 93.00 51.13 51.01 51.25 64.80 64.49 65.11
0.93 88.47 88.11 88.84 92.92 92.62 93.21 90.17 89.82 90.52 56.65 56.31 56.98 74.22 73.44 74.99 76.43 76.10 76.75 66.73 66.40 67.06 92.18 91.90 92.47 93.17 92.88 93.46 51.20 51.07 51.33 65.02 64.71 65.34
0.98 88.90 88.52 89.28 93.52 93.25 93.79 90.89 90.53 91.24 56.71 56.37 57.05 74.23 73.46 75.01 76.70 76.37 77.04 66.94 66.61 67.26 92.92 92.64 93.19 93.86 93.59 94.14 51.14 51.02 51.26 65.17 64.85 65.48
1.03 89.40 89.03 89.76 94.14 93.89 94.40 91.56 91.24 91.89 56.69 56.36 57.02 75.18 74.42 75.94 77.07 76.75 77.39 67.09 66.78 67.41 93.37 93.12 93.63 94.42 94.18 94.66 51.10 50.98 51.22 65.28 64.99 65.57
1.08 89.47 89.10 89.84 94.31 94.05 94.58 91.87 91.53 92.20 56.75 56.41 57.09 76.04 75.23 76.84 77.16 76.84 77.48 67.33 66.99 67.67 93.64 93.38 93.90 94.60 94.34 94.85 51.13 51.00 51.25 65.51 65.20 65.81
1.13 90.07 89.72 90.42 94.83 94.59 95.06 92.33 92.01 92.64 56.69 56.35 57.03 75.81 75.00 76.62 77.46 77.15 77.77 67.49 67.15 67.83 94.01 93.77 94.26 95.15 94.92 95.38 51.13 51.01 51.25 65.97 65.68 66.27
1.18 90.69 90.34 91.04 95.31 95.08 95.54 92.99 92.68 93.31 56.65 56.30 57.00 76.74 75.92 77.56 77.70 77.38 78.02 67.73 67.41 68.05 94.51 94.27 94.74 95.62 95.40 95.84 51.07 50.95 51.19 65.96 65.66 66.26
1.23 91.03 90.67 91.38 95.58 95.36 95.81 93.47 93.16 93.78 56.67 56.32 57.02 75.67 74.85 76.50 78.06 77.74 78.37 67.92 67.58 68.25 95.00 94.77 95.24 95.94 95.72 96.16 51.13 51.01 51.26 66.17 65.87 66.47
1.28 91.11 90.75 91.47 95.79 95.57 96.01 93.63 93.34 93.93 56.80 56.43 57.16 77.14 76.31 77.98 78.27 77.97 78.57 68.14 67.81 68.48 95.19 94.95 95.42 96.19 95.98 96.39 51.16 51.03 51.28 66.26 65.94 66.58
1.33 91.58 91.24 91.92 96.13 95.91 96.34 94.04 93.75 94.34 56.66 56.31 57.01 77.03 76.15 77.91 78.43 78.12 78.74 68.34 67.99 68.69 95.50 95.28 95.72 96.50 96.29 96.70 51.20 51.07 51.32 66.35 66.04 66.66
1.38 91.82 91.48 92.15 96.36 96.17 96.55 94.32 94.04 94.60 56.51 56.16 56.86 77.79 76.93 78.65 78.86 78.55 79.17 68.45 68.11 68.79 95.68 95.47 95.89 96.69 96.51 96.88 51.16 51.04 51.28 66.63 66.33 66.94
1.43 92.22 91.90 92.55 96.60 96.41 96.79 94.61 94.34 94.89 56.53 56.19 56.86 77.26 76.40 78.11 78.83 78.51 79.15 68.61 68.28 68.94 96.06 95.86 96.25 97.01 96.83 97.18 51.15 51.03 51.27 66.89 66.60 67.18
1.48 92.35 92.02 92.68 96.72 96.53 96.90 94.83 94.57 95.09 56.42 56.07 56.78 77.40 76.54 78.25 79.12 78.81 79.43 68.56 68.22 68.90 96.13 95.93 96.33 97.13 96.96 97.31 51.14 51.02 51.26 66.68 66.38 66.98
1.53 92.31 91.97 92.65 96.94 96.76 97.12 95.13 94.87 95.39 56.46 56.10 56.81 77.38 76.52 78.24 79.06 78.76 79.37 68.81 68.48 69.13 96.45 96.26 96.65 97.31 97.13 97.48 51.11 50.99 51.23 66.88 66.59 67.16
1.58 92.62 92.29 92.95 97.12 96.94 97.31 95.34 95.07 95.60 56.29 55.95 56.63 77.29 76.42 78.17 79.34 79.04 79.64 69.01 68.67 69.35 96.65 96.47 96.83 97.53 97.37 97.69 51.19 51.07 51.31 67.10 66.78 67.41
1.63 92.67 92.32 93.02 97.21 97.03 97.39 95.51 95.24 95.77 56.48 56.12 56.84 77.64 76.70 78.58 79.29 78.98 79.59 69.22 68.86 69.57 96.65 96.46 96.84 97.60 97.43 97.77 51.13 51.01 51.26 66.95 66.63 67.26
1.68 93.01 92.68 93.34 97.43 97.25 97.62 95.81 95.56 96.06 56.45 56.10 56.80 78.01 77.12 78.91 79.43 79.12 79.74 69.49 69.14 69.83 96.85 96.67 97.03 97.86 97.72 98.01 51.18 51.05 51.30 67.29 66.99 67.60
1.73 93.12 92.78 93.45 97.62 97.45 97.78 95.65 95.40 95.91 56.01 55.66 56.37 77.74 76.85 78.62 79.40 79.09 79.70 69.20 68.87 69.54 96.92 96.74 97.10 97.88 97.73 98.03 51.09 50.97 51.21 67.13 66.82 67.44
1.78 93.51 93.18 93.83 97.70 97.54 97.86 96.06 95.80 96.31 56.13 55.77 56.48 77.28 76.38 78.18 79.65 79.35 79.96 69.45 69.10 69.80 97.11 96.93 97.29 98.09 97.95 98.24 51.09 50.97 51.21 67.21 66.89 67.52
1.83 93.63 93.30 93.95 97.78 97.62 97.93 96.23 95.98 96.47 56.14 55.79 56.49 77.45 76.53 78.38 79.88 79.59 80.17 69.40 69.06 69.73 97.25 97.09 97.42 98.23 98.09 98.37 51.19 51.07 51.31 67.53 67.23 67.83
1.88 93.45 93.14 93.76 97.90 97.75 98.05 96.40 96.17 96.63 55.98 55.64 56.32 77.79 76.87 78.71 79.84 79.54 80.14 69.67 69.34 70.01 97.40 97.23 97.56 98.23 98.09 98.36 51.08 50.96 51.20 67.56 67.26 67.86
1.93 93.82 93.51 94.13 98.01 97.87 98.15 96.50 96.28 96.72 56.17 55.81 56.52 77.46 76.58 78.34 80.00 79.70 80.29 69.59 69.25 69.92 97.49 97.34 97.64 98.40 98.28 98.52 51.15 51.03 51.27 67.69 67.39 67.99
1.98 93.79 93.47 94.11 98.12 97.97 98.26 96.63 96.40 96.86 55.69 55.36 56.02 77.55 76.60 78.50 79.84 79.54 80.15 69.58 69.24 69.91 97.60 97.44 97.76 98.41 98.28 98.55 51.08 50.95 51.21 67.54 67.25 67.84
2.03 94.32 94.01 94.64 98.26 98.12 98.39 96.84 96.62 97.06 55.92 55.57 56.27 77.40 76.43 78.38 79.93 79.63 80.24 69.71 69.36 70.06 97.67 97.52 97.83 98.64 98.52 98.76 51.11 50.99 51.23 67.63 67.32 67.93
2.08 93.98 93.67 94.28 98.29 98.17 98.42 96.97 96.76 97.18 55.82 55.50 56.15 77.20 76.25 78.15 80.20 79.89 80.50 69.84 69.50 70.17 97.78 97.64 97.91 98.61 98.50 98.73 51.13 51.01 51.24 67.87 67.57 68.16
2.13 94.70 94.41 94.99 98.41 98.28 98.54 96.97 96.75 97.19 55.85 55.51 56.19 77.75 76.75 78.76 80.15 79.85 80.45 69.87 69.52 70.23 97.88 97.73 98.02 98.75 98.64 98.86 51.11 50.99 51.24 67.99 67.69 68.29
2.18 94.40 94.09 94.70 98.39 98.26 98.52 96.99 96.77 97.21 55.71 55.36 56.05 77.50 76.55 78.45 80.23 79.94 80.53 69.96 69.62 70.30 97.84 97.69 97.99 98.77 98.66 98.88 51.06 50.94 51.18 67.94 67.64 68.23
2.23 94.68 94.38 94.98 98.48 98.35 98.61 97.12 96.90 97.34 55.78 55.42 56.14 77.11 76.12 78.10 80.40 80.11 80.70 70.13 69.79 70.48 97.89 97.75 98.03 98.74 98.62 98.85 51.14 51.02 51.26 68.15 67.85 68.44
2.28 94.58 94.27 94.89 98.60 98.48 98.73 97.36 97.15 97.57 55.70 55.35 56.04 77.25 76.24 78.26 80.49 80.19 80.79 70.46 70.10 70.81 98.06 97.92 98.20 98.88 98.76 99.00 51.08 50.96 51.21 68.23 67.93 68.53
2.33 94.73 94.43 95.03 98.53 98.41 98.65 97.15 96.92 97.37 55.69 55.35 56.03 76.50 75.51 77.50 80.30 79.99 80.60 70.24 69.90 70.58 98.04 97.90 98.19 98.97 98.87 99.06 51.04 50.92 51.16 68.07 67.76 68.38
2.38 94.61 94.29 94.94 98.66 98.54 98.79 97.58 97.39 97.76 55.66 55.32 56.00 77.06 76.09 78.04 80.63 80.33 80.93 70.37 70.01 70.72 98.30 98.17 98.42 99.06 98.96 99.15 51.11 50.99 51.24 68.26 67.95 68.56
2.43 95.01 94.71 95.31 98.77 98.66 98.89 97.50 97.30 97.71 55.46 55.13 55.79 77.30 76.29 78.31 80.64 80.34 80.93 70.59 70.24 70.93 98.28 98.15 98.40 99.09 98.99 99.18 51.16 51.03 51.28 68.47 68.18 68.77
2.48 94.87 94.58 95.17 98.72 98.60 98.83 97.51 97.30 97.71 55.24 54.93 55.55 76.34 75.33 77.34 80.59 80.28 80.90 70.17 69.82 70.53 98.27 98.13 98.41 99.03 98.93 99.13 51.10 50.98 51.22 68.27 67.98 68.57
2.53 95.07 94.76 95.37 98.85 98.74 98.96 97.79 97.60 97.98 55.52 55.19 55.86 76.88 75.83 77.93 80.67 80.37 80.97 70.62 70.26 70.98 98.39 98.26 98.52 99.20 99.11 99.30 51.03 50.91 51.16 68.43 68.12 68.73
2.58 95.11 94.81 95.41 98.79 98.68 98.91 97.71 97.51 97.90 55.32 54.99 55.65 77.10 76.08 78.11 80.49 80.19 80.79 70.26 69.91 70.60 98.39 98.26 98.51 99.10 99.00 99.19 51.07 50.95 51.19 68.56 68.28 68.84
2.63 95.18 94.87 95.48 98.90 98.79 99.00 97.68 97.48 97.88 55.22 54.90 55.55 77.49 76.48 78.50 80.95 80.66 81.25 70.69 70.35 71.03 98.44 98.32 98.57 99.24 99.15 99.32 51.18 51.05 51.30 68.64 68.35 68.94
2.68 95.25 94.97 95.54 98.89 98.78 98.99 97.89 97.71 98.08 55.27 54.94 55.59 76.44 75.44 77.45 80.76 80.46 81.05 70.52 70.19 70.85 98.49 98.37 98.61 99.24 99.16 99.32 51.19 51.06 51.31 68.68 68.39 68.98
2.73 95.41 95.12 95.69 98.95 98.85 99.06 97.98 97.80 98.16 55.18 54.85 55.51 76.83 75.78 77.89 80.92 80.63 81.22 70.71 70.36 71.06 98.51 98.39 98.63 99.28 99.20 99.36 51.11 50.98 51.23 68.73 68.43 69.03
2.78 95.37 95.07 95.68 98.97 98.87 99.08 97.84 97.65 98.03 55.38 55.04 55.72 76.25 75.26 77.24 80.83 80.54 81.12 70.62 70.28 70.96 98.50 98.37 98.62 99.33 99.25 99.41 51.09 50.96 51.21 68.68 68.39 68.97
2.83 95.51 95.22 95.79 98.99 98.88 99.09 98.01 97.83 98.19 55.25 54.93 55.56 75.87 74.80 76.94 80.86 80.56 81.15 70.64 70.29 70.99 98.58 98.45 98.72 99.30 99.22 99.39 51.19 51.06 51.31 68.65 68.35 68.95
2.88 95.50 95.20 95.80 99.08 98.99 99.18 98.09 97.93 98.26 55.11 54.79 55.43 75.68 74.64 76.71 81.03 80.74 81.32 70.58 70.22 70.94 98.72 98.61 98.83 99.37 99.30 99.45 51.09 50.97 51.22 68.67 68.37 68.97
2.93 95.48 95.17 95.79 99.04 98.93 99.14 98.02 97.84 98.21 55.10 54.76 55.45 76.01 74.95 77.08 80.99 80.68 81.29 70.86 70.51 71.21 98.69 98.58 98.81 99.34 99.26 99.42 51.09 50.97 51.21 68.66 68.36 68.96
2.98 95.41 95.09 95.74 99.12 99.02 99.21 98.12 97.93 98.30 55.19 54.85 55.53 75.42 74.38 76.46 80.85 80.55 81.16 70.87 70.53 71.22 98.66 98.55 98.77 99.38 99.30 99.46 51.14 51.02 51.26 68.94 68.63 69.24
3.03 95.71 95.42 95.99 99.08 98.99 99.18 98.31 98.14 98.47 54.90 54.58 55.22 75.55 74.51 76.59 81.03 80.75 81.31 71.00 70.67 71.33 98.71 98.59 98.83 99.43 99.36 99.50 51.07 50.95 51.19 68.92 68.63 69.20
3.08 95.89 95.62 96.17 99.21 99.12 99.30 98.22 98.04 98.39 54.58 54.27 54.88 74.31 73.27 75.34 81.18 80.88 81.48 71.01 70.65 71.37 98.71 98.58 98.84 99.43 99.35 99.51 51.20 51.07 51.32 68.87 68.57 69.18
3.13 95.33 95.03 95.64 99.09 98.99 99.18 98.25 98.08 98.42 54.89 54.58 55.20 74.81 73.78 75.85 81.12 80.84 81.40 70.97 70.63 71.31 98.75 98.65 98.86 99.46 99.40 99.53 51.13 51.00 51.25 68.90 68.61 69.19
3.18 95.49 95.18 95.80 99.15 99.06 99.24 98.24 98.05 98.42 54.71 54.41 55.02 75.67 74.62 76.71 81.01 80.70 81.31 70.85 70.50 71.19 98.80 98.69 98.91 99.47 99.39 99.54 51.16 51.04 51.28 69.02 68.71 69.33
3.23 95.68 95.39 95.97 99.23 99.14 99.31 98.28 98.10 98.45 54.84 54.53 55.16 74.87 73.82 75.93 80.85 80.55 81.15 70.86 70.48 71.23 98.82 98.72 98.92 99.50 99.43 99.57 51.14 51.02 51.26 68.98 68.68 69.27
3.28 95.81 95.52 96.11 99.26 99.17 99.35 98.29 98.11 98.48 54.88 54.56 55.21 75.37 74.29 76.45 80.97 80.65 81.29 71.00 70.64 71.36 98.81 98.70 98.92 99.56 99.50 99.62 51.19 51.06 51.31 69.18 68.89 69.46
3.33 95.96 95.66 96.26 99.23 99.14 99.32 98.40 98.23 98.56 54.70 54.40 55.00 74.73 73.66 75.79 81.48 81.18 81.77 71.06 70.71 71.41 98.83 98.71 98.95 99.54 99.48 99.60 51.13 51.01 51.26 69.25 68.95 69.55
3.38 95.92 95.61 96.22 99.24 99.14 99.35 98.35 98.16 98.55 54.65 54.34 54.95 74.63 73.57 75.69 81.31 81.01 81.61 71.31 70.96 71.67 98.84 98.72 98.96 99.59 99.53 99.65 51.13 51.01 51.25 69.11 68.81 69.42
3.43 96.04 95.75 96.32 99.29 99.20 99.38 98.52 98.36 98.68 54.60 54.29 54.92 75.34 74.23 76.45 81.30 80.98 81.62 71.44 71.08 71.79 98.97 98.87 99.07 99.62 99.56 99.68 51.20 51.08 51.33 69.21 68.90 69.53
3.48 95.89 95.59 96.19 99.31 99.22 99.39 98.49 98.32 98.65 54.83 54.51 55.15 74.74 73.68 75.81 81.15 80.85 81.46 71.34 70.99 71.69 98.97 98.88 99.06 99.56 99.49 99.63 51.13 51.01 51.25 69.24 68.93 69.54
3.53 95.95 95.65 96.25 99.35 99.27 99.43 98.48 98.31 98.65 54.81 54.50 55.11 74.19 73.13 75.24 81.31 81.03 81.58 71.30 70.95 71.65 98.97 98.87 99.08 99.61 99.56 99.67 51.07 50.95 51.20 69.21 68.91 69.50
3.58 96.25 95.97 96.53 99.38 99.30 99.45 98.60 98.44 98.76 54.63 54.33 54.93 74.41 73.35 75.47 81.18 80.88 81.48 71.34 70.99 71.69 98.98 98.88 99.08 99.65 99.59 99.70 51.15 51.03 51.28 69.05 68.74 69.35
3.63 96.19 95.93 96.46 99.33 99.24 99.41 98.68 98.54 98.82 54.54 54.25 54.83 74.02 72.98 75.06 81.22 80.92 81.52 71.34 70.99 71.70 99.01 98.92 99.10 99.64 99.58 99.70 51.08 50.96 51.20 69.28 68.99 69.57
3.68 96.04 95.73 96.35 99.34 99.25 99.42 98.60 98.44 98.77 54.60 54.30 54.91 74.41 73.35 75.48 81.42 81.15 81.69 71.41 71.06 71.77 98.98 98.88 99.07 99.64 99.59 99.70 51.19 51.07 51.31 69.57 69.28 69.86
3.73 96.10 95.81 96.39 99.38 99.31 99.45 98.62 98.47 98.76 54.64 54.35 54.94 73.38 72.33 74.43 81.34 81.04 81.63 71.34 70.99 71.70 99.04 98.94 99.14 99.64 99.58 99.70 51.10 50.98 51.22 69.32 69.03 69.61
3.77 96.19 95.91 96.47 99.38 99.30 99.46 98.65 98.50 98.81 54.63 54.32 54.95 73.99 72.91 75.08 81.42 81.11 81.72 71.29 70.96 71.63 99.01 98.91 99.10 99.66 99.61 99.72 51.14 51.02 51.26 69.39 69.09 69.69
3.82 96.32 96.04 96.59 99.39 99.31 99.47 98.58 98.42 98.75 54.64 54.33 54.94 73.26 72.18 74.34 81.42 81.11 81.74 71.30 70.93 71.66 99.03 98.93 99.12 99.68 99.63 99.73 51.10 50.97 51.23 69.40 69.09 69.71
3.87 96.04 95.75 96.33 99.45 99.38 99.52 98.62 98.46 98.78 54.53 54.25 54.81 73.15 72.07 74.22 81.41 81.12 81.70 71.41 71.06 71.76 99.03 98.93 99.12 99.72 99.67 99.76 51.16 51.04 51.28 69.57 69.29 69.86
3.92 96.34 96.06 96.62 99.50 99.43 99.56 98.74 98.59 98.90 54.27 53.98 54.55 73.55 72.46 74.63 81.42 81.13 81.72 71.41 71.06 71.76 99.07 98.97 99.17 99.68 99.63 99.74 51.24 51.11 51.36 69.52 69.22 69.81
3.97 96.20 95.90 96.51 99.46 99.38 99.54 98.69 98.54 98.85 54.38 54.08 54.67 73.27 72.17 74.36 81.49 81.19 81.80 71.46 71.11 71.82 99.15 99.07 99.23 99.70 99.65 99.75 51.22 51.09 51.34 69.53 69.23 69.84
4.02 96.19 95.90 96.48 99.43 99.35 99.51 98.75 98.60 98.90 54.38 54.09 54.67 72.30 71.24 73.36 81.21 80.91 81.51 71.34 70.97 71.71 99.07 98.97 99.17 99.72 99.67 99.77 51.11 50.98 51.24 69.43 69.14 69.72
4.07 96.21 95.93 96.49 99.44 99.36 99.51 98.86 98.73 99.00 54.26 53.99 54.54 72.81 71.79 73.84 81.34 81.06 81.61 71.45 71.11 71.79 99.13 99.05 99.21 99.73 99.68 99.78 51.11 51.00 51.23 69.41 69.12 69.69
4.12 96.38 96.09 96.67 99.44 99.36 99.52 98.70 98.54 98.86 54.23 53.95 54.50 72.63 71.55 73.71 81.48 81.19 81.78 71.31 70.97 71.66 99.07 98.97 99.16 99.71 99.66 99.77 51.12 51.00 51.24 69.43 69.14 69.72
4.17 96.42 96.15 96.69 99.51 99.44 99.59 98.80 98.65 98.95 54.36 54.07 54.66 73.43 72.35 74.51 81.59 81.29 81.88 71.69 71.34 72.05 99.17 99.09 99.26 99.72 99.67 99.76 51.13 51.01 51.26 69.66 69.37 69.95
4.22 96.38 96.11 96.65 99.56 99.50 99.62 98.91 98.77 99.04 54.47 54.19 54.76 72.28 71.23 73.33 81.43 81.13 81.73 71.70 71.36 72.04 99.18 99.09 99.26 99.75 99.70 99.79 51.05 50.94 51.17 69.67 69.39 69.94
4.27 96.27 95.97 96.57 99.53 99.46 99.60 98.84 98.69 98.98 54.31 54.03 54.59 72.46 71.39 73.53 81.60 81.30 81.89 71.59 71.25 71.93 99.17 99.09 99.25 99.75 99.70 99.80 51.10 50.98 51.22 69.61 69.33 69.90
4.32 96.38 96.09 96.66 99.55 99.49 99.62 98.91 98.78 99.05 54.34 54.04 54.63 72.56 71.50 73.62 81.48 81.18 81.78 71.44 71.10 71.78 99.18 99.09 99.26 99.77 99.73 99.81 51.09 50.98 51.21 69.60 69.31 69.88
4.37 96.54 96.27 96.81 99.55 99.48 99.62 98.96 98.82 99.10 54.10 53.82 54.37 72.05 70.93 73.17 81.79 81.47 82.10 71.75 71.39 72.11 99.18 99.08 99.28 99.76 99.70 99.81 51.12 50.99 51.24 69.85 69.55 70.15
4.42 96.50 96.22 96.78 99.56 99.50 99.63 98.94 98.80 99.08 54.07 53.79 54.34 72.66 71.58 73.74 81.49 81.19 81.79 71.84 71.47 72.20 99.22 99.14 99.29 99.79 99.74 99.83 51.17 51.05 51.29 69.63 69.32 69.94
4.47 96.44 96.16 96.72 99.57 99.51 99.63 98.96 98.83 99.09 54.05 53.79 54.32 73.14 72.05 74.23 81.43 81.14 81.73 71.85 71.49 72.21 99.23 99.15 99.31 99.78 99.74 99.82 51.19 51.06 51.31 69.59 69.29 69.89
4.52 96.52 96.24 96.80 99.54 99.47 99.61 98.91 98.76 99.05 54.23 53.94 54.53 71.31 70.24 72.38 81.53 81.24 81.83 71.61 71.26 71.96 99.22 99.13 99.31 99.75 99.70 99.81 51.04 50.92 51.17 69.64 69.35 69.92
4.57 96.33 96.03 96.63 99.59 99.53 99.66 98.93 98.77 99.08 54.11 53.83 54.39 72.27 71.16 73.38 81.40 81.09 81.71 71.77 71.41 72.13 99.20 99.12 99.28 99.77 99.73 99.82 51.17 51.05 51.28 69.75 69.45 70.05
4.62 96.42 96.12 96.72 99.58 99.52 99.64 98.87 98.71 99.03 53.95 53.68 54.22 72.10 71.04 73.16 81.68 81.39 81.97 71.77 71.43 72.11 99.23 99.14 99.31 99.80 99.76 99.84 51.07 50.95 51.18 69.79 69.51 70.07
4.67 96.43 96.14 96.72 99.59 99.52 99.66 98.90 98.74 99.06 54.25 53.97 54.53 71.42 70.34 72.49 81.49 81.19 81.79 71.90 71.54 72.25 99.19 99.09 99.29 99.79 99.75 99.83 51.14 51.02 51.26 69.66 69.36 69.95
4.72 96.62 96.35 96.88 99.60 99.54 99.66 99.05 98.92 99.17 54.13 53.86 54.39 71.96 70.90 73.02 81.56 81.27 81.85 71.94 71.61 72.28 99.28 99.20 99.36 99.81 99.77 99.85 51.12 51.01 51.24 69.71 69.42 70.01
4.77 96.88 96.63 97.12 99.54 99.47 99.61 99.00 98.86 99.13 54.03 53.75 54.30 70.87 69.80 71.94 81.68 81.40 81.97 71.79 71.44 72.14 99.20 99.11 99.29 99.81 99.78 99.85 51.12 50.99 51.24 69.98 69.71 70.26
4.82 96.47 96.18 96.77 99.62 99.57 99.68 98.98 98.85 99.10 54.07 53.79 54.36 71.60 70.51 72.69 81.72 81.43 82.01 71.92 71.57 72.28 99.26 99.17 99.34 99.82 99.78 99.85 51.18 51.05 51.31 69.96 69.68 70.25
4.87 96.70 96.41 96.99 99.61 99.55 99.67 99.02 98.88 99.15 54.00 53.72 54.28 71.64 70.54 72.74 81.56 81.26 81.87 71.80 71.43 72.17 99.21 99.13 99.30 99.82 99.79 99.86 51.20 51.07 51.33 69.73 69.43 70.03
4.92 96.78 96.49 97.06 99.63 99.57 99.68 99.07 98.94 99.19 53.96 53.69 54.22 70.50 69.44 71.56 81.69 81.38 81.99 71.78 71.42 72.14 99.28 99.19 99.36 99.85 99.82 99.88 51.17 51.05 51.29 70.01 69.73 70.29
4.97 96.56 96.29 96.84 99.61 99.56 99.67 99.05 98.92 99.19 54.07 53.81 54.33 71.19 70.10 72.28 81.65 81.36 81.94 71.99 71.64 72.33 99.27 99.18 99.36 99.82 99.77 99.86 51.14 51.03 51.26 70.20 69.92 70.47


==> data/100/mode2_sbm_num_clusters.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high PPRBaseline_mean PPRBaseline_ci_low PPRBaseline_ci_high SGC_mean SGC_ci_low SGC_ci_high
3.00 61.09 61.02 61.16 60.73 60.66 60.80 57.94 57.88 58.00 52.90 52.86 52.94 55.16 55.11 55.21 61.00 60.93 61.07 56.93 56.87 56.99 60.56 60.49 60.63 60.05 59.99 60.12 51.33 51.30 51.36 56.63 56.57 56.69
4.00 58.64 58.59 58.69 58.53 58.47 58.58 56.54 56.50 56.59 51.97 51.94 52.00 53.64 53.60 53.68 57.68 57.63 57.73 54.58 54.54 54.62 58.23 58.18 58.28 58.17 58.12 58.22 51.14 51.12 51.17 54.29 54.25 54.33


==> data/100/mode2_sbm_nvertex.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high PPRBaseline_mean PPRBaseline_ci_low PPRBaseline_ci_high SGC_mean SGC_ci_low SGC_ci_high
129.92 59.31 58.92 59.70 58.57 58.18 58.96 56.42 56.05 56.79 52.35 52.04 52.67 54.57 54.22 54.92 58.36 57.97 58.74 54.74 54.38 55.09 58.24 57.85 58.64 58.13 57.73 58.52 52.18 51.90 52.46 54.67 54.31 55.03
133.75 59.35 59.00 59.69 58.42 58.07 58.77 56.57 56.26 56.88 52.32 52.06 52.59 54.48 54.19 54.77 58.64 58.30 58.99 54.98 54.69 55.28 58.28 57.94 58.62 58.09 57.75 58.43 52.27 52.03 52.51 54.74 54.43 55.06
137.57 59.49 59.16 59.82 58.67 58.32 59.02 56.61 56.30 56.92 52.47 52.20 52.74 54.56 54.26 54.87 58.42 58.09 58.74 54.82 54.52 55.13 58.35 58.01 58.69 58.29 57.94 58.64 52.11 51.88 52.34 54.76 54.47 55.06
141.41 59.36 59.01 59.71 58.54 58.20 58.87 56.51 56.20 56.82 52.39 52.11 52.67 54.40 54.11 54.70 58.52 58.17 58.87 55.02 54.71 55.33 58.30 57.97 58.63 58.02 57.66 58.37 52.28 52.03 52.54 54.73 54.41 55.05
145.24 59.23 58.90 59.56 58.73 58.40 59.06 56.46 56.16 56.77 52.44 52.16 52.71 54.45 54.15 54.75 58.69 58.36 59.03 54.98 54.66 55.30 58.22 57.88 58.55 58.21 57.88 58.55 52.17 51.94 52.39 54.84 54.53 55.15
149.06 59.37 59.00 59.74 58.44 58.07 58.80 56.57 56.24 56.91 52.58 52.29 52.86 54.53 54.21 54.86 58.50 58.10 58.89 54.90 54.57 55.24 58.27 57.91 58.62 58.19 57.83 58.55 52.15 51.90 52.41 54.83 54.50 55.15
152.89 59.23 58.91 59.56 58.70 58.36 59.03 56.46 56.15 56.77 52.50 52.24 52.76 54.27 53.99 54.55 58.33 57.99 58.68 54.92 54.64 55.20 58.25 57.94 58.57 58.27 57.95 58.59 52.07 51.85 52.29 54.57 54.28 54.86
156.72 59.35 59.02 59.67 58.69 58.37 59.01 56.71 56.42 57.00 52.34 52.08 52.60 54.62 54.33 54.90 58.31 57.99 58.63 54.94 54.66 55.23 58.38 58.06 58.71 58.42 58.10 58.73 52.15 51.94 52.37 54.56 54.28 54.85
160.56 59.30 58.99 59.62 58.68 58.37 59.00 56.57 56.27 56.86 52.39 52.13 52.64 54.39 54.12 54.66 58.31 57.99 58.63 55.02 54.74 55.30 58.30 57.99 58.61 58.13 57.83 58.44 51.95 51.74 52.17 54.68 54.40 54.96
164.38 59.15 58.83 59.47 58.63 58.31 58.95 56.54 56.25 56.82 52.28 52.04 52.52 54.34 54.06 54.61 58.36 58.05 58.67 54.95 54.67 55.23 58.32 58.01 58.62 58.25 57.94 58.56 52.06 51.85 52.27 54.62 54.34 54.91
168.22 59.37 59.06 59.68 58.58 58.27 58.89 56.55 56.27 56.83 52.29 52.05 52.53 54.20 53.93 54.46 58.45 58.13 58.76 54.99 54.72 55.26 58.21 57.91 58.51 58.26 57.94 58.58 51.91 51.71 52.12 54.62 54.34 54.90
172.05 59.18 58.83 59.53 58.52 58.16 58.87 56.36 56.03 56.69 52.31 52.05 52.57 54.22 53.92 54.53 58.47 58.10 58.83 55.07 54.76 55.37 58.30 57.95 58.66 58.22 57.86 58.58 51.84 51.61 52.08 54.82 54.50 55.14
175.88 59.36 59.05 59.67 58.69 58.39 59.00 56.77 56.50 57.04 52.38 52.15 52.61 54.15 53.88 54.43 58.50 58.20 58.80 55.00 54.73 55.28 58.40 58.10 58.69 58.17 57.86 58.48 51.90 51.69 52.11 54.82 54.54 55.09
179.70 58.95 58.65 59.25 58.30 57.99 58.61 56.37 56.09 56.66 52.21 51.99 52.43 54.21 53.95 54.47 58.38 58.07 58.68 54.76 54.49 55.03 58.21 57.91 58.50 58.09 57.78 58.40 51.85 51.65 52.04 54.65 54.38 54.93
183.53 59.26 58.95 59.56 58.65 58.35 58.95 56.55 56.28 56.82 52.37 52.15 52.59 54.24 53.99 54.48 58.42 58.11 58.73 55.06 54.80 55.33 58.49 58.19 58.79 58.25 57.95 58.55 51.85 51.65 52.04 54.67 54.42 54.92
187.37 59.16 58.87 59.46 58.57 58.28 58.86 56.69 56.41 56.97 52.28 52.04 52.51 54.17 53.91 54.43 58.29 57.99 58.60 54.84 54.57 55.11 58.33 58.05 58.62 58.27 57.96 58.57 51.94 51.74 52.14 54.70 54.43 54.97
191.19 59.13 58.84 59.42 58.59 58.30 58.88 56.65 56.38 56.91 52.16 51.93 52.40 54.12 53.87 54.38 58.17 57.86 58.48 54.77 54.51 55.03 58.35 58.05 58.64 58.18 57.88 58.47 51.81 51.61 52.00 54.64 54.37 54.91
195.03 59.15 58.79 59.51 58.72 58.36 59.07 56.69 56.35 57.02 52.40 52.14 52.66 54.38 54.08 54.68 58.57 58.20 58.94 54.96 54.66 55.26 58.35 58.00 58.70 58.16 57.80 58.52 52.00 51.78 52.21 54.78 54.48 55.09
198.85 59.05 58.76 59.35 58.52 58.23 58.82 56.45 56.17 56.72 52.25 52.05 52.46 54.02 53.78 54.26 58.34 58.06 58.63 54.79 54.55 55.04 58.24 57.96 58.53 58.10 57.81 58.40 51.79 51.61 51.96 54.53 54.28 54.78
202.69 59.14 58.83 59.45 58.44 58.14 58.75 56.66 56.39 56.93 52.23 52.00 52.46 54.12 53.85 54.38 57.96 57.65 58.26 54.83 54.57 55.08 58.37 58.07 58.67 58.17 57.86 58.47 51.78 51.58 51.99 54.58 54.31 54.84
206.51 59.15 58.83 59.47 58.73 58.41 59.04 56.79 56.50 57.08 52.37 52.15 52.59 54.16 53.90 54.41 58.27 57.96 58.59 54.95 54.69 55.22 58.45 58.14 58.77 58.29 57.97 58.61 51.79 51.61 51.98 54.64 54.38 54.91
210.34 59.15 58.85 59.46 58.66 58.36 58.96 56.61 56.34 56.88 52.23 52.01 52.44 54.24 53.98 54.49 58.15 57.85 58.45 54.89 54.63 55.14 58.20 57.90 58.50 58.21 57.90 58.51 51.85 51.66 52.03 54.72 54.47 54.98
214.18 59.11 58.80 59.42 58.71 58.40 59.02 56.71 56.44 56.99 52.17 51.95 52.39 54.06 53.81 54.31 58.24 57.94 58.54 54.89 54.62 55.15 58.43 58.14 58.72 58.31 58.02 58.60 51.73 51.54 51.92 54.54 54.29 54.80
218.00 59.02 58.69 59.35 58.52 58.17 58.86 56.45 56.15 56.75 52.36 52.12 52.60 54.03 53.77 54.30 58.19 57.87 58.52 54.88 54.60 55.17 58.18 57.84 58.51 58.13 57.79 58.47 51.80 51.60 52.01 54.60 54.31 54.89
221.84 58.95 58.66 59.24 58.56 58.28 58.85 56.50 56.24 56.76 52.34 52.13 52.55 54.09 53.84 54.33 58.06 57.75 58.37 54.69 54.43 54.94 58.23 57.95 58.52 58.10 57.81 58.38 51.62 51.44 51.80 54.45 54.20 54.71
225.66 59.04 58.75 59.33 58.39 58.10 58.68 56.60 56.33 56.87 52.14 51.93 52.35 54.01 53.76 54.25 58.12 57.83 58.41 54.81 54.56 55.06 58.23 57.93 58.52 57.98 57.69 58.27 51.79 51.61 51.97 54.54 54.29 54.79
229.50 59.00 58.71 59.29 58.57 58.28 58.86 56.51 56.26 56.76 52.19 51.99 52.39 54.14 53.91 54.37 58.16 57.88 58.45 54.87 54.62 55.13 58.17 57.89 58.45 58.15 57.86 58.44 51.76 51.59 51.94 54.66 54.41 54.91
233.32 59.22 58.93 59.51 58.79 58.50 59.08 56.58 56.31 56.84 52.17 51.96 52.37 54.20 53.95 54.44 58.13 57.84 58.43 54.88 54.64 55.12 58.49 58.20 58.78 58.25 57.95 58.54 51.67 51.50 51.84 54.68 54.43 54.92
237.16 58.93 58.65 59.22 58.46 58.18 58.74 56.52 56.27 56.78 52.27 52.07 52.47 54.12 53.90 54.35 57.96 57.68 58.24 54.79 54.55 55.03 58.27 57.99 58.54 58.12 57.84 58.39 51.74 51.57 51.91 54.53 54.30 54.76
240.99 59.00 58.66 59.33 58.67 58.35 58.99 56.68 56.38 56.98 52.19 51.96 52.42 54.16 53.89 54.43 57.99 57.67 58.31 54.69 54.41 54.96 58.43 58.11 58.74 58.43 58.10 58.75 51.59 51.40 51.78 54.54 54.26 54.82
244.81 59.03 58.74 59.32 58.47 58.18 58.75 56.46 56.21 56.72 52.16 51.96 52.36 53.90 53.67 54.13 58.01 57.73 58.29 54.76 54.52 54.99 58.22 57.94 58.49 58.07 57.79 58.35 51.68 51.51 51.85 54.71 54.47 54.95
248.65 59.08 58.79 59.36 58.60 58.32 58.88 56.65 56.40 56.90 52.23 52.04 52.41 54.03 53.81 54.25 58.23 57.95 58.52 54.67 54.44 54.90 58.27 57.99 58.54 58.28 58.00 58.56 51.67 51.50 51.84 54.66 54.41 54.90
252.47 58.85 58.58 59.12 58.48 58.22 58.74 56.42 56.18 56.66 52.09 51.90 52.28 53.85 53.63 54.06 57.90 57.62 58.17 54.70 54.47 54.92 58.20 57.94 58.46 58.13 57.86 58.39 51.63 51.47 51.79 54.42 54.20 54.65
256.31 59.00 58.72 59.28 58.53 58.25 58.81 56.48 56.21 56.74 52.05 51.86 52.25 54.02 53.80 54.24 58.12 57.84 58.40 54.66 54.43 54.89 58.25 57.97 58.54 57.99 57.71 58.27 51.67 51.50 51.84 54.58 54.35 54.81
260.13 58.99 58.71 59.27 58.62 58.35 58.89 56.66 56.41 56.92 52.23 52.03 52.43 53.98 53.76 54.20 58.18 57.90 58.45 54.84 54.61 55.08 58.37 58.09 58.64 58.26 57.98 58.54 51.53 51.37 51.70 54.59 54.35 54.82
263.97 58.94 58.62 59.25 58.44 58.12 58.75 56.44 56.14 56.73 52.29 52.07 52.51 53.98 53.70 54.25 58.07 57.74 58.39 54.74 54.47 55.01 58.14 57.82 58.45 58.07 57.76 58.39 51.57 51.38 51.76 54.54 54.26 54.81
267.80 58.91 58.62 59.19 58.59 58.31 58.87 56.47 56.22 56.72 52.27 52.07 52.46 53.88 53.66 54.11 57.85 57.56 58.13 54.65 54.41 54.89 58.22 57.93 58.50 58.17 57.88 58.47 51.64 51.47 51.81 54.46 54.22 54.70
271.62 58.85 58.57 59.13 58.63 58.36 58.91 56.66 56.41 56.90 52.18 51.99 52.37 54.05 53.83 54.27 58.00 57.72 58.28 54.70 54.46 54.94 58.34 58.07 58.61 58.37 58.09 58.65 51.52 51.37 51.68 54.48 54.24 54.72
275.45 59.07 58.77 59.37 58.59 58.30 58.89 56.65 56.39 56.91 52.12 51.92 52.32 53.95 53.73 54.18 58.00 57.71 58.29 54.64 54.40 54.89 58.35 58.06 58.64 58.18 57.90 58.47 51.50 51.33 51.67 54.43 54.19 54.66
279.28 58.99 58.71 59.27 58.62 58.34 58.90 56.57 56.32 56.83 52.22 52.02 52.42 53.89 53.65 54.12 58.18 57.90 58.46 54.84 54.60 55.08 58.33 58.05 58.62 58.24 57.95 58.53 51.59 51.43 51.75 54.59 54.34 54.83
283.12 58.89 58.63 59.15 58.46 58.19 58.73 56.49 56.25 56.74 52.12 51.94 52.31 53.98 53.76 54.19 57.90 57.62 58.17 54.79 54.56 55.02 58.27 58.01 58.53 58.04 57.77 58.31 51.52 51.36 51.68 54.50 54.27 54.73
286.94 58.67 58.36 58.99 58.55 58.24 58.86 56.46 56.18 56.74 52.23 52.03 52.44 53.77 53.53 54.02 57.82 57.51 58.13 54.72 54.46 54.97 58.30 58.00 58.59 58.13 57.83 58.43 51.52 51.34 51.70 54.55 54.29 54.80
290.77 58.92 58.64 59.19 58.69 58.40 58.97 56.67 56.42 56.92 52.18 51.99 52.36 53.90 53.68 54.12 58.13 57.85 58.40 54.83 54.61 55.05 58.43 58.16 58.71 58.18 57.90 58.46 51.49 51.34 51.64 54.64 54.42 54.87
294.61 58.99 58.73 59.26 58.51 58.24 58.77 56.64 56.40 56.88 52.14 51.96 52.32 53.96 53.75 54.17 57.98 57.71 58.25 54.85 54.61 55.08 58.32 58.05 58.59 58.14 57.88 58.40 51.48 51.33 51.64 54.48 54.25 54.71
298.44 58.84 58.57 59.12 58.64 58.35 58.92 56.43 56.19 56.67 52.12 51.93 52.30 53.80 53.58 54.02 57.86 57.58 58.13 54.69 54.46 54.92 58.28 58.01 58.55 58.22 57.95 58.50 51.47 51.31 51.64 54.33 54.10 54.57
302.26 58.80 58.54 59.07 58.41 58.16 58.67 56.45 56.22 56.69 52.10 51.93 52.27 53.89 53.68 54.10 57.78 57.52 58.03 54.59 54.37 54.81 58.17 57.92 58.43 58.01 57.74 58.27 51.46 51.31 51.61 54.41 54.20 54.63
306.10 58.84 58.56 59.11 58.66 58.39 58.94 56.50 56.27 56.74 52.06 51.88 52.24 53.84 53.62 54.06 58.07 57.80 58.34 54.66 54.43 54.88 58.30 58.03 58.57 58.31 58.04 58.59 51.51 51.35 51.67 54.36 54.14 54.58
309.93 58.87 58.56 59.19 58.53 58.21 58.85 56.49 56.20 56.78 52.05 51.84 52.26 53.80 53.55 54.05 57.93 57.61 58.25 54.81 54.56 55.07 58.32 58.01 58.64 58.27 57.96 58.59 51.46 51.29 51.64 54.55 54.28 54.82
313.75 58.85 58.59 59.11 58.50 58.23 58.76 56.58 56.34 56.82 52.08 51.90 52.26 53.90 53.70 54.11 58.04 57.77 58.31 54.74 54.52 54.95 58.29 58.04 58.54 58.11 57.85 58.37 51.54 51.38 51.70 54.62 54.40 54.85
317.59 58.84 58.58 59.10 58.44 58.19 58.69 56.43 56.20 56.67 52.03 51.84 52.22 53.84 53.63 54.05 57.83 57.57 58.10 54.66 54.45 54.88 58.18 57.93 58.43 58.18 57.92 58.44 51.47 51.33 51.62 54.42 54.21 54.63
321.42 58.98 58.71 59.26 58.65 58.37 58.92 56.64 56.39 56.90 52.08 51.91 52.26 53.93 53.71 54.15 57.83 57.55 58.10 54.80 54.57 55.02 58.43 58.15 58.71 58.21 57.92 58.49 51.43 51.28 51.59 54.43 54.20 54.66
325.25 58.79 58.52 59.05 58.41 58.14 58.67 56.49 56.26 56.72 52.16 52.00 52.33 53.88 53.68 54.09 57.84 57.59 58.09 54.60 54.38 54.82 58.19 57.94 58.45 58.02 57.76 58.27 51.42 51.27 51.56 54.35 54.14 54.56
329.07 58.80 58.49 59.12 58.47 58.16 58.78 56.52 56.25 56.78 52.15 51.95 52.36 53.97 53.72 54.22 58.11 57.81 58.41 54.73 54.48 54.99 58.30 58.00 58.59 58.14 57.83 58.45 51.54 51.37 51.71 54.56 54.31 54.82
332.90 58.79 58.54 59.05 58.34 58.08 58.59 56.54 56.31 56.77 52.06 51.89 52.24 53.81 53.59 54.02 57.84 57.58 58.10 54.68 54.47 54.89 58.25 58.00 58.50 58.13 57.87 58.38 51.43 51.28 51.58 54.42 54.20 54.64
336.74 58.77 58.51 59.04 58.50 58.24 58.75 56.59 56.36 56.82 52.01 51.85 52.17 53.87 53.67 54.07 57.84 57.58 58.10 54.59 54.38 54.81 58.25 57.99 58.50 58.11 57.85 58.36 51.38 51.23 51.53 54.33 54.12 54.55
340.56 58.96 58.70 59.22 58.79 58.54 59.04 56.76 56.53 56.99 52.09 51.91 52.26 53.89 53.69 54.08 57.93 57.67 58.18 54.70 54.49 54.91 58.48 58.23 58.74 58.49 58.24 58.74 51.32 51.18 51.46 54.30 54.09 54.51
344.39 58.86 58.58 59.13 58.54 58.26 58.82 56.57 56.32 56.82 52.15 51.97 52.33 53.77 53.56 53.98 57.86 57.59 58.12 54.74 54.52 54.96 58.32 58.05 58.59 58.26 57.98 58.54 51.25 51.11 51.40 54.31 54.10 54.53
348.23 58.72 58.46 58.97 58.57 58.31 58.82 56.42 56.20 56.65 52.03 51.87 52.19 53.78 53.58 53.97 57.77 57.52 58.01 54.70 54.49 54.90 58.24 57.99 58.48 58.10 57.85 58.35 51.41 51.28 51.55 54.37 54.17 54.58
352.06 59.01 58.72 59.29 58.66 58.38 58.94 56.70 56.45 56.96 52.12 51.92 52.31 53.82 53.59 54.05 58.06 57.78 58.33 54.66 54.41 54.90 58.39 58.12 58.67 58.30 58.02 58.57 51.35 51.19 51.51 54.43 54.20 54.66
355.88 58.69 58.43 58.94 58.61 58.35 58.87 56.52 56.29 56.76 52.10 51.92 52.28 53.80 53.59 54.01 57.90 57.63 58.17 54.68 54.47 54.90 58.25 57.99 58.50 58.22 57.96 58.48 51.42 51.27 51.56 54.40 54.18 54.62
359.72 58.80 58.54 59.07 58.46 58.22 58.71 56.59 56.36 56.83 52.07 51.91 52.24 53.83 53.63 54.03 57.82 57.57 58.08 54.69 54.48 54.90 58.21 57.97 58.45 58.11 57.85 58.36 51.39 51.25 51.52 54.39 54.18 54.59
363.55 58.85 58.60 59.11 58.67 58.42 58.92 56.63 56.41 56.85 52.13 51.96 52.30 53.83 53.62 54.04 57.80 57.54 58.06 54.76 54.56 54.97 58.37 58.12 58.62 58.22 57.97 58.46 51.29 51.15 51.44 54.35 54.14 54.56
367.38 58.71 58.44 58.97 58.51 58.24 58.77 56.44 56.22 56.67 52.09 51.92 52.25 53.73 53.54 53.93 57.82 57.56 58.07 54.63 54.42 54.83 58.20 57.95 58.45 58.13 57.88 58.37 51.21 51.08 51.35 54.32 54.11 54.54
371.20 58.75 58.48 59.02 58.49 58.22 58.76 56.47 56.23 56.70 52.10 51.93 52.27 53.79 53.58 54.00 58.06 57.80 58.32 54.73 54.51 54.94 58.23 57.96 58.49 58.14 57.88 58.40 51.27 51.13 51.41 54.38 54.17 54.59
375.04 58.68 58.38 58.99 58.45 58.15 58.76 56.46 56.19 56.73 52.11 51.91 52.31 53.89 53.64 54.14 57.94 57.64 58.25 54.61 54.35 54.87 58.16 57.86 58.47 58.09 57.78 58.41 51.28 51.11 51.45 54.41 54.14 54.67
378.87 58.79 58.53 59.05 58.46 58.21 58.71 56.46 56.25 56.68 52.02 51.86 52.18 53.81 53.61 54.00 57.93 57.68 58.19 54.65 54.44 54.86 58.22 57.98 58.45 58.12 57.86 58.37 51.31 51.18 51.45 54.48 54.28 54.68
382.69 58.71 58.44 58.97 58.71 58.45 58.97 56.46 56.22 56.69 52.01 51.85 52.18 53.71 53.51 53.90 57.89 57.64 58.15 54.51 54.30 54.72 58.30 58.05 58.55 58.24 57.99 58.50 51.36 51.22 51.50 54.36 54.16 54.56
386.52 58.83 58.56 59.09 58.62 58.36 58.87 56.54 56.31 56.77 52.19 52.02 52.35 53.86 53.66 54.07 57.95 57.68 58.21 54.82 54.60 55.05 58.35 58.09 58.61 58.32 58.06 58.57 51.30 51.16 51.43 54.49 54.27 54.71
390.36 58.95 58.70 59.20 58.74 58.49 59.00 56.66 56.44 56.88 52.08 51.92 52.24 53.87 53.67 54.07 57.87 57.63 58.12 54.69 54.48 54.89 58.35 58.11 58.59 58.28 58.03 58.53 51.37 51.24 51.50 54.39 54.19 54.60
394.19 58.62 58.36 58.87 58.31 58.06 58.56 56.44 56.21 56.66 51.99 51.83 52.15 53.70 53.51 53.89 57.68 57.42 57.93 54.62 54.42 54.82 58.10 57.85 58.35 58.04 57.79 58.28 51.22 51.09 51.35 54.21 54.00 54.42
398.01 58.75 58.45 59.05 58.38 58.08 58.69 56.48 56.22 56.74 52.10 51.91 52.29 53.80 53.58 54.03 57.76 57.44 58.08 54.59 54.33 54.84 58.23 57.93 58.53 58.00 57.69 58.31 51.20 51.04 51.35 54.23 54.00 54.46
401.85 58.46 58.19 58.72 58.42 58.16 58.68 56.46 56.23 56.69 52.05 51.88 52.22 53.81 53.61 54.00 57.73 57.48 57.98 54.51 54.30 54.72 58.18 57.93 58.43 58.17 57.91 58.42 51.23 51.10 51.36 54.38 54.17 54.59
405.68 58.71 58.45 58.96 58.58 58.33 58.83 56.50 56.27 56.72 51.99 51.82 52.16 53.66 53.46 53.85 57.76 57.52 58.01 54.58 54.38 54.78 58.19 57.95 58.44 58.16 57.91 58.41 51.24 51.11 51.38 54.33 54.12 54.53
409.50 58.69 58.43 58.94 58.52 58.26 58.77 56.55 56.32 56.77 52.01 51.84 52.17 53.74 53.54 53.95 57.69 57.43 57.94 54.60 54.39 54.81 58.25 58.00 58.51 58.26 57.99 58.52 51.10 50.97 51.23 54.24 54.03 54.44
413.34 58.79 58.53 59.05 58.54 58.28 58.80 56.53 56.30 56.75 52.06 51.90 52.22 53.88 53.68 54.08 57.96 57.70 58.22 54.67 54.46 54.89 58.28 58.03 58.53 58.14 57.89 58.39 51.25 51.11 51.39 54.39 54.18 54.61
417.16 58.71 58.46 58.97 58.39 58.13 58.64 56.47 56.24 56.69 51.90 51.74 52.06 53.61 53.43 53.80 57.71 57.47 57.96 54.48 54.28 54.68 58.09 57.84 58.34 58.01 57.76 58.26 51.21 51.09 51.34 54.28 54.09 54.48
421.00 58.71 58.43 58.99 58.45 58.17 58.74 56.45 56.20 56.70 51.96 51.77 52.14 53.80 53.57 54.03 57.75 57.46 58.03 54.47 54.23 54.71 58.25 57.97 58.53 58.18 57.89 58.47 51.24 51.09 51.39 54.34 54.11 54.57
424.83 58.73 58.48 58.99 58.56 58.30 58.81 56.51 56.29 56.74 51.94 51.78 52.11 53.63 53.43 53.83 57.79 57.53 58.06 54.60 54.39 54.82 58.24 57.98 58.49 58.11 57.86 58.36 51.26 51.13 51.39 54.27 54.06 54.48
428.65 58.83 58.59 59.08 58.55 58.30 58.81 56.58 56.37 56.80 51.96 51.80 52.12 53.66 53.47 53.85 57.83 57.58 58.08 54.69 54.49 54.90 58.29 58.05 58.53 58.11 57.86 58.35 51.21 51.09 51.34 54.41 54.21 54.61
432.49 58.92 58.65 59.18 58.70 58.45 58.95 56.72 56.49 56.94 52.01 51.84 52.17 53.78 53.59 53.98 57.85 57.59 58.11 54.74 54.53 54.95 58.40 58.15 58.65 58.31 58.05 58.56 51.17 51.04 51.31 54.33 54.12 54.53
436.31 58.74 58.48 59.01 58.56 58.30 58.81 56.49 56.26 56.72 51.96 51.80 52.12 53.69 53.50 53.88 57.67 57.41 57.93 54.67 54.46 54.88 58.23 57.98 58.49 58.17 57.91 58.43 51.22 51.08 51.35 54.28 54.07 54.50
440.14 58.79 58.53 59.05 58.53 58.29 58.78 56.53 56.31 56.75 52.09 51.93 52.25 53.67 53.47 53.87 57.74 57.50 57.98 54.65 54.44 54.85 58.35 58.10 58.60 58.22 57.97 58.47 51.21 51.08 51.33 54.42 54.21 54.63
443.98 58.57 58.27 58.86 58.49 58.20 58.79 56.55 56.29 56.80 51.96 51.77 52.14 53.66 53.42 53.89 57.69 57.40 57.98 54.61 54.37 54.85 58.21 57.93 58.50 58.08 57.79 58.38 51.16 51.02 51.30 54.40 54.16 54.63
447.81 58.71 58.46 58.96 58.47 58.22 58.73 56.51 56.27 56.75 52.01 51.86 52.17 53.70 53.50 53.89 57.75 57.50 58.00 54.68 54.48 54.87 58.25 58.01 58.50 58.09 57.83 58.34 51.22 51.09 51.34 54.30 54.11 54.50
451.63 58.69 58.43 58.95 58.69 58.43 58.94 56.68 56.45 56.91 52.09 51.93 52.24 53.76 53.58 53.95 57.68 57.43 57.93 54.78 54.58 54.99 58.28 58.03 58.53 58.28 58.03 58.54 51.25 51.12 51.37 54.26 54.06 54.46
455.47 58.63 58.38 58.88 58.49 58.24 58.74 56.46 56.24 56.68 51.96 51.79 52.12 53.69 53.50 53.88 57.76 57.51 58.00 54.62 54.41 54.83 58.11 57.86 58.35 57.96 57.71 58.20 51.25 51.12 51.37 54.28 54.08 54.48
459.29 58.66 58.40 58.91 58.47 58.22 58.73 56.49 56.25 56.72 51.95 51.79 52.11 53.69 53.51 53.88 57.80 57.55 58.05 54.58 54.39 54.78 58.26 58.01 58.51 58.18 57.92 58.44 51.14 51.02 51.26 54.41 54.20 54.61
463.12 58.64 58.38 58.89 58.51 58.26 58.75 56.64 56.42 56.86 51.89 51.73 52.05 53.67 53.47 53.87 57.78 57.53 58.02 54.52 54.31 54.74 58.28 58.04 58.52 58.21 57.97 58.46 51.14 51.02 51.26 54.23 54.03 54.43
466.96 58.75 58.45 59.05 58.68 58.40 58.97 56.51 56.25 56.77 52.07 51.89 52.25 53.54 53.31 53.77 57.68 57.38 57.98 54.71 54.48 54.95 58.40 58.10 58.69 58.33 58.03 58.62 51.09 50.95 51.23 54.27 54.03 54.50
470.78 58.63 58.38 58.89 58.58 58.32 58.84 56.54 56.32 56.76 51.95 51.79 52.11 53.66 53.47 53.86 57.76 57.51 58.02 54.53 54.33 54.73 58.30 58.05 58.54 58.23 57.98 58.49 51.16 51.04 51.29 54.27 54.07 54.47
474.62 58.45 58.20 58.71 58.39 58.13 58.65 56.37 56.14 56.60 52.01 51.85 52.16 53.52 53.33 53.71 57.52 57.26 57.77 54.46 54.26 54.67 57.98 57.72 58.24 58.00 57.74 58.27 51.07 50.95 51.20 54.32 54.11 54.52
478.45 58.74 58.48 58.99 58.54 58.28 58.80 56.57 56.34 56.80 52.09 51.94 52.25 53.74 53.55 53.93 57.74 57.49 57.99 54.72 54.51 54.93 58.32 58.06 58.57 58.17 57.92 58.43 51.17 51.04 51.29 54.42 54.21 54.62
482.27 58.63 58.37 58.89 58.54 58.29 58.79 56.44 56.22 56.65 52.04 51.88 52.20 53.67 53.48 53.87 57.75 57.50 58.00 54.54 54.33 54.75 58.26 58.02 58.51 58.25 58.01 58.50 51.18 51.06 51.31 54.21 54.01 54.41
486.11 58.69 58.43 58.95 58.70 58.45 58.95 56.53 56.31 56.74 51.93 51.78 52.08 53.67 53.48 53.86 57.78 57.53 58.03 54.61 54.41 54.81 58.36 58.12 58.60 58.35 58.10 58.60 51.08 50.96 51.19 54.32 54.12 54.52
489.94 58.67 58.38 58.97 58.44 58.15 58.73 56.50 56.24 56.77 51.87 51.70 52.05 53.67 53.45 53.89 57.80 57.52 58.08 54.55 54.34 54.77 58.24 57.96 58.53 58.13 57.85 58.42 51.06 50.92 51.19 54.31 54.08 54.54
493.76 58.56 58.31 58.81 58.45 58.20 58.70 56.47 56.25 56.69 51.93 51.78 52.09 53.62 53.42 53.81 57.61 57.35 57.86 54.56 54.37 54.76 58.16 57.91 58.41 58.07 57.82 58.33 51.21 51.09 51.32 54.28 54.09 54.48
497.60 58.82 58.57 59.08 58.57 58.31 58.83 56.56 56.35 56.78 51.93 51.77 52.08 53.63 53.44 53.82 57.74 57.48 57.99 54.50 54.30 54.71 58.41 58.16 58.65 58.26 58.01 58.52 51.13 51.01 51.25 54.26 54.06 54.46
501.43 58.56 58.30 58.83 58.54 58.28 58.79 56.53 56.30 56.76 51.98 51.82 52.13 53.62 53.44 53.80 57.70 57.45 57.95 54.50 54.30 54.70 58.29 58.04 58.53 58.13 57.88 58.38 51.07 50.95 51.18 54.31 54.11 54.51
505.25 58.65 58.40 58.91 58.56 58.31 58.81 56.58 56.36 56.80 51.89 51.74 52.04 53.69 53.50 53.88 57.95 57.70 58.20 54.60 54.41 54.80 58.35 58.10 58.60 58.21 57.96 58.46 51.12 51.01 51.24 54.27 54.07 54.46
509.09 58.80 58.50 59.10 58.78 58.49 59.07 56.69 56.42 56.96 52.00 51.83 52.18 53.69 53.48 53.91 57.60 57.34 57.87 54.53 54.29 54.76 58.40 58.13 58.68 58.18 57.89 58.47 51.14 51.01 51.28 54.34 54.12 54.56


==> data/100/mode2_sbm_p_to_q_ratio.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high PPRBaseline_mean PPRBaseline_ci_low PPRBaseline_ci_high SGC_mean SGC_ci_low SGC_ci_high
1.05 56.15 55.92 56.37 57.95 57.70 58.20 56.52 56.29 56.74 50.52 50.40 50.64 51.97 51.82 52.11 53.61 53.43 53.80 50.95 50.82 51.08 57.66 57.42 57.90 58.19 57.94 58.45 49.98 49.89 50.08 51.04 50.92 51.16
1.14 56.37 56.14 56.61 57.87 57.63 58.12 56.36 56.14 56.58 50.60 50.48 50.72 52.15 52.00 52.30 53.78 53.59 53.97 51.37 51.24 51.51 57.61 57.37 57.84 58.22 57.97 58.47 50.10 50.01 50.20 51.33 51.19 51.46
1.23 56.68 56.44 56.91 57.99 57.75 58.24 56.49 56.28 56.71 50.79 50.66 50.92 52.39 52.23 52.55 54.38 54.18 54.59 51.70 51.55 51.85 57.70 57.46 57.94 58.10 57.85 58.34 50.18 50.08 50.28 51.60 51.45 51.74
1.32 57.07 56.83 57.30 58.06 57.81 58.30 56.42 56.20 56.64 50.83 50.70 50.96 52.45 52.29 52.60 54.62 54.42 54.82 52.05 51.90 52.20 57.76 57.52 58.00 58.08 57.83 58.33 50.34 50.24 50.43 51.80 51.66 51.94
1.41 57.24 57.00 57.49 58.24 58.00 58.48 56.54 56.33 56.76 51.12 50.98 51.25 52.73 52.56 52.90 55.21 55.00 55.43 52.51 52.34 52.68 57.83 57.59 58.07 58.22 57.97 58.48 50.39 50.28 50.50 52.14 51.98 52.30
1.50 57.48 57.24 57.71 58.16 57.91 58.41 56.51 56.28 56.74 51.37 51.24 51.51 52.86 52.69 53.03 55.49 55.28 55.70 52.81 52.64 52.98 57.82 57.58 58.06 58.16 57.90 58.41 50.57 50.46 50.68 52.51 52.35 52.67
1.59 57.88 57.64 58.13 58.46 58.22 58.70 56.63 56.41 56.85 51.49 51.35 51.63 53.17 52.99 53.35 56.18 55.96 56.40 53.32 53.14 53.50 58.15 57.91 58.40 58.25 58.00 58.50 50.62 50.51 50.73 52.93 52.76 53.10
1.68 58.04 57.80 58.29 58.35 58.10 58.60 56.52 56.30 56.74 51.65 51.50 51.79 53.27 53.09 53.44 56.55 56.32 56.78 53.68 53.50 53.87 58.05 57.81 58.29 58.19 57.94 58.43 50.76 50.65 50.87 53.31 53.13 53.48
1.77 58.26 58.02 58.51 58.31 58.04 58.57 56.38 56.15 56.60 51.78 51.63 51.94 53.30 53.12 53.48 57.14 56.90 57.39 54.23 54.02 54.44 58.02 57.77 58.27 58.11 57.85 58.37 50.93 50.81 51.05 53.83 53.64 54.02
1.86 58.74 58.49 59.00 58.61 58.36 58.87 56.55 56.34 56.77 52.01 51.86 52.17 53.76 53.58 53.95 57.80 57.55 58.06 54.70 54.51 54.90 58.27 58.03 58.51 58.18 57.93 58.43 51.17 51.04 51.29 54.32 54.12 54.53
1.95 58.92 58.66 59.17 58.72 58.47 58.97 56.60 56.39 56.82 52.22 52.06 52.38 53.86 53.67 54.06 58.45 58.19 58.71 55.06 54.84 55.28 58.44 58.19 58.68 58.24 58.00 58.48 51.34 51.21 51.47 54.83 54.61 55.04
2.04 58.97 58.71 59.23 58.56 58.30 58.81 56.40 56.18 56.62 52.31 52.14 52.47 53.92 53.72 54.13 58.79 58.52 59.05 55.37 55.15 55.59 58.37 58.12 58.61 58.21 57.96 58.45 51.44 51.32 51.57 55.18 54.97 55.40
2.13 59.50 59.24 59.76 58.87 58.63 59.11 56.53 56.31 56.75 52.49 52.33 52.64 54.17 53.97 54.37 59.32 59.06 59.59 55.89 55.68 56.10 58.58 58.34 58.82 58.14 57.89 58.38 51.61 51.48 51.74 55.93 55.71 56.16
2.22 59.61 59.34 59.88 59.00 58.75 59.25 56.54 56.32 56.76 52.72 52.55 52.89 54.55 54.34 54.75 60.13 59.85 60.41 56.26 56.03 56.49 58.71 58.45 58.97 58.10 57.85 58.36 51.85 51.71 51.98 56.66 56.41 56.91
2.31 59.96 59.69 60.24 59.10 58.84 59.36 56.63 56.39 56.86 52.89 52.70 53.07 54.66 54.45 54.87 60.55 60.25 60.84 56.75 56.52 56.97 58.86 58.60 59.13 58.25 57.99 58.51 52.11 51.96 52.26 57.12 56.86 57.39
2.40 60.22 59.94 60.49 59.17 58.90 59.43 56.71 56.48 56.93 53.17 52.99 53.35 54.87 54.66 55.08 61.43 61.13 61.73 57.27 57.03 57.52 59.02 58.75 59.29 58.14 57.88 58.40 52.24 52.09 52.39 58.00 57.73 58.28
2.49 60.51 60.24 60.79 59.31 59.06 59.57 56.68 56.45 56.91 53.20 53.02 53.39 55.06 54.84 55.29 61.92 61.61 62.24 57.48 57.22 57.73 59.16 58.89 59.42 58.19 57.93 58.45 52.42 52.26 52.58 58.60 58.31 58.89
2.58 60.70 60.41 60.99 59.45 59.19 59.71 56.71 56.50 56.93 53.37 53.18 53.56 55.25 55.03 55.47 62.52 62.21 62.82 57.91 57.65 58.16 59.25 58.99 59.50 58.15 57.90 58.41 52.64 52.48 52.81 59.43 59.12 59.74
2.67 60.81 60.52 61.09 59.43 59.16 59.71 56.53 56.30 56.77 53.60 53.41 53.79 55.56 55.33 55.80 63.13 62.78 63.47 58.21 57.95 58.48 59.23 58.96 59.51 58.03 57.78 58.29 52.95 52.77 53.12 60.02 59.70 60.34
2.76 61.19 60.91 61.48 59.52 59.25 59.80 56.61 56.38 56.85 53.87 53.67 54.07 55.77 55.53 56.01 63.78 63.47 64.10 58.85 58.58 59.12 59.42 59.15 59.69 58.18 57.92 58.45 53.07 52.89 53.25 61.10 60.77 61.43
2.85 61.46 61.18 61.74 59.87 59.60 60.13 56.80 56.58 57.02 54.13 53.93 54.34 55.91 55.68 56.14 64.53 64.21 64.85 59.31 59.04 59.58 59.73 59.46 60.00 58.27 58.01 58.52 53.17 52.99 53.35 62.07 61.74 62.40
2.94 61.75 61.48 62.03 60.02 59.76 60.28 56.70 56.48 56.92 54.16 53.96 54.37 56.16 55.94 56.39 65.24 64.91 65.56 59.53 59.26 59.80 59.76 59.51 60.02 58.20 57.95 58.45 53.50 53.32 53.68 62.83 62.49 63.18
3.03 62.08 61.79 62.37 60.19 59.92 60.46 56.82 56.59 57.05 54.28 54.06 54.49 56.31 56.06 56.56 65.93 65.59 66.27 60.05 59.78 60.33 59.92 59.65 60.18 58.40 58.14 58.65 53.55 53.36 53.73 63.80 63.45 64.14
3.12 62.16 61.87 62.44 60.22 59.96 60.48 56.81 56.60 57.03 54.68 54.46 54.89 56.50 56.26 56.74 66.33 66.01 66.66 60.36 60.08 60.64 60.03 59.76 60.29 58.23 57.98 58.48 53.94 53.75 54.13 64.34 63.98 64.69
3.21 62.32 62.03 62.62 60.27 59.99 60.55 56.76 56.54 56.99 54.82 54.61 55.04 56.65 56.40 56.90 66.84 66.49 67.19 60.49 60.21 60.77 60.16 59.89 60.44 58.19 57.93 58.44 53.97 53.76 54.18 65.38 65.00 65.77
3.30 62.41 62.12 62.70 60.29 60.02 60.56 56.84 56.61 57.08 54.74 54.51 54.98 56.75 56.51 57.00 67.33 66.99 67.68 60.89 60.60 61.18 60.24 59.97 60.52 58.13 57.88 58.39 54.34 54.12 54.55 66.11 65.72 66.50
3.39 62.61 62.34 62.89 60.32 60.05 60.59 56.74 56.52 56.97 54.87 54.64 55.10 56.88 56.63 57.12 67.87 67.52 68.22 61.22 60.94 61.49 60.23 59.97 60.49 58.02 57.79 58.26 54.41 54.20 54.63 67.13 66.74 67.52
3.48 62.94 62.66 63.23 60.54 60.27 60.81 56.77 56.54 56.99 55.33 55.10 55.56 57.25 57.00 57.49 68.53 68.18 68.89 61.61 61.32 61.91 60.42 60.16 60.68 58.07 57.82 58.32 54.79 54.57 55.01 67.96 67.57 68.34
3.57 63.19 62.90 63.49 60.74 60.46 61.01 56.85 56.62 57.08 55.34 55.11 55.57 57.35 57.10 57.61 69.07 68.71 69.42 62.12 61.82 62.41 60.75 60.48 61.02 58.32 58.07 58.58 54.98 54.76 55.20 68.96 68.57 69.35
3.66 63.57 63.28 63.86 60.99 60.72 61.26 56.99 56.77 57.21 55.66 55.42 55.91 57.57 57.32 57.82 69.86 69.50 70.22 62.38 62.08 62.68 60.80 60.52 61.07 58.26 58.02 58.50 55.14 54.92 55.36 70.03 69.63 70.43
3.75 63.73 63.44 64.03 61.04 60.76 61.32 56.97 56.73 57.20 55.72 55.49 55.96 57.86 57.60 58.12 70.40 70.04 70.75 62.58 62.29 62.88 61.14 60.87 61.42 58.40 58.14 58.66 55.52 55.28 55.76 70.80 70.41 71.20
3.84 63.68 63.37 63.98 61.05 60.77 61.33 56.97 56.75 57.20 55.93 55.69 56.17 57.80 57.54 58.05 70.54 70.19 70.90 62.86 62.55 63.17 61.08 60.81 61.36 58.14 57.89 58.40 55.63 55.38 55.87 71.39 71.00 71.78
3.93 64.00 63.69 64.30 61.14 60.85 61.43 56.87 56.63 57.10 55.98 55.73 56.24 58.00 57.74 58.27 71.12 70.77 71.48 63.17 62.85 63.50 61.10 60.81 61.39 58.23 57.97 58.48 55.98 55.71 56.24 72.06 71.65 72.47
4.02 64.09 63.79 64.39 61.06 60.76 61.35 56.80 56.58 57.02 56.14 55.88 56.40 58.10 57.83 58.36 71.41 71.04 71.78 63.32 63.00 63.64 61.06 60.78 61.34 58.11 57.86 58.35 56.13 55.86 56.39 73.02 72.61 73.44
4.11 64.43 64.11 64.74 61.46 61.16 61.76 56.95 56.71 57.19 56.21 55.96 56.47 58.21 57.93 58.49 72.20 71.82 72.58 63.69 63.37 64.01 61.28 60.98 61.57 58.16 57.90 58.43 56.42 56.14 56.69 73.99 73.58 74.40
4.20 64.60 64.30 64.89 61.38 61.10 61.66 56.99 56.76 57.22 56.49 56.23 56.74 58.47 58.21 58.74 72.65 72.29 73.00 64.13 63.81 64.44 61.50 61.22 61.79 58.00 57.75 58.25 56.56 56.29 56.83 74.66 74.25 75.06
4.29 64.87 64.56 65.19 61.57 61.27 61.87 57.05 56.81 57.29 56.73 56.46 57.00 58.60 58.33 58.87 73.07 72.69 73.45 64.28 63.95 64.60 61.62 61.32 61.92 58.19 57.92 58.45 56.74 56.45 57.03 75.46 75.04 75.88
4.38 64.88 64.58 65.18 61.66 61.37 61.96 56.90 56.66 57.14 56.77 56.50 57.03 58.68 58.42 58.95 73.45 73.08 73.81 64.69 64.36 65.01 61.58 61.29 61.87 58.07 57.82 58.32 57.05 56.77 57.33 76.33 75.92 76.73
4.47 65.27 64.97 65.58 61.89 61.61 62.17 57.12 56.89 57.35 57.09 56.81 57.37 58.95 58.68 59.22 74.01 73.65 74.37 64.88 64.55 65.20 61.95 61.67 62.23 58.32 58.07 58.57 57.23 56.94 57.51 76.60 76.19 77.01
4.56 65.33 65.02 65.64 61.81 61.52 62.10 56.93 56.70 57.16 57.22 56.95 57.48 59.20 58.94 59.47 74.21 73.85 74.58 65.19 64.86 65.51 61.98 61.69 62.27 57.99 57.74 58.24 57.34 57.06 57.62 77.68 77.29 78.07
4.65 65.51 65.20 65.82 61.95 61.67 62.23 57.03 56.80 57.25 57.30 57.03 57.58 59.02 58.74 59.30 74.76 74.40 75.13 65.25 64.92 65.58 62.05 61.76 62.34 58.18 57.93 58.44 57.36 57.07 57.65 77.89 77.50 78.28
4.74 65.90 65.60 66.20 62.26 61.97 62.55 57.20 56.98 57.43 57.64 57.36 57.91 59.43 59.14 59.72 75.12 74.76 75.48 65.53 65.21 65.85 62.37 62.08 62.66 58.41 58.16 58.66 58.05 57.75 58.36 78.85 78.48 79.23
4.83 66.04 65.73 66.36 62.25 61.96 62.53 57.11 56.88 57.33 57.71 57.43 57.99 59.66 59.38 59.93 75.80 75.42 76.18 65.93 65.60 66.27 62.30 62.01 62.59 58.19 57.95 58.44 58.25 57.93 58.57 79.81 79.43 80.20
4.92 66.11 65.81 66.41 62.39 62.11 62.68 57.19 56.96 57.43 57.82 57.53 58.10 59.75 59.47 60.04 76.23 75.87 76.60 66.20 65.87 66.52 62.49 62.19 62.79 58.22 57.96 58.47 58.33 58.01 58.66 80.05 79.69 80.41
5.01 66.09 65.75 66.43 62.28 61.97 62.59 56.97 56.74 57.21 57.68 57.38 57.98 59.70 59.40 60.00 76.05 75.66 76.45 66.29 65.93 66.65 62.42 62.11 62.74 58.16 57.90 58.43 58.62 58.29 58.95 80.50 80.10 80.90
5.10 66.35 66.04 66.67 62.47 62.18 62.76 56.93 56.70 57.17 58.11 57.82 58.40 59.86 59.56 60.16 76.74 76.39 77.10 66.43 66.10 66.76 62.56 62.26 62.86 58.06 57.81 58.31 58.78 58.44 59.11 81.42 81.08 81.77
5.19 66.65 66.34 66.96 62.61 62.33 62.90 57.13 56.90 57.36 58.09 57.79 58.39 60.05 59.78 60.32 77.10 76.73 77.48 66.73 66.38 67.07 62.76 62.46 63.06 58.23 57.99 58.48 58.92 58.58 59.26 81.85 81.48 82.22
5.28 66.87 66.55 67.19 62.71 62.41 63.01 57.07 56.84 57.29 58.48 58.18 58.77 60.18 59.90 60.47 77.43 77.07 77.79 67.07 66.73 67.41 62.89 62.58 63.20 58.19 57.93 58.45 59.22 58.88 59.56 82.54 82.19 82.88
5.37 66.98 66.65 67.31 62.81 62.49 63.12 57.21 56.97 57.45 58.51 58.21 58.82 60.55 60.24 60.85 77.69 77.33 78.04 67.08 66.74 67.42 62.96 62.66 63.27 58.16 57.90 58.42 59.30 58.94 59.66 82.84 82.50 83.18
5.46 66.96 66.65 67.26 62.69 62.40 62.98 57.07 56.85 57.30 58.55 58.26 58.85 60.41 60.12 60.69 78.08 77.73 78.43 67.30 66.96 67.65 62.94 62.65 63.23 57.93 57.68 58.17 59.86 59.52 60.20 83.47 83.14 83.80
5.55 67.29 66.96 67.62 63.00 62.69 63.31 57.16 56.93 57.40 58.63 58.33 58.93 60.63 60.34 60.92 78.26 77.90 78.62 67.64 67.29 67.99 63.19 62.88 63.50 58.16 57.90 58.42 59.92 59.55 60.29 83.82 83.49 84.16
5.64 67.25 66.94 67.57 63.07 62.77 63.37 57.12 56.88 57.36 58.76 58.47 59.06 60.49 60.18 60.80 78.49 78.13 78.85 67.74 67.38 68.10 63.12 62.81 63.42 58.17 57.92 58.42 60.24 59.89 60.60 84.21 83.87 84.55
5.73 67.59 67.26 67.91 63.30 63.00 63.61 57.19 56.96 57.41 58.83 58.53 59.14 60.76 60.46 61.06 78.94 78.58 79.29 68.12 67.79 68.46 63.34 63.04 63.65 58.33 58.08 58.58 60.47 60.11 60.84 84.63 84.31 84.95
5.82 67.93 67.61 68.25 63.40 63.09 63.70 57.34 57.11 57.58 59.35 59.04 59.65 61.18 60.88 61.48 79.49 79.14 79.84 68.32 67.99 68.66 63.54 63.24 63.84 58.44 58.19 58.70 60.67 60.29 61.05 85.23 84.93 85.54
5.91 67.56 67.24 67.89 63.14 62.83 63.45 57.18 56.95 57.41 59.17 58.84 59.49 61.10 60.80 61.40 79.54 79.20 79.89 68.09 67.75 68.43 63.33 63.03 63.63 58.06 57.81 58.31 61.14 60.75 61.54 85.63 85.33 85.93
6.00 68.07 67.75 68.39 63.50 63.20 63.81 57.36 57.13 57.60 59.50 59.18 59.81 61.23 60.92 61.54 79.89 79.55 80.22 68.59 68.24 68.93 63.81 63.51 64.12 58.28 58.02 58.54 60.89 60.51 61.27 85.85 85.55 86.15
6.09 68.20 67.89 68.52 63.29 62.99 63.58 57.19 56.94 57.43 59.36 59.04 59.67 61.34 61.04 61.64 79.83 79.49 80.17 68.62 68.27 68.97 63.47 63.17 63.78 58.16 57.91 58.41 61.01 60.62 61.41 85.99 85.70 86.29
6.18 68.24 67.92 68.56 63.56 63.26 63.86 57.30 57.07 57.53 59.56 59.25 59.88 61.39 61.09 61.69 80.22 79.87 80.56 68.81 68.48 69.15 63.79 63.48 64.09 58.09 57.85 58.34 61.35 60.96 61.74 86.50 86.20 86.80
6.27 68.49 68.15 68.82 63.59 63.27 63.92 57.38 57.13 57.63 59.92 59.59 60.26 61.62 61.31 61.93 80.34 80.00 80.68 69.19 68.83 69.54 63.88 63.55 64.21 58.20 57.93 58.47 61.77 61.36 62.18 86.93 86.65 87.20
6.36 68.54 68.20 68.88 63.77 63.45 64.09 57.40 57.15 57.65 59.51 59.17 59.84 61.51 61.19 61.82 80.66 80.30 81.01 68.88 68.51 69.25 63.97 63.65 64.29 58.29 58.02 58.55 61.75 61.32 62.17 87.02 86.71 87.32
6.45 68.86 68.54 69.17 63.97 63.66 64.27 57.44 57.21 57.67 59.98 59.66 60.31 61.70 61.38 62.02 81.14 80.80 81.48 69.39 69.04 69.74 64.16 63.85 64.48 58.37 58.12 58.63 61.82 61.41 62.23 87.60 87.34 87.87
6.54 68.89 68.54 69.24 63.92 63.61 64.24 57.42 57.18 57.67 59.96 59.63 60.29 61.80 61.48 62.12 81.32 80.97 81.67 69.58 69.21 69.96 64.20 63.87 64.53 58.18 57.91 58.45 61.99 61.57 62.41 88.02 87.75 88.28
6.63 68.90 68.58 69.23 63.75 63.45 64.04 57.27 57.03 57.50 59.96 59.63 60.29 61.84 61.54 62.14 81.51 81.18 81.84 69.45 69.11 69.80 64.05 63.73 64.36 58.18 57.93 58.43 62.34 61.91 62.77 88.04 87.79 88.30
6.71 69.22 68.89 69.56 64.08 63.76 64.39 57.50 57.26 57.73 60.49 60.15 60.82 62.20 61.89 62.51 81.59 81.23 81.95 69.80 69.44 70.15 64.34 64.02 64.65 58.29 58.03 58.55 62.31 61.88 62.75 88.29 88.02 88.55
6.80 69.25 68.90 69.59 64.06 63.74 64.37 57.28 57.03 57.52 60.25 59.90 60.59 62.16 61.85 62.47 81.85 81.51 82.19 69.94 69.60 70.29 64.44 64.12 64.77 58.17 57.91 58.43 63.05 62.60 63.51 88.52 88.26 88.79
6.89 69.34 69.02 69.66 64.10 63.79 64.41 57.48 57.26 57.71 60.54 60.21 60.87 62.06 61.76 62.37 81.99 81.65 82.34 70.11 69.76 70.46 64.37 64.05 64.69 58.20 57.96 58.45 63.28 62.87 63.69 88.81 88.56 89.07
6.98 69.38 69.06 69.71 64.15 63.84 64.45 57.41 57.16 57.65 60.44 60.10 60.78 62.15 61.84 62.47 82.16 81.82 82.50 69.92 69.57 70.27 64.40 64.08 64.72 58.14 57.88 58.40 63.03 62.60 63.46 89.06 88.82 89.30
7.07 69.55 69.21 69.88 64.24 63.92 64.55 57.35 57.10 57.59 60.74 60.40 61.08 62.32 62.00 62.63 82.33 82.01 82.66 70.24 69.89 70.59 64.51 64.19 64.84 58.20 57.94 58.46 63.37 62.92 63.82 89.28 89.04 89.52
7.16 69.48 69.15 69.82 64.16 63.85 64.47 57.31 57.08 57.55 60.65 60.29 61.00 62.33 62.01 62.64 82.52 82.19 82.85 70.19 69.83 70.56 64.39 64.07 64.71 58.06 57.80 58.32 63.27 62.82 63.72 89.45 89.21 89.69
7.25 69.73 69.40 70.06 64.42 64.10 64.75 57.36 57.12 57.60 60.69 60.35 61.04 62.69 62.38 63.00 82.79 82.45 83.13 70.56 70.19 70.94 64.75 64.42 65.07 58.16 57.90 58.41 63.56 63.09 64.03 89.68 89.45 89.91
7.34 69.76 69.41 70.10 64.46 64.12 64.79 57.38 57.14 57.63 60.91 60.54 61.28 62.53 62.18 62.88 82.82 82.48 83.16 70.62 70.26 70.99 64.62 64.29 64.96 58.20 57.93 58.47 63.50 63.02 63.98 89.72 89.49 89.96
7.43 69.88 69.56 70.21 64.35 64.02 64.67 57.43 57.19 57.67 60.91 60.56 61.26 62.64 62.32 62.96 83.21 82.89 83.53 70.74 70.40 71.09 64.75 64.42 65.07 58.02 57.76 58.27 64.18 63.71 64.64 90.07 89.84 90.29
7.52 69.91 69.58 70.24 64.51 64.19 64.82 57.44 57.20 57.67 61.21 60.85 61.56 62.72 62.40 63.04 83.13 82.79 83.48 70.67 70.32 71.02 64.80 64.48 65.11 58.20 57.95 58.46 64.06 63.59 64.52 90.15 89.93 90.37
7.61 70.25 69.91 70.59 64.62 64.30 64.94 57.42 57.18 57.65 61.27 60.93 61.62 63.02 62.69 63.34 83.42 83.09 83.75 71.12 70.76 71.48 64.91 64.58 65.25 58.16 57.90 58.43 64.27 63.81 64.74 90.58 90.38 90.78
7.70 70.16 69.82 70.49 64.65 64.35 64.95 57.42 57.19 57.65 61.02 60.69 61.36 62.82 62.50 63.14 83.35 83.02 83.68 71.12 70.78 71.47 64.85 64.55 65.16 58.08 57.83 58.33 64.61 64.13 65.10 90.61 90.40 90.82
7.79 70.33 69.99 70.66 64.73 64.40 65.05 57.42 57.19 57.66 61.47 61.12 61.82 63.03 62.71 63.35 83.64 83.32 83.96 71.42 71.05 71.80 65.06 64.74 65.39 58.04 57.79 58.29 64.63 64.16 65.09 90.81 90.61 91.00
7.88 70.65 70.31 70.99 64.83 64.50 65.16 57.53 57.29 57.77 61.56 61.21 61.92 63.19 62.85 63.52 83.86 83.53 84.20 71.34 70.96 71.71 65.13 64.81 65.46 58.13 57.88 58.38 64.92 64.43 65.42 90.92 90.72 91.12
7.97 70.71 70.38 71.03 64.82 64.51 65.14 57.53 57.28 57.77 61.51 61.15 61.87 63.33 63.00 63.65 83.74 83.42 84.06 71.65 71.30 72.00 65.28 64.96 65.60 58.24 57.97 58.50 65.29 64.80 65.77 90.96 90.77 91.15
8.06 70.73 70.40 71.06 64.71 64.40 65.02 57.50 57.27 57.74 61.57 61.22 61.92 63.18 62.86 63.49 84.14 83.83 84.45 71.47 71.10 71.83 65.18 64.85 65.50 58.10 57.85 58.34 65.50 64.99 66.01 91.27 91.09 91.46
8.15 70.57 70.25 70.90 64.83 64.52 65.15 57.37 57.14 57.60 61.75 61.39 62.10 63.15 62.83 63.47 84.05 83.72 84.38 71.76 71.42 72.10 65.26 64.95 65.58 58.01 57.76 58.26 65.60 65.08 66.12 91.35 91.16 91.54
8.24 71.07 70.74 71.40 64.97 64.66 65.29 57.48 57.24 57.72 61.95 61.58 62.32 63.34 63.01 63.67 84.33 84.01 84.65 71.76 71.39 72.12 65.55 65.23 65.88 58.18 57.92 58.44 65.66 65.15 66.17 91.38 91.19 91.58
8.33 70.79 70.46 71.13 64.88 64.56 65.20 57.31 57.08 57.55 61.97 61.60 62.33 63.37 63.03 63.71 84.34 84.01 84.66 71.68 71.30 72.05 65.31 64.98 65.63 58.02 57.78 58.27 65.87 65.38 66.36 91.52 91.35 91.70
8.42 71.04 70.71 71.36 65.12 64.80 65.43 57.59 57.36 57.83 62.04 61.69 62.40 63.52 63.20 63.83 84.49 84.18 84.81 72.05 71.69 72.40 65.54 65.22 65.86 58.16 57.91 58.40 65.99 65.49 66.49 91.72 91.55 91.90
8.51 71.16 70.80 71.52 65.20 64.85 65.54 57.54 57.29 57.79 62.20 61.81 62.59 63.62 63.27 63.96 84.85 84.53 85.16 72.08 71.69 72.46 65.65 65.31 65.99 58.26 58.00 58.52 66.14 65.64 66.64 91.88 91.70 92.06
8.60 71.18 70.85 71.52 65.05 64.72 65.38 57.46 57.22 57.71 62.09 61.72 62.46 63.52 63.19 63.85 84.79 84.48 85.11 71.84 71.47 72.21 65.56 65.23 65.88 58.06 57.81 58.32 66.37 65.83 66.90 92.04 91.87 92.20
8.69 71.49 71.15 71.84 65.28 64.93 65.62 57.66 57.41 57.91 62.22 61.84 62.59 63.98 63.64 64.32 85.18 84.86 85.50 72.52 72.12 72.91 65.80 65.45 66.16 58.20 57.93 58.46 66.74 66.21 67.27 92.16 91.99 92.34
8.78 71.72 71.39 72.06 65.44 65.12 65.77 57.55 57.31 57.79 62.36 62.00 62.72 63.93 63.61 64.26 85.30 84.99 85.61 72.73 72.37 73.09 65.76 65.43 66.09 58.16 57.91 58.42 66.48 65.99 66.97 92.36 92.19 92.52
8.87 71.87 71.53 72.21 65.44 65.11 65.76 57.63 57.39 57.88 62.62 62.26 62.99 63.96 63.63 64.28 85.37 85.05 85.68 72.49 72.13 72.84 65.92 65.59 66.25 58.33 58.08 58.59 66.55 66.05 67.06 92.38 92.22 92.53
8.96 71.53 71.18 71.88 65.35 65.01 65.69 57.55 57.30 57.79 62.62 62.23 63.02 63.82 63.46 64.17 85.27 84.95 85.60 72.57 72.18 72.96 65.80 65.45 66.14 58.02 57.76 58.28 67.10 66.55 67.64 92.53 92.36 92.70
9.05 71.46 71.14 71.78 65.23 64.91 65.55 57.43 57.21 57.66 62.47 62.10 62.85 63.97 63.63 64.31 85.18 84.86 85.50 72.70 72.33 73.06 65.60 65.27 65.93 57.97 57.72 58.21 66.92 66.39 67.44 92.46 92.29 92.63
9.14 72.03 71.69 72.38 65.70 65.37 66.02 57.68 57.44 57.93 62.60 62.23 62.97 64.31 63.99 64.63 85.54 85.22 85.86 73.01 72.62 73.40 66.18 65.83 66.52 58.29 58.03 58.55 67.06 66.52 67.60 92.67 92.51 92.83
9.23 72.24 71.90 72.57 65.66 65.33 65.99 57.75 57.50 57.99 63.00 62.62 63.38 64.17 63.82 64.51 85.88 85.57 86.19 72.93 72.57 73.29 66.25 65.91 66.58 58.26 58.00 58.51 67.65 67.11 68.20 92.79 92.64 92.94
9.32 72.30 71.98 72.63 65.91 65.60 66.23 57.81 57.57 58.04 63.03 62.64 63.41 64.56 64.22 64.89 85.96 85.66 86.26 73.21 72.85 73.57 66.47 66.15 66.80 58.50 58.25 58.75 67.68 67.14 68.22 92.90 92.75 93.05
9.41 72.07 71.73 72.40 65.55 65.22 65.89 57.61 57.36 57.86 62.91 62.53 63.29 64.26 63.91 64.60 85.92 85.61 86.23 72.88 72.49 73.26 66.02 65.67 66.36 58.12 57.87 58.37 67.67 67.12 68.21 92.96 92.82 93.11
9.50 72.41 72.08 72.73 65.93 65.60 66.25 57.72 57.46 57.97 62.96 62.59 63.34 64.48 64.15 64.81 86.12 85.82 86.41 73.30 72.94 73.66 66.38 66.06 66.71 58.26 58.00 58.52 68.10 67.56 68.65 93.07 92.93 93.21
9.59 72.42 72.09 72.75 66.11 65.78 66.45 57.95 57.70 58.19 63.16 62.77 63.54 64.60 64.24 64.95 86.20 85.89 86.50 73.35 72.98 73.72 66.63 66.28 66.97 58.52 58.27 58.77 68.02 67.46 68.57 93.21 93.08 93.34
9.68 72.63 72.31 72.95 65.88 65.55 66.20 57.66 57.42 57.90 63.15 62.76 63.54 64.70 64.37 65.04 86.13 85.83 86.42 73.46 73.09 73.83 66.46 66.13 66.79 58.20 57.95 58.45 68.06 67.50 68.61 93.25 93.11 93.38
9.77 72.71 72.38 73.04 66.19 65.86 66.51 57.82 57.58 58.05 63.39 63.03 63.75 64.59 64.27 64.92 86.22 85.92 86.52 73.48 73.13 73.82 66.60 66.27 66.92 58.30 58.06 58.55 68.34 67.79 68.90 93.32 93.19 93.45
9.86 72.61 72.27 72.95 65.95 65.60 66.29 57.67 57.42 57.92 63.51 63.13 63.89 64.73 64.38 65.07 86.45 86.15 86.75 73.68 73.30 74.06 66.54 66.17 66.90 58.16 57.90 58.42 68.57 68.03 69.12 93.32 93.17 93.47
9.95 72.68 72.34 73.02 65.88 65.56 66.20 57.64 57.40 57.88 63.47 63.09 63.86 64.68 64.34 65.01 86.51 86.21 86.81 73.46 73.10 73.83 66.51 66.18 66.85 58.16 57.90 58.41 68.14 67.59 68.69 93.41 93.28 93.54


==> data/100/mode2_sbm_power_exponent.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high PPRBaseline_mean PPRBaseline_ci_low PPRBaseline_ci_high SGC_mean SGC_ci_low SGC_ci_high
0.50 58.16 57.91 58.40 58.41 58.15 58.66 56.18 55.96 56.39 52.26 52.10 52.42 53.66 53.47 53.85 57.36 57.10 57.62 54.65 54.45 54.85 58.04 57.79 58.28 58.10 57.85 58.36 50.80 50.70 50.91 53.41 53.23 53.59
0.51 58.48 58.21 58.75 58.53 58.27 58.79 56.28 56.05 56.51 52.50 52.34 52.66 53.90 53.70 54.09 57.73 57.47 57.99 54.85 54.64 55.07 58.26 58.00 58.51 58.29 58.03 58.55 50.89 50.77 51.00 53.50 53.31 53.68
0.51 58.41 58.16 58.66 58.55 58.29 58.80 56.34 56.12 56.56 52.31 52.15 52.47 53.85 53.66 54.05 57.73 57.48 57.98 54.78 54.58 54.99 58.14 57.89 58.39 58.26 58.00 58.52 50.90 50.79 51.01 53.43 53.24 53.61
0.52 58.22 57.97 58.48 58.29 58.04 58.54 56.11 55.89 56.33 52.41 52.25 52.57 53.75 53.55 53.94 57.36 57.11 57.62 54.71 54.50 54.92 57.87 57.62 58.11 58.08 57.83 58.33 50.87 50.76 50.98 53.31 53.13 53.49
0.52 58.53 58.27 58.79 58.54 58.27 58.81 56.29 56.06 56.52 52.35 52.18 52.51 53.80 53.60 53.99 57.68 57.42 57.94 54.79 54.58 54.99 58.19 57.94 58.44 58.24 57.98 58.50 50.91 50.80 51.02 53.48 53.29 53.66
0.53 58.50 58.25 58.75 58.52 58.27 58.77 56.16 55.95 56.37 52.37 52.21 52.53 53.93 53.73 54.13 57.81 57.55 58.06 54.77 54.57 54.97 58.08 57.84 58.32 58.22 57.97 58.47 50.87 50.76 50.97 53.40 53.22 53.58
0.53 58.52 58.26 58.78 58.41 58.14 58.67 56.20 55.98 56.43 52.30 52.14 52.46 53.84 53.64 54.04 57.63 57.37 57.88 54.71 54.50 54.92 58.16 57.91 58.42 58.05 57.78 58.31 50.79 50.68 50.89 53.45 53.26 53.63
0.54 58.36 58.12 58.61 58.42 58.18 58.66 56.17 55.96 56.38 52.32 52.17 52.47 53.77 53.59 53.94 57.58 57.34 57.82 54.77 54.58 54.97 58.01 57.77 58.24 58.09 57.84 58.33 50.83 50.72 50.94 53.58 53.40 53.77
0.54 58.34 58.09 58.59 58.34 58.09 58.60 56.21 55.99 56.43 52.22 52.06 52.38 53.79 53.60 53.99 57.61 57.37 57.86 54.80 54.61 55.00 57.93 57.69 58.18 57.98 57.73 58.24 50.91 50.79 51.02 53.53 53.35 53.71
0.55 58.41 58.16 58.66 58.38 58.12 58.63 56.21 55.99 56.43 52.14 51.98 52.30 53.71 53.52 53.90 57.64 57.39 57.90 54.82 54.60 55.03 58.05 57.80 58.30 58.13 57.87 58.38 50.92 50.81 51.02 53.54 53.35 53.73
0.55 58.47 58.20 58.73 58.50 58.25 58.76 56.26 56.04 56.49 52.26 52.10 52.42 53.75 53.55 53.94 57.59 57.33 57.84 54.83 54.62 55.04 58.14 57.90 58.38 58.17 57.91 58.43 50.91 50.80 51.02 53.56 53.37 53.75
0.56 58.36 58.10 58.62 58.40 58.14 58.65 56.27 56.05 56.49 52.13 51.97 52.28 53.79 53.60 53.98 57.55 57.30 57.80 54.56 54.36 54.76 58.12 57.87 58.37 58.21 57.96 58.47 50.94 50.83 51.05 53.55 53.37 53.74
0.56 58.27 58.01 58.53 58.29 58.04 58.54 56.16 55.94 56.37 52.31 52.14 52.47 53.67 53.48 53.87 57.52 57.27 57.76 54.75 54.55 54.96 58.02 57.76 58.27 58.03 57.77 58.29 50.84 50.73 50.95 53.49 53.31 53.68
0.57 58.52 58.27 58.76 58.62 58.38 58.87 56.27 56.06 56.48 52.34 52.18 52.50 53.70 53.51 53.89 57.73 57.48 57.98 54.79 54.58 54.99 58.25 58.01 58.49 58.24 57.99 58.49 50.92 50.81 51.04 53.53 53.35 53.70
0.57 58.45 58.19 58.71 58.48 58.22 58.74 56.35 56.13 56.58 52.15 51.99 52.31 53.75 53.56 53.95 57.46 57.20 57.72 54.72 54.52 54.91 58.08 57.83 58.32 58.23 57.98 58.49 50.87 50.76 50.98 53.59 53.41 53.76
0.58 58.33 58.07 58.58 58.40 58.15 58.66 56.18 55.95 56.41 52.22 52.05 52.39 53.80 53.60 54.00 57.49 57.23 57.75 54.75 54.54 54.95 58.00 57.75 58.25 58.04 57.79 58.30 50.96 50.85 51.07 53.61 53.42 53.80
0.58 58.56 58.32 58.80 58.46 58.21 58.72 56.23 56.01 56.44 52.19 52.03 52.35 53.74 53.55 53.94 57.77 57.52 58.02 54.79 54.57 55.00 58.18 57.94 58.42 58.24 57.99 58.48 50.86 50.75 50.97 53.61 53.42 53.79
0.59 58.43 58.17 58.70 58.49 58.23 58.74 56.37 56.14 56.59 52.29 52.12 52.46 53.80 53.60 54.00 57.67 57.41 57.93 54.80 54.59 55.01 58.21 57.95 58.47 58.14 57.88 58.40 50.96 50.83 51.08 53.59 53.40 53.78
0.59 58.60 58.35 58.85 58.54 58.29 58.79 56.46 56.25 56.67 52.16 52.00 52.32 53.85 53.67 54.04 57.72 57.46 57.97 54.70 54.50 54.90 58.30 58.06 58.54 58.31 58.06 58.56 50.91 50.80 51.02 53.61 53.43 53.79
0.60 58.46 58.21 58.71 58.49 58.24 58.74 56.33 56.11 56.54 52.22 52.06 52.38 53.81 53.62 54.01 57.64 57.38 57.89 54.73 54.52 54.93 58.08 57.83 58.33 58.18 57.93 58.43 50.96 50.85 51.07 53.53 53.35 53.72
0.60 58.52 58.25 58.78 58.58 58.32 58.83 56.38 56.16 56.60 52.31 52.14 52.48 53.87 53.67 54.08 57.74 57.49 57.99 54.78 54.57 54.99 58.23 57.99 58.47 58.30 58.05 58.56 50.93 50.81 51.04 53.60 53.42 53.79
0.61 58.54 58.28 58.80 58.61 58.35 58.87 56.35 56.13 56.57 52.25 52.08 52.42 53.73 53.54 53.91 57.73 57.47 57.98 54.71 54.51 54.91 58.22 57.97 58.47 58.33 58.07 58.58 50.98 50.87 51.10 53.61 53.41 53.80
0.61 58.44 58.19 58.69 58.47 58.22 58.72 56.30 56.08 56.51 52.16 52.00 52.32 53.68 53.49 53.87 57.63 57.38 57.89 54.62 54.42 54.81 58.15 57.91 58.38 58.18 57.94 58.43 50.96 50.85 51.07 53.49 53.30 53.68
0.62 58.67 58.41 58.93 58.52 58.27 58.78 56.38 56.16 56.60 52.25 52.09 52.41 53.84 53.65 54.03 57.69 57.43 57.95 54.86 54.66 55.07 58.29 58.04 58.55 58.24 57.99 58.50 50.99 50.87 51.10 53.74 53.55 53.94
0.62 58.36 58.10 58.63 58.38 58.11 58.64 56.28 56.05 56.52 52.23 52.07 52.39 53.76 53.56 53.96 57.62 57.36 57.88 54.60 54.39 54.80 58.03 57.77 58.29 58.11 57.84 58.38 50.91 50.80 51.03 53.67 53.48 53.87
0.63 58.56 58.29 58.82 58.51 58.24 58.78 56.42 56.19 56.65 52.14 51.99 52.30 53.81 53.61 54.01 57.78 57.53 58.04 54.68 54.47 54.89 58.13 57.86 58.39 58.22 57.94 58.49 50.89 50.78 51.01 53.75 53.56 53.95
0.63 58.42 58.16 58.68 58.39 58.13 58.65 56.35 56.13 56.56 52.11 51.95 52.27 53.79 53.60 53.98 57.61 57.36 57.86 54.72 54.51 54.93 58.21 57.96 58.46 58.20 57.94 58.46 51.03 50.91 51.15 53.58 53.39 53.77
0.64 58.48 58.23 58.74 58.59 58.34 58.85 56.38 56.16 56.60 52.08 51.92 52.24 53.66 53.48 53.84 57.68 57.43 57.93 54.64 54.43 54.84 58.22 57.98 58.45 58.23 57.97 58.48 50.96 50.84 51.07 53.69 53.51 53.88
0.64 58.51 58.25 58.77 58.53 58.27 58.80 56.39 56.17 56.62 52.27 52.10 52.43 53.86 53.66 54.06 57.60 57.33 57.86 54.75 54.54 54.96 58.21 57.96 58.47 58.22 57.96 58.47 50.98 50.86 51.10 53.72 53.53 53.92
0.65 58.47 58.21 58.73 58.46 58.20 58.71 56.29 56.06 56.52 52.09 51.92 52.25 53.57 53.37 53.76 57.69 57.44 57.95 54.57 54.37 54.77 58.07 57.82 58.33 58.02 57.76 58.28 50.99 50.87 51.11 53.75 53.55 53.94
0.65 58.52 58.27 58.78 58.45 58.19 58.71 56.32 56.09 56.54 52.05 51.90 52.21 53.72 53.53 53.91 57.60 57.35 57.86 54.65 54.45 54.86 58.05 57.81 58.30 58.05 57.79 58.30 51.03 50.91 51.15 53.78 53.58 53.97
0.66 58.50 58.25 58.76 58.42 58.17 58.67 56.31 56.10 56.52 52.23 52.08 52.39 53.77 53.58 53.96 57.60 57.36 57.84 54.60 54.40 54.80 58.07 57.82 58.31 57.98 57.73 58.22 50.98 50.87 51.09 53.76 53.58 53.94
0.66 58.40 58.15 58.66 58.45 58.20 58.70 56.29 56.08 56.51 52.18 52.01 52.34 53.71 53.52 53.90 57.56 57.31 57.81 54.65 54.44 54.86 58.08 57.83 58.33 58.09 57.84 58.35 50.93 50.81 51.05 53.80 53.60 54.00
0.67 58.50 58.24 58.76 58.48 58.23 58.73 56.40 56.18 56.62 52.23 52.07 52.40 53.74 53.54 53.94 57.58 57.32 57.83 54.60 54.40 54.81 58.17 57.91 58.42 58.19 57.94 58.44 51.02 50.90 51.14 53.75 53.56 53.94
0.67 58.56 58.31 58.81 58.50 58.25 58.74 56.25 56.04 56.47 52.15 51.99 52.30 53.69 53.50 53.88 57.69 57.44 57.94 54.62 54.42 54.81 58.22 57.97 58.46 58.21 57.96 58.46 51.06 50.95 51.17 53.82 53.64 54.00
0.68 58.64 58.38 58.90 58.52 58.26 58.78 56.47 56.24 56.70 52.13 51.97 52.29 53.78 53.58 53.97 57.68 57.43 57.94 54.67 54.47 54.87 58.18 57.93 58.42 58.28 58.03 58.54 51.01 50.89 51.13 53.80 53.60 54.00
0.68 58.52 58.26 58.78 58.56 58.31 58.81 56.38 56.17 56.59 52.19 52.02 52.35 53.74 53.55 53.93 57.81 57.56 58.05 54.75 54.55 54.95 58.14 57.89 58.39 58.18 57.93 58.43 50.96 50.84 51.07 53.90 53.71 54.08
0.69 58.53 58.28 58.79 58.43 58.18 58.68 56.39 56.17 56.61 52.13 51.97 52.29 53.70 53.51 53.88 57.58 57.34 57.82 54.65 54.45 54.85 58.12 57.88 58.37 58.15 57.90 58.41 50.98 50.86 51.09 53.77 53.58 53.96
0.69 58.56 58.30 58.83 58.47 58.21 58.74 56.42 56.18 56.65 52.23 52.07 52.39 53.79 53.60 53.99 57.66 57.41 57.91 54.74 54.53 54.95 58.15 57.89 58.40 58.14 57.88 58.40 51.02 50.90 51.14 53.91 53.71 54.10
0.70 58.48 58.23 58.73 58.39 58.14 58.64 56.36 56.14 56.58 52.10 51.94 52.25 53.73 53.53 53.93 57.75 57.50 58.00 54.70 54.50 54.90 58.12 57.88 58.37 58.20 57.94 58.45 51.03 50.92 51.14 53.67 53.49 53.86
0.70 58.47 58.21 58.72 58.39 58.13 58.65 56.36 56.13 56.58 52.14 51.99 52.29 53.60 53.41 53.79 57.72 57.48 57.97 54.67 54.47 54.87 58.03 57.78 58.29 58.12 57.86 58.39 50.92 50.80 51.03 53.78 53.60 53.97
0.71 58.51 58.25 58.76 58.44 58.18 58.69 56.33 56.11 56.55 52.23 52.07 52.39 53.62 53.43 53.81 57.72 57.46 57.97 54.79 54.58 55.00 58.17 57.92 58.42 58.12 57.86 58.37 50.92 50.81 51.03 53.77 53.58 53.97
0.71 58.58 58.32 58.83 58.61 58.35 58.87 56.48 56.26 56.71 52.13 51.96 52.29 53.73 53.54 53.92 57.79 57.55 58.04 54.63 54.44 54.83 58.31 58.07 58.56 58.29 58.04 58.55 50.93 50.81 51.04 53.89 53.70 54.08
0.72 58.37 58.11 58.63 58.51 58.25 58.76 56.40 56.17 56.62 52.13 51.97 52.28 53.71 53.52 53.90 57.71 57.46 57.96 54.58 54.39 54.77 58.15 57.91 58.39 58.19 57.94 58.44 50.97 50.85 51.10 53.89 53.70 54.08
0.72 58.53 58.27 58.79 58.66 58.41 58.91 56.43 56.21 56.65 52.13 51.97 52.29 53.69 53.50 53.88 57.69 57.45 57.93 54.76 54.56 54.96 58.16 57.92 58.40 58.20 57.95 58.45 51.01 50.90 51.12 53.86 53.67 54.05
0.73 58.51 58.26 58.76 58.52 58.26 58.77 56.41 56.19 56.63 52.12 51.97 52.27 53.80 53.61 53.98 57.73 57.49 57.98 54.71 54.52 54.90 58.21 57.96 58.45 58.18 57.93 58.43 51.02 50.90 51.14 53.90 53.72 54.09
0.73 58.54 58.29 58.79 58.48 58.23 58.74 56.37 56.15 56.59 52.05 51.90 52.21 53.76 53.57 53.95 57.73 57.48 57.98 54.64 54.44 54.84 58.28 58.03 58.52 58.17 57.92 58.43 50.98 50.87 51.09 53.92 53.73 54.11
0.74 58.58 58.32 58.83 58.58 58.32 58.84 56.35 56.13 56.57 52.02 51.86 52.18 53.87 53.69 54.05 57.52 57.26 57.77 54.69 54.49 54.89 58.23 57.98 58.48 58.23 57.97 58.48 50.99 50.87 51.10 53.80 53.61 53.99
0.74 58.47 58.20 58.73 58.55 58.29 58.82 56.47 56.23 56.71 52.20 52.04 52.36 53.66 53.46 53.86 57.64 57.38 57.91 54.61 54.40 54.82 58.19 57.93 58.45 58.26 58.00 58.52 51.02 50.90 51.14 53.82 53.61 54.02
0.75 58.64 58.39 58.90 58.71 58.45 58.98 56.69 56.47 56.91 52.11 51.95 52.26 53.73 53.54 53.92 57.79 57.54 58.04 54.79 54.59 54.99 58.31 58.07 58.56 58.34 58.08 58.60 51.12 51.00 51.24 53.90 53.70 54.10
0.75 58.50 58.24 58.75 58.37 58.11 58.62 56.35 56.12 56.58 52.18 52.02 52.33 53.68 53.48 53.88 57.50 57.26 57.75 54.56 54.36 54.76 57.98 57.74 58.23 57.98 57.73 58.24 51.07 50.95 51.19 53.87 53.68 54.07
0.76 58.56 58.30 58.82 58.39 58.15 58.64 56.18 55.96 56.41 52.20 52.05 52.36 53.72 53.53 53.92 57.60 57.36 57.85 54.72 54.51 54.92 58.10 57.86 58.34 58.05 57.80 58.29 51.06 50.95 51.18 54.00 53.81 54.19
0.76 58.51 58.26 58.76 58.59 58.34 58.84 56.45 56.23 56.67 52.08 51.93 52.24 53.56 53.37 53.75 57.69 57.44 57.95 54.55 54.35 54.76 58.20 57.95 58.44 58.24 57.99 58.48 50.99 50.87 51.12 54.02 53.82 54.22
0.77 58.62 58.37 58.87 58.69 58.44 58.94 56.61 56.39 56.84 52.14 51.99 52.29 53.63 53.44 53.82 57.54 57.29 57.79 54.61 54.41 54.81 58.24 57.99 58.48 58.32 58.07 58.58 51.04 50.92 51.15 53.98 53.79 54.18
0.77 58.55 58.28 58.81 58.39 58.13 58.66 56.49 56.26 56.72 52.09 51.93 52.25 53.54 53.34 53.73 57.75 57.49 58.02 54.65 54.45 54.85 58.22 57.95 58.48 58.19 57.92 58.45 51.01 50.88 51.13 53.98 53.78 54.18
0.78 58.55 58.31 58.79 58.56 58.31 58.80 56.48 56.27 56.70 52.07 51.92 52.22 53.86 53.66 54.05 57.79 57.54 58.05 54.77 54.56 54.97 58.24 57.99 58.49 58.18 57.93 58.43 51.10 50.99 51.21 54.12 53.91 54.33
0.78 58.44 58.18 58.70 58.29 58.04 58.54 56.35 56.13 56.58 52.12 51.97 52.28 53.63 53.44 53.82 57.45 57.21 57.69 54.63 54.43 54.84 58.01 57.76 58.25 57.96 57.71 58.22 51.04 50.93 51.16 53.91 53.71 54.10
0.79 58.59 58.33 58.86 58.59 58.31 58.86 56.66 56.43 56.88 52.00 51.83 52.16 53.70 53.51 53.89 57.72 57.45 57.98 54.70 54.49 54.91 58.38 58.11 58.64 58.20 57.93 58.46 51.02 50.89 51.14 54.04 53.83 54.24
0.79 58.75 58.49 59.00 58.62 58.37 58.87 56.53 56.31 56.75 52.15 51.99 52.31 53.63 53.44 53.82 57.83 57.58 58.08 54.67 54.46 54.87 58.40 58.15 58.64 58.32 58.06 58.57 51.06 50.94 51.19 53.89 53.70 54.08
0.80 58.61 58.35 58.88 58.58 58.33 58.84 56.49 56.27 56.72 52.00 51.85 52.16 53.71 53.51 53.91 57.63 57.39 57.88 54.60 54.39 54.80 58.22 57.97 58.47 58.18 57.92 58.43 51.01 50.89 51.12 54.01 53.82 54.21
0.80 58.66 58.38 58.93 58.62 58.36 58.89 56.61 56.38 56.85 52.18 52.02 52.34 53.72 53.52 53.93 57.75 57.49 58.01 54.61 54.39 54.83 58.33 58.08 58.59 58.23 57.96 58.49 51.05 50.92 51.17 54.05 53.85 54.25
0.81 58.53 58.28 58.79 58.51 58.27 58.75 56.49 56.27 56.72 52.02 51.86 52.17 53.65 53.47 53.83 57.71 57.47 57.95 54.65 54.45 54.85 58.20 57.96 58.45 58.18 57.94 58.43 51.00 50.88 51.12 53.98 53.79 54.17
0.81 58.63 58.39 58.88 58.39 58.15 58.64 56.37 56.16 56.59 52.04 51.89 52.20 53.71 53.52 53.90 57.73 57.48 57.97 54.65 54.45 54.85 58.16 57.92 58.39 58.07 57.82 58.31 51.08 50.96 51.20 54.06 53.87 54.25
0.82 58.61 58.35 58.87 58.53 58.28 58.78 56.48 56.26 56.70 52.10 51.94 52.27 53.65 53.46 53.84 57.81 57.55 58.06 54.69 54.49 54.90 58.18 57.94 58.43 58.14 57.89 58.39 51.04 50.92 51.16 54.03 53.83 54.23
0.82 58.47 58.22 58.73 58.57 58.31 58.82 56.42 56.19 56.64 52.09 51.93 52.25 53.58 53.40 53.77 57.66 57.40 57.92 54.59 54.38 54.79 58.15 57.90 58.40 58.25 57.99 58.51 51.08 50.97 51.20 54.06 53.87 54.25
0.83 58.64 58.38 58.90 58.58 58.32 58.84 56.42 56.21 56.64 51.95 51.80 52.11 53.82 53.63 54.01 57.70 57.45 57.95 54.71 54.50 54.92 58.29 58.03 58.55 58.29 58.03 58.55 51.05 50.93 51.17 54.11 53.92 54.30
0.83 58.68 58.42 58.95 58.66 58.40 58.92 56.38 56.15 56.61 52.11 51.95 52.27 53.73 53.54 53.93 57.72 57.46 57.98 54.68 54.47 54.89 58.30 58.05 58.55 58.18 57.92 58.44 51.08 50.96 51.20 54.07 53.87 54.26
0.84 58.66 58.41 58.91 58.63 58.39 58.88 56.61 56.38 56.83 52.12 51.96 52.27 53.76 53.57 53.95 57.73 57.48 57.97 54.67 54.47 54.87 58.30 58.07 58.54 58.27 58.02 58.52 51.10 50.98 51.22 54.11 53.92 54.30
0.84 58.56 58.31 58.81 58.72 58.47 58.97 56.54 56.32 56.76 52.07 51.91 52.24 53.65 53.47 53.84 57.75 57.51 58.00 54.73 54.52 54.93 58.37 58.12 58.61 58.34 58.09 58.59 51.06 50.94 51.18 54.11 53.92 54.31
0.85 58.66 58.39 58.92 58.44 58.17 58.70 56.49 56.27 56.71 52.11 51.95 52.27 53.69 53.50 53.88 57.81 57.56 58.06 54.72 54.52 54.92 58.21 57.95 58.46 58.13 57.87 58.39 51.04 50.91 51.16 54.11 53.91 54.31
0.85 58.61 58.36 58.86 58.51 58.26 58.76 56.41 56.20 56.62 52.02 51.86 52.17 53.77 53.59 53.96 57.74 57.49 57.99 54.63 54.43 54.83 58.14 57.90 58.39 58.05 57.80 58.29 51.11 50.99 51.23 54.16 53.96 54.35
0.86 58.61 58.35 58.88 58.44 58.18 58.71 56.48 56.24 56.71 52.13 51.98 52.29 53.64 53.45 53.83 57.48 57.23 57.74 54.58 54.37 54.78 58.19 57.93 58.45 58.06 57.80 58.33 51.00 50.88 51.11 54.03 53.83 54.24
0.86 58.52 58.26 58.79 58.51 58.25 58.77 56.47 56.24 56.70 51.93 51.78 52.09 53.65 53.46 53.83 57.53 57.28 57.78 54.71 54.51 54.91 58.23 57.97 58.49 58.10 57.84 58.36 50.98 50.86 51.10 53.93 53.73 54.13
0.87 58.68 58.44 58.93 58.71 58.47 58.94 56.60 56.38 56.81 52.06 51.90 52.21 53.65 53.47 53.82 57.87 57.62 58.11 54.68 54.49 54.88 58.45 58.22 58.68 58.35 58.11 58.58 51.06 50.95 51.18 54.19 54.00 54.39
0.87 58.63 58.38 58.89 58.74 58.48 58.99 56.61 56.39 56.83 51.92 51.77 52.07 53.64 53.46 53.83 57.62 57.37 57.86 54.61 54.40 54.82 58.33 58.07 58.58 58.25 57.99 58.52 51.09 50.98 51.21 54.01 53.82 54.20
0.88 58.59 58.33 58.85 58.46 58.20 58.71 56.40 56.18 56.62 52.12 51.96 52.28 53.68 53.48 53.87 57.78 57.52 58.03 54.74 54.54 54.94 58.16 57.91 58.40 58.07 57.82 58.33 51.14 51.02 51.26 54.21 54.01 54.42
0.88 58.55 58.30 58.81 58.51 58.25 58.77 56.50 56.27 56.73 52.01 51.86 52.16 53.75 53.55 53.94 57.69 57.44 57.93 54.63 54.42 54.83 58.25 58.00 58.50 58.21 57.96 58.47 51.11 50.99 51.23 54.16 53.96 54.36
0.89 58.82 58.56 59.07 58.43 58.17 58.69 56.57 56.35 56.80 52.07 51.91 52.23 53.66 53.46 53.86 57.70 57.44 57.95 54.59 54.39 54.80 58.19 57.94 58.45 58.20 57.96 58.45 51.07 50.95 51.19 54.13 53.94 54.33
0.89 58.60 58.34 58.85 58.41 58.16 58.65 56.43 56.21 56.64 52.01 51.86 52.17 53.65 53.46 53.84 57.63 57.39 57.88 54.60 54.40 54.79 58.10 57.85 58.34 58.13 57.88 58.38 51.14 51.02 51.26 54.06 53.86 54.25
0.90 58.68 58.42 58.94 58.46 58.20 58.72 56.52 56.30 56.74 52.08 51.92 52.23 53.58 53.40 53.77 57.79 57.53 58.05 54.55 54.35 54.75 58.21 57.96 58.46 58.20 57.95 58.46 51.13 51.01 51.25 54.11 53.91 54.32
0.90 58.55 58.29 58.81 58.45 58.19 58.71 56.38 56.15 56.61 51.94 51.78 52.10 53.71 53.51 53.90 57.67 57.42 57.92 54.65 54.45 54.86 58.19 57.95 58.44 58.12 57.86 58.38 51.07 50.94 51.19 54.12 53.92 54.33
0.91 58.58 58.32 58.83 58.53 58.28 58.78 56.46 56.25 56.68 52.00 51.84 52.15 53.72 53.54 53.91 57.80 57.55 58.05 54.62 54.42 54.82 58.27 58.03 58.51 58.14 57.90 58.39 51.14 51.02 51.26 54.16 53.96 54.35
0.91 58.67 58.41 58.94 58.66 58.40 58.93 56.57 56.34 56.81 52.05 51.89 52.21 53.59 53.39 53.79 57.73 57.47 58.00 54.61 54.40 54.82 58.39 58.13 58.64 58.27 58.00 58.53 51.12 50.99 51.24 54.22 54.00 54.44
0.92 58.56 58.31 58.82 58.53 58.27 58.79 56.54 56.32 56.76 51.99 51.83 52.14 53.75 53.56 53.94 57.75 57.49 58.01 54.58 54.38 54.78 58.21 57.96 58.45 58.15 57.89 58.40 51.08 50.96 51.20 54.19 53.98 54.39
0.92 58.48 58.22 58.73 58.36 58.11 58.61 56.32 56.10 56.53 51.93 51.77 52.09 53.57 53.38 53.76 57.60 57.35 57.86 54.44 54.24 54.65 58.06 57.80 58.31 57.97 57.71 58.23 51.06 50.93 51.18 54.07 53.86 54.27
0.93 58.53 58.28 58.78 58.45 58.19 58.70 56.44 56.21 56.66 52.03 51.87 52.18 53.66 53.46 53.86 57.51 57.26 57.77 54.58 54.38 54.78 58.27 58.02 58.52 58.14 57.89 58.39 51.15 51.03 51.27 54.16 53.96 54.36
0.93 58.69 58.45 58.94 58.48 58.23 58.73 56.56 56.34 56.78 51.91 51.76 52.06 53.69 53.51 53.87 57.70 57.45 57.94 54.55 54.35 54.75 58.28 58.03 58.52 58.20 57.94 58.45 51.04 50.93 51.16 54.24 54.04 54.44
0.94 58.60 58.35 58.84 58.52 58.27 58.77 56.51 56.30 56.73 52.03 51.87 52.18 53.75 53.55 53.95 57.72 57.47 57.96 54.54 54.34 54.73 58.23 57.98 58.47 58.15 57.90 58.40 51.15 51.03 51.27 54.20 54.01 54.39
0.94 58.44 58.19 58.68 58.48 58.22 58.73 56.45 56.23 56.67 52.01 51.85 52.16 53.56 53.37 53.74 57.60 57.35 57.85 54.57 54.37 54.78 58.23 57.98 58.47 58.16 57.91 58.41 51.04 50.92 51.17 54.17 53.98 54.36
0.95 58.48 58.25 58.72 58.37 58.13 58.61 56.41 56.19 56.63 51.98 51.83 52.12 53.49 53.32 53.67 57.51 57.27 57.75 54.55 54.35 54.75 58.09 57.86 58.33 58.00 57.76 58.24 51.15 51.03 51.27 54.16 53.98 54.35
0.95 58.51 58.26 58.76 58.46 58.22 58.70 56.44 56.21 56.66 52.02 51.87 52.18 53.53 53.35 53.72 57.50 57.25 57.74 54.69 54.49 54.89 58.16 57.91 58.40 58.08 57.83 58.34 51.20 51.08 51.32 54.12 53.93 54.32
0.96 58.71 58.47 58.95 58.58 58.33 58.83 56.66 56.45 56.88 52.06 51.90 52.22 53.71 53.52 53.91 57.71 57.46 57.95 54.68 54.48 54.88 58.42 58.18 58.66 58.37 58.13 58.61 51.15 51.03 51.27 54.18 53.99 54.37
0.96 58.80 58.53 59.08 58.61 58.35 58.87 56.59 56.36 56.82 52.17 52.01 52.33 53.71 53.51 53.91 57.72 57.46 57.98 54.79 54.59 55.00 58.48 58.23 58.74 58.25 57.98 58.52 51.08 50.96 51.21 54.32 54.11 54.52
0.97 58.62 58.37 58.88 58.47 58.22 58.72 56.40 56.18 56.62 51.99 51.84 52.15 53.64 53.44 53.83 57.60 57.36 57.85 54.55 54.35 54.75 58.17 57.92 58.42 58.05 57.80 58.31 51.19 51.06 51.31 54.25 54.05 54.45
0.97 58.72 58.47 58.96 58.61 58.36 58.85 56.62 56.41 56.84 51.98 51.83 52.13 53.76 53.58 53.94 57.72 57.48 57.96 54.59 54.40 54.79 58.35 58.10 58.59 58.20 57.96 58.45 51.15 51.02 51.27 54.33 54.13 54.54
0.98 58.73 58.47 58.98 58.66 58.41 58.90 56.51 56.29 56.74 52.01 51.85 52.16 53.62 53.44 53.81 57.79 57.54 58.04 54.65 54.44 54.85 58.41 58.17 58.65 58.20 57.94 58.46 51.12 50.99 51.24 54.28 54.08 54.48
0.98 58.61 58.35 58.87 58.46 58.19 58.72 56.48 56.25 56.70 52.09 51.94 52.24 53.86 53.67 54.06 57.79 57.54 58.04 54.57 54.37 54.78 58.27 58.03 58.52 58.17 57.92 58.43 51.09 50.96 51.21 54.34 54.13 54.54
0.99 58.79 58.53 59.05 58.66 58.41 58.92 56.56 56.33 56.78 51.96 51.81 52.12 53.73 53.55 53.92 57.76 57.52 58.00 54.62 54.42 54.82 58.35 58.11 58.60 58.19 57.93 58.45 51.09 50.97 51.21 54.30 54.10 54.49
0.99 58.79 58.52 59.06 58.70 58.44 58.96 56.73 56.49 56.96 52.05 51.89 52.20 53.67 53.48 53.86 57.77 57.52 58.03 54.65 54.44 54.86 58.27 58.02 58.53 58.24 57.98 58.50 51.12 51.00 51.25 54.33 54.11 54.54
1.00 58.70 58.45 58.95 58.59 58.34 58.84 56.57 56.36 56.78 51.97 51.81 52.13 53.75 53.56 53.95 57.69 57.43 57.94 54.56 54.36 54.76 58.38 58.14 58.62 58.21 57.96 58.46 51.09 50.97 51.21 54.22 54.01 54.43


==> data/25/mode2_lp_avg_degree.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high Baseline_mean Baseline_ci_low Baseline_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high SGC_mean SGC_ci_low SGC_ci_high
1.38 73.07 72.80 73.34 67.10 66.81 67.40 50.94 50.88 51.00 65.76 65.46 66.07 71.35 71.08 71.63 71.33 71.06 71.61 73.13 72.86 73.39 69.13 68.84 69.42 69.06 68.77 69.35 75.43 75.17 75.68 69.88 69.60 70.15
2.14 73.12 72.90 73.34 71.49 71.26 71.72 52.14 52.06 52.21 71.05 70.83 71.28 72.35 72.13 72.57 72.57 72.35 72.79 73.62 73.41 73.83 73.45 73.23 73.67 72.33 72.11 72.54 75.52 75.32 75.72 70.13 69.91 70.36
2.90 73.43 73.24 73.61 73.85 73.66 74.04 53.66 53.57 53.74 73.49 73.30 73.67 72.95 72.77 73.13 73.36 73.17 73.55 74.11 73.93 74.29 75.86 75.68 76.04 73.81 73.62 73.99 75.54 75.37 75.72 70.59 70.40 70.78
3.66 73.64 73.46 73.81 75.15 74.97 75.33 55.46 55.37 55.54 74.58 74.42 74.75 73.20 73.03 73.37 73.84 73.66 74.01 74.47 74.31 74.63 77.47 77.31 77.63 74.61 74.45 74.78 75.42 75.26 75.58 70.91 70.73 71.08
4.42 74.12 73.97 74.27 76.17 76.00 76.33 57.39 57.30 57.48 75.31 75.17 75.46 73.50 73.34 73.66 74.25 74.09 74.40 74.84 74.69 74.98 78.59 78.46 78.73 75.11 74.97 75.25 75.52 75.38 75.66 71.64 71.49 71.80
5.18 74.35 74.21 74.49 76.77 76.61 76.93 59.30 59.20 59.40 75.59 75.45 75.73 73.69 73.54 73.84 74.46 74.30 74.61 75.15 75.02 75.29 79.34 79.21 79.48 75.45 75.31 75.59 75.50 75.37 75.64 72.28 72.14 72.43
5.94 74.49 74.35 74.62 77.20 77.04 77.36 61.34 61.24 61.43 75.70 75.57 75.83 73.70 73.56 73.85 74.50 74.36 74.65 75.31 75.18 75.43 80.00 79.88 80.12 75.51 75.38 75.64 75.33 75.20 75.45 72.85 72.71 72.98
6.70 74.76 74.63 74.89 77.53 77.37 77.69 63.30 63.20 63.40 75.85 75.72 75.97 73.75 73.61 73.89 74.69 74.56 74.83 75.50 75.38 75.62 80.51 80.39 80.62 75.71 75.59 75.83 75.38 75.26 75.50 73.38 73.24 73.51
7.46 74.97 74.85 75.10 77.68 77.52 77.84 65.07 64.96 65.17 75.80 75.68 75.92 73.76 73.62 73.90 74.67 74.53 74.81 75.58 75.47 75.70 80.80 80.70 80.91 75.67 75.55 75.79 75.28 75.16 75.39 74.06 73.92 74.19
8.22 75.30 75.18 75.42 78.08 77.93 78.23 66.79 66.69 66.90 75.86 75.75 75.98 73.94 73.81 74.08 74.73 74.60 74.87 75.82 75.71 75.93 81.22 81.12 81.33 75.72 75.61 75.84 75.32 75.22 75.43 74.68 74.55 74.80
8.98 75.55 75.43 75.66 78.18 78.03 78.33 68.44 68.35 68.54 75.84 75.73 75.95 73.92 73.79 74.06 74.79 74.67 74.92 75.99 75.88 76.09 81.51 81.41 81.60 75.79 75.68 75.90 75.30 75.19 75.40 75.29 75.16 75.41
9.74 75.71 75.60 75.83 78.39 78.24 78.54 69.96 69.86 70.05 75.79 75.69 75.90 73.97 73.84 74.10 74.80 74.68 74.93 76.03 75.93 76.14 81.76 81.67 81.86 75.73 75.63 75.83 75.25 75.15 75.35 75.79 75.67 75.91
10.50 75.88 75.77 76.00 78.70 78.55 78.85 71.30 71.21 71.39 75.83 75.73 75.93 74.03 73.90 74.16 74.83 74.70 74.96 76.23 76.13 76.33 82.06 81.97 82.15 75.79 75.69 75.89 75.32 75.22 75.41 76.28 76.16 76.40
11.26 76.02 75.91 76.13 78.73 78.58 78.88 72.56 72.47 72.65 75.78 75.68 75.88 74.00 73.87 74.12 74.86 74.74 74.98 76.25 76.15 76.35 82.26 82.17 82.35 75.80 75.70 75.90 75.27 75.17 75.36 76.64 76.52 76.76
12.02 76.21 76.10 76.32 78.81 78.66 78.96 73.73 73.64 73.81 75.74 75.64 75.83 74.02 73.89 74.15 74.90 74.78 75.02 76.38 76.29 76.48 82.41 82.32 82.49 75.76 75.67 75.86 75.25 75.16 75.33 77.06 76.95 77.18
12.78 76.29 76.19 76.39 78.97 78.82 79.12 74.72 74.63 74.80 75.70 75.60 75.79 74.04 73.91 74.16 74.83 74.71 74.95 76.42 76.33 76.52 82.55 82.47 82.64 75.69 75.59 75.78 75.14 75.05 75.22 77.32 77.21 77.43
13.54 76.42 76.32 76.52 79.15 79.01 79.30 75.66 75.58 75.74 75.60 75.51 75.69 73.96 73.84 74.09 74.84 74.72 74.95 76.44 76.35 76.54 82.70 82.63 82.78 75.63 75.54 75.72 75.14 75.06 75.23 77.66 77.55 77.77
14.30 76.51 76.41 76.61 79.13 78.98 79.28 76.46 76.38 76.54 75.54 75.45 75.63 73.97 73.84 74.09 74.74 74.62 74.86 76.49 76.40 76.59 82.78 82.70 82.86 75.69 75.60 75.78 75.10 75.02 75.19 77.92 77.82 78.03
15.06 76.63 76.53 76.73 79.22 79.07 79.37 77.27 77.19 77.35 75.43 75.34 75.51 73.94 73.82 74.06 74.70 74.58 74.82 76.46 76.36 76.55 82.91 82.83 82.99 75.52 75.44 75.61 75.00 74.91 75.08 78.12 78.01 78.22
15.82 76.73 76.63 76.82 79.30 79.15 79.46 77.99 77.91 78.07 75.53 75.44 75.62 74.02 73.90 74.14 74.78 74.67 74.90 76.60 76.51 76.70 83.07 82.99 83.14 75.57 75.49 75.66 75.05 74.97 75.13 78.35 78.25 78.46
16.58 76.83 76.74 76.93 79.40 79.25 79.56 78.62 78.55 78.70 75.41 75.32 75.50 74.01 73.88 74.13 74.74 74.63 74.86 76.60 76.51 76.70 83.14 83.06 83.21 75.53 75.45 75.62 75.00 74.92 75.08 78.53 78.43 78.63
17.34 76.93 76.83 77.02 79.52 79.37 79.67 79.26 79.18 79.33 75.35 75.27 75.43 73.94 73.81 74.06 74.73 74.62 74.85 76.68 76.58 76.77 83.30 83.22 83.38 75.46 75.38 75.55 74.98 74.90 75.05 78.70 78.60 78.80
18.10 76.93 76.84 77.03 79.57 79.42 79.72 79.79 79.72 79.86 75.26 75.18 75.34 73.86 73.73 73.98 74.60 74.49 74.71 76.70 76.60 76.79 83.33 83.25 83.40 75.38 75.30 75.47 74.93 74.86 75.01 78.84 78.74 78.94
18.86 77.09 76.99 77.18 79.58 79.43 79.73 80.30 80.23 80.37 75.34 75.25 75.42 73.96 73.83 74.08 74.77 74.65 74.88 76.81 76.71 76.90 83.45 83.38 83.52 75.48 75.40 75.56 75.01 74.93 75.08 78.99 78.90 79.09
19.62 77.05 76.96 77.14 79.67 79.52 79.82 80.68 80.61 80.74 75.21 75.13 75.29 73.90 73.78 74.02 74.67 74.55 74.78 76.79 76.69 76.89 83.47 83.40 83.54 75.36 75.28 75.44 74.84 74.77 74.92 79.05 78.95 79.14


==> data/25/mode2_lp_cluster_size_slope.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high Baseline_mean Baseline_ci_low Baseline_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high SGC_mean SGC_ci_low SGC_ci_high
0.01 76.75 76.65 76.85 79.33 79.18 79.49 77.95 77.87 78.02 75.50 75.41 75.58 73.99 73.86 74.11 74.77 74.65 74.89 76.56 76.46 76.65 83.06 82.98 83.13 75.59 75.51 75.68 75.07 74.99 75.15 78.34 78.23 78.44
0.03 76.72 76.62 76.82 79.32 79.17 79.46 77.88 77.81 77.96 75.44 75.36 75.53 73.88 73.75 74.00 74.73 74.61 74.84 76.55 76.45 76.64 83.03 82.96 83.11 75.57 75.49 75.66 75.03 74.95 75.11 78.35 78.25 78.45
0.05 76.68 76.58 76.78 79.22 79.06 79.37 77.94 77.86 78.02 75.46 75.37 75.54 73.94 73.82 74.07 74.85 74.74 74.97 76.65 76.55 76.74 83.08 83.01 83.16 75.59 75.50 75.67 75.03 74.95 75.11 78.35 78.25 78.46
0.07 76.72 76.63 76.82 79.40 79.26 79.55 77.92 77.84 77.99 75.54 75.45 75.62 73.98 73.86 74.11 74.90 74.78 75.01 76.64 76.55 76.73 83.05 82.97 83.12 75.66 75.57 75.74 75.08 75.01 75.16 78.29 78.18 78.39
0.09 76.65 76.56 76.75 79.30 79.15 79.45 77.92 77.85 78.00 75.49 75.40 75.58 74.00 73.88 74.12 74.75 74.64 74.87 76.65 76.55 76.74 83.03 82.96 83.11 75.64 75.55 75.73 75.05 74.97 75.13 78.24 78.14 78.34
0.11 76.62 76.52 76.72 79.27 79.12 79.42 77.98 77.91 78.06 75.60 75.51 75.69 74.04 73.91 74.16 74.80 74.68 74.92 76.70 76.61 76.80 83.11 83.03 83.18 75.73 75.64 75.81 75.09 75.01 75.17 78.21 78.10 78.31
0.13 76.54 76.45 76.63 79.18 79.04 79.33 77.95 77.87 78.02 75.56 75.47 75.64 74.03 73.91 74.16 74.86 74.75 74.98 76.70 76.61 76.79 83.06 82.98 83.13 75.71 75.62 75.79 75.07 74.99 75.15 78.13 78.03 78.23
0.15 76.49 76.40 76.59 79.13 78.98 79.28 77.95 77.88 78.03 75.62 75.53 75.70 74.09 73.97 74.21 74.93 74.82 75.05 76.76 76.67 76.85 83.09 83.01 83.17 75.72 75.63 75.81 75.10 75.02 75.18 78.12 78.02 78.22
0.17 76.49 76.40 76.59 79.25 79.10 79.40 77.99 77.91 78.07 75.62 75.53 75.71 74.18 74.05 74.31 75.01 74.89 75.13 76.84 76.74 76.94 83.12 83.05 83.20 75.84 75.75 75.93 75.15 75.07 75.23 78.10 78.00 78.20
0.19 76.51 76.41 76.60 79.16 79.01 79.30 78.00 77.93 78.08 75.69 75.61 75.78 74.14 74.02 74.27 75.01 74.89 75.13 76.97 76.88 77.06 83.14 83.06 83.21 75.86 75.78 75.95 75.21 75.13 75.29 78.05 77.95 78.15
0.21 76.49 76.40 76.58 79.10 78.96 79.25 78.02 77.95 78.10 75.75 75.66 75.83 74.25 74.12 74.37 75.05 74.93 75.17 77.02 76.92 77.11 83.14 83.06 83.21 75.93 75.84 76.01 75.24 75.16 75.32 78.03 77.93 78.13
0.23 76.42 76.33 76.51 79.16 79.01 79.30 78.01 77.94 78.09 75.74 75.65 75.82 74.23 74.10 74.36 75.02 74.90 75.15 77.00 76.90 77.09 83.11 83.03 83.18 75.94 75.86 76.02 75.22 75.14 75.30 77.97 77.86 78.07
0.25 76.46 76.36 76.55 79.12 78.98 79.26 78.05 77.97 78.12 75.79 75.71 75.87 74.31 74.19 74.44 75.14 75.02 75.26 77.09 77.00 77.19 83.17 83.10 83.25 75.99 75.90 76.07 75.24 75.16 75.32 78.07 77.97 78.16
0.27 76.38 76.29 76.47 79.01 78.86 79.15 78.06 77.98 78.13 75.83 75.75 75.92 74.32 74.20 74.45 75.14 75.02 75.26 77.13 77.04 77.22 83.17 83.10 83.25 76.04 75.96 76.13 75.22 75.14 75.30 77.97 77.87 78.07
0.29 76.41 76.32 76.50 79.08 78.94 79.22 78.07 77.99 78.15 75.88 75.79 75.97 74.37 74.24 74.49 75.26 75.14 75.38 77.17 77.08 77.27 83.11 83.03 83.18 76.10 76.01 76.19 75.26 75.18 75.34 77.95 77.85 78.05
0.31 76.36 76.27 76.45 79.03 78.89 79.18 78.06 77.99 78.14 75.84 75.76 75.93 74.25 74.13 74.38 75.16 75.04 75.29 77.17 77.08 77.26 83.10 83.03 83.18 76.11 76.02 76.19 75.22 75.14 75.30 77.93 77.83 78.03
0.33 76.45 76.36 76.54 79.13 78.99 79.28 78.08 78.01 78.16 75.91 75.82 76.00 74.38 74.25 74.51 75.21 75.08 75.33 77.27 77.17 77.36 83.14 83.06 83.21 76.16 76.07 76.24 75.31 75.23 75.39 77.97 77.87 78.07
0.35 76.41 76.32 76.50 79.16 79.01 79.30 78.07 78.00 78.15 75.95 75.87 76.04 74.48 74.36 74.61 75.29 75.17 75.41 77.28 77.19 77.38 83.13 83.05 83.21 76.21 76.12 76.30 75.29 75.21 75.37 77.95 77.85 78.05
0.37 76.47 76.38 76.56 79.16 79.02 79.30 78.11 78.04 78.19 76.02 75.94 76.11 74.44 74.32 74.57 75.36 75.24 75.48 77.40 77.31 77.49 83.11 83.03 83.19 76.27 76.18 76.35 75.36 75.28 75.44 77.95 77.86 78.05
0.39 76.53 76.44 76.62 79.12 78.98 79.26 78.13 78.06 78.21 76.01 75.92 76.09 74.44 74.30 74.57 75.38 75.26 75.51 77.42 77.33 77.51 83.15 83.07 83.23 76.26 76.18 76.35 75.38 75.30 75.46 78.03 77.93 78.13
0.41 76.46 76.37 76.55 79.14 79.00 79.28 78.09 78.01 78.17 76.04 75.95 76.12 74.45 74.32 74.58 75.35 75.23 75.48 77.42 77.33 77.52 83.05 82.97 83.13 76.31 76.22 76.40 75.32 75.24 75.40 77.97 77.87 78.07
0.43 76.52 76.43 76.61 79.22 79.08 79.35 78.10 78.03 78.18 76.10 76.02 76.19 74.54 74.40 74.67 75.44 75.31 75.56 77.53 77.44 77.62 83.11 83.03 83.18 76.34 76.26 76.43 75.37 75.29 75.45 78.01 77.91 78.11
0.45 76.58 76.49 76.66 79.28 79.15 79.41 78.15 78.08 78.23 76.17 76.09 76.26 74.54 74.41 74.67 75.47 75.35 75.59 77.58 77.49 77.67 83.11 83.03 83.19 76.44 76.35 76.52 75.40 75.32 75.48 78.07 77.98 78.17
0.47 76.59 76.50 76.68 79.21 79.07 79.35 78.16 78.08 78.23 76.19 76.11 76.28 74.57 74.44 74.70 75.53 75.40 75.66 77.61 77.52 77.70 83.10 83.02 83.18 76.49 76.40 76.57 75.42 75.34 75.50 78.02 77.93 78.12
0.49 76.55 76.46 76.64 79.21 79.08 79.34 78.18 78.10 78.25 76.18 76.09 76.26 74.60 74.47 74.72 75.52 75.39 75.64 77.56 77.47 77.66 83.06 82.99 83.14 76.46 76.37 76.54 75.39 75.31 75.47 78.02 77.93 78.12


==> data/25/mode2_lp_feature_center_distance.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high Baseline_mean Baseline_ci_low Baseline_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high SGC_mean SGC_ci_low SGC_ci_high
0.10 76.07 75.97 76.16 80.31 80.21 80.40 77.94 77.86 78.02 78.56 78.46 78.66 74.69 74.59 74.79 76.33 76.23 76.43 75.29 75.18 75.40 80.27 80.17 80.37 72.59 72.45 72.73 67.99 67.88 68.11 75.12 75.01 75.23
0.30 77.13 77.04 77.23 81.48 81.38 81.57 77.94 77.86 78.01 78.95 78.85 79.06 76.04 75.93 76.14 77.64 77.54 77.74 76.98 76.88 77.07 81.97 81.89 82.05 75.23 75.14 75.31 71.33 71.22 71.44 76.85 76.76 76.94
0.50 77.63 77.54 77.73 81.67 81.58 81.77 77.92 77.84 77.99 78.18 78.07 78.29 76.23 76.13 76.34 77.48 77.37 77.58 77.21 77.11 77.31 82.43 82.36 82.51 75.50 75.41 75.58 73.49 73.40 73.59 77.49 77.40 77.58
0.70 77.70 77.61 77.79 81.57 81.47 81.67 77.93 77.85 78.00 77.34 77.23 77.44 75.91 75.81 76.01 77.14 77.03 77.24 77.20 77.11 77.30 82.66 82.58 82.73 75.44 75.36 75.52 74.22 74.13 74.31 77.92 77.83 78.01
0.90 77.72 77.62 77.81 81.42 81.31 81.52 77.91 77.83 77.98 76.95 76.85 77.05 75.78 75.67 75.88 76.80 76.70 76.91 77.19 77.09 77.29 82.71 82.63 82.79 75.49 75.40 75.57 74.59 74.50 74.68 78.21 78.12 78.30
1.10 77.65 77.55 77.74 81.34 81.23 81.45 77.89 77.81 77.97 76.64 76.54 76.74 75.64 75.54 75.74 76.63 76.53 76.73 77.24 77.13 77.34 82.80 82.72 82.88 75.53 75.44 75.61 74.78 74.69 74.87 78.31 78.22 78.40
1.30 77.65 77.55 77.74 81.12 81.01 81.24 77.91 77.84 77.99 76.50 76.41 76.60 75.51 75.41 75.61 76.45 76.35 76.55 77.17 77.07 77.27 82.88 82.80 82.96 75.56 75.48 75.65 74.93 74.84 75.01 78.42 78.33 78.51
1.50 77.56 77.46 77.65 80.96 80.85 81.08 77.92 77.84 77.99 76.28 76.19 76.38 75.31 75.20 75.41 76.25 76.15 76.35 77.05 76.96 77.15 82.87 82.80 82.95 75.50 75.42 75.59 74.95 74.87 75.03 78.47 78.39 78.56
1.70 77.55 77.45 77.65 80.81 80.69 80.93 77.83 77.75 77.91 76.16 76.07 76.25 75.22 75.12 75.32 76.13 76.03 76.23 77.04 76.94 77.15 82.87 82.79 82.95 75.56 75.48 75.65 74.97 74.89 75.05 78.49 78.40 78.58
1.90 77.45 77.36 77.55 80.80 80.67 80.92 77.91 77.83 77.98 76.05 75.96 76.14 75.06 74.96 75.16 76.07 75.97 76.17 76.98 76.88 77.08 82.95 82.87 83.03 75.55 75.47 75.63 74.97 74.89 75.05 78.57 78.48 78.65
2.10 77.39 77.29 77.49 80.63 80.51 80.76 77.94 77.86 78.01 75.97 75.88 76.06 75.02 74.91 75.12 75.92 75.83 76.02 76.98 76.88 77.08 82.94 82.87 83.01 75.58 75.49 75.66 75.01 74.93 75.09 78.51 78.42 78.60
2.30 77.27 77.17 77.37 80.46 80.33 80.59 77.86 77.79 77.94 75.86 75.77 75.95 74.93 74.83 75.03 75.82 75.71 75.92 76.91 76.81 77.01 82.94 82.87 83.02 75.59 75.50 75.67 74.99 74.91 75.07 78.51 78.41 78.60
2.50 77.26 77.16 77.36 80.33 80.20 80.46 77.94 77.86 78.01 75.84 75.75 75.93 74.84 74.74 74.94 75.68 75.58 75.78 76.88 76.78 76.97 83.00 82.92 83.08 75.58 75.50 75.67 75.04 74.96 75.13 78.58 78.48 78.67
2.70 77.21 77.11 77.31 80.25 80.12 80.39 77.95 77.87 78.03 75.70 75.61 75.79 74.70 74.59 74.81 75.59 75.49 75.70 76.83 76.73 76.93 83.04 82.96 83.12 75.54 75.46 75.63 75.03 74.95 75.12 78.56 78.47 78.65
2.90 77.15 77.05 77.24 80.22 80.09 80.36 77.91 77.84 77.99 75.74 75.65 75.82 74.70 74.59 74.80 75.58 75.47 75.68 76.87 76.78 76.97 83.03 82.95 83.10 75.60 75.51 75.68 75.10 75.02 75.18 78.54 78.44 78.63
3.10 77.11 77.01 77.21 80.03 79.89 80.16 77.90 77.82 77.97 75.70 75.62 75.79 74.63 74.52 74.73 75.35 75.24 75.46 76.83 76.74 76.93 82.98 82.90 83.05 75.65 75.57 75.74 75.10 75.02 75.18 78.48 78.38 78.58
3.30 77.01 76.91 77.11 79.93 79.79 80.07 77.92 77.84 77.99 75.59 75.50 75.68 74.53 74.42 74.65 75.34 75.23 75.44 76.75 76.65 76.85 83.04 82.96 83.12 75.58 75.49 75.66 75.05 74.97 75.14 78.49 78.39 78.59
3.50 76.93 76.83 77.03 79.79 79.64 79.93 77.88 77.80 77.96 75.61 75.52 75.70 74.39 74.28 74.51 75.23 75.12 75.33 76.70 76.61 76.80 83.00 82.93 83.08 75.59 75.50 75.68 75.05 74.97 75.14 78.48 78.38 78.58
3.70 76.88 76.78 76.98 79.67 79.52 79.81 77.87 77.79 77.94 75.62 75.53 75.71 74.36 74.24 74.48 75.16 75.05 75.27 76.67 76.57 76.77 83.03 82.95 83.10 75.53 75.45 75.62 75.05 74.97 75.14 78.46 78.36 78.56
3.90 76.89 76.80 76.99 79.54 79.40 79.68 77.91 77.83 77.98 75.50 75.41 75.59 74.26 74.14 74.38 74.99 74.88 75.11 76.63 76.54 76.73 83.04 82.97 83.12 75.57 75.48 75.66 75.02 74.94 75.10 78.42 78.32 78.52
4.10 76.83 76.74 76.93 79.52 79.38 79.67 77.91 77.83 77.99 75.53 75.44 75.61 74.15 74.03 74.27 74.95 74.84 75.06 76.67 76.58 76.77 83.02 82.94 83.09 75.61 75.53 75.70 75.08 75.00 75.16 78.39 78.29 78.49
4.30 76.72 76.62 76.82 79.48 79.34 79.63 77.87 77.79 77.95 75.43 75.35 75.52 73.99 73.88 74.11 74.80 74.68 74.92 76.55 76.45 76.65 83.02 82.94 83.10 75.53 75.44 75.62 75.01 74.93 75.09 78.31 78.21 78.41
4.50 76.74 76.65 76.84 79.35 79.20 79.50 77.95 77.88 78.03 75.50 75.42 75.59 74.01 73.89 74.13 74.75 74.64 74.87 76.57 76.48 76.67 83.11 83.03 83.19 75.54 75.45 75.62 75.06 74.98 75.14 78.38 78.27 78.48
4.70 76.68 76.58 76.78 79.34 79.19 79.49 77.90 77.82 77.97 75.45 75.37 75.54 73.91 73.79 74.03 74.69 74.57 74.80 76.62 76.52 76.72 83.00 82.92 83.08 75.58 75.50 75.67 75.06 74.98 75.13 78.27 78.16 78.37
4.90 76.60 76.51 76.70 79.16 79.01 79.32 77.86 77.79 77.94 75.38 75.29 75.47 73.81 73.68 73.94 74.59 74.47 74.71 76.46 76.37 76.56 82.97 82.89 83.05 75.50 75.41 75.59 75.00 74.92 75.08 78.20 78.09 78.30


==> data/25/mode2_lp_num_clusters.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high Baseline_mean Baseline_ci_low Baseline_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high SGC_mean SGC_ci_low SGC_ci_high
3.02 76.23 76.19 76.26 80.52 80.47 80.58 78.16 78.13 78.19 76.80 76.76 76.83 74.75 74.70 74.80 75.88 75.83 75.93 78.14 78.10 78.17 83.80 83.77 83.84 76.62 76.58 76.65 75.28 75.25 75.32 78.18 78.14 78.23
3.98 76.70 76.66 76.74 79.31 79.25 79.37 77.90 77.87 77.93 75.46 75.43 75.50 73.97 73.92 74.02 74.74 74.70 74.79 76.59 76.56 76.63 83.03 83.00 83.07 75.57 75.54 75.61 75.05 75.02 75.09 78.31 78.27 78.35


==> data/25/mode2_lp_nvertex.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high Baseline_mean Baseline_ci_low Baseline_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high SGC_mean SGC_ci_low SGC_ci_high
135.66 76.74 76.54 76.94 77.29 77.06 77.51 81.46 81.32 81.61 75.69 75.50 75.88 73.06 72.85 73.26 73.96 73.76 74.16 75.86 75.66 76.05 80.98 80.81 81.14 75.07 74.88 75.26 73.59 73.41 73.76 76.17 75.98 76.36
150.98 76.97 76.79 77.15 77.66 77.45 77.87 81.51 81.37 81.65 75.69 75.51 75.87 73.16 72.97 73.36 73.99 73.81 74.18 75.95 75.76 76.13 81.38 81.23 81.53 75.08 74.90 75.26 73.82 73.65 73.98 76.42 76.24 76.60
166.30 76.92 76.75 77.09 77.80 77.60 78.01 81.36 81.23 81.48 75.65 75.49 75.82 73.33 73.15 73.51 74.09 73.92 74.27 75.99 75.82 76.17 81.66 81.52 81.80 75.12 74.95 75.28 74.06 73.91 74.21 76.53 76.36 76.70
181.62 76.96 76.80 77.12 78.06 77.86 78.25 81.32 81.20 81.44 75.64 75.49 75.80 73.43 73.26 73.61 74.08 73.92 74.24 76.11 75.95 76.27 81.83 81.70 81.96 75.14 74.99 75.29 74.15 74.01 74.28 76.79 76.63 76.95
196.94 76.93 76.77 77.09 78.20 78.01 78.39 81.04 80.92 81.15 75.52 75.37 75.66 73.47 73.30 73.64 74.31 74.14 74.47 76.12 75.96 76.27 81.99 81.87 82.12 75.18 75.03 75.33 74.25 74.11 74.39 76.91 76.75 77.06
212.26 76.98 76.84 77.13 78.33 78.15 78.51 80.97 80.86 81.08 75.51 75.37 75.65 73.57 73.41 73.73 74.32 74.16 74.47 76.16 76.02 76.30 82.14 82.03 82.26 75.20 75.06 75.34 74.28 74.15 74.41 77.05 76.91 77.19
227.58 76.94 76.79 77.08 78.47 78.29 78.64 80.79 80.68 80.89 75.41 75.28 75.55 73.61 73.45 73.76 74.36 74.21 74.51 76.17 76.03 76.30 82.21 82.10 82.32 75.25 75.12 75.38 74.47 74.35 74.59 77.18 77.04 77.32
242.90 76.95 76.80 77.09 78.66 78.48 78.84 80.65 80.55 80.76 75.47 75.33 75.60 73.62 73.46 73.77 74.43 74.28 74.58 76.26 76.12 76.40 82.40 82.29 82.51 75.33 75.20 75.45 74.57 74.45 74.69 77.25 77.11 77.39
258.22 76.88 76.74 77.02 78.63 78.45 78.80 80.40 80.29 80.50 75.42 75.29 75.55 73.68 73.53 73.84 74.49 74.34 74.63 76.31 76.18 76.45 82.41 82.30 82.52 75.33 75.21 75.46 74.56 74.44 74.67 77.23 77.10 77.37
273.54 76.90 76.78 77.03 78.66 78.49 78.83 80.27 80.18 80.37 75.42 75.30 75.54 73.76 73.61 73.90 74.46 74.32 74.60 76.36 76.24 76.49 82.53 82.43 82.63 75.31 75.19 75.43 74.64 74.53 74.75 77.46 77.33 77.59
288.86 77.03 76.90 77.16 78.90 78.73 79.07 80.15 80.06 80.25 75.51 75.39 75.63 73.82 73.67 73.97 74.60 74.46 74.74 76.41 76.29 76.54 82.64 82.55 82.74 75.48 75.36 75.60 74.77 74.66 74.87 77.63 77.50 77.76
304.18 76.93 76.81 77.06 78.78 78.61 78.94 79.93 79.84 80.02 75.44 75.33 75.55 73.77 73.63 73.91 74.53 74.39 74.66 76.40 76.28 76.53 82.64 82.54 82.74 75.38 75.27 75.50 74.71 74.61 74.82 77.71 77.58 77.84
319.50 76.86 76.74 76.98 78.82 78.66 78.98 79.71 79.62 79.80 75.44 75.34 75.55 73.73 73.60 73.87 74.58 74.45 74.71 76.41 76.29 76.52 82.67 82.58 82.76 75.44 75.34 75.55 74.79 74.70 74.89 77.74 77.62 77.86
334.82 76.89 76.77 77.01 79.01 78.84 79.17 79.52 79.43 79.61 75.45 75.35 75.56 73.85 73.71 73.99 74.64 74.51 74.77 76.47 76.36 76.59 82.76 82.67 82.85 75.48 75.37 75.59 74.88 74.78 74.98 77.84 77.72 77.96
350.14 76.78 76.66 76.90 79.09 78.92 79.25 79.34 79.25 79.43 75.45 75.35 75.56 73.82 73.68 73.95 74.59 74.46 74.72 76.41 76.30 76.52 82.79 82.70 82.88 75.47 75.36 75.57 74.91 74.81 75.01 77.80 77.69 77.92
365.46 76.88 76.77 76.99 79.09 78.93 79.24 79.17 79.09 79.25 75.37 75.27 75.47 73.82 73.69 73.95 74.71 74.59 74.83 76.48 76.37 76.58 82.86 82.78 82.95 75.43 75.33 75.53 74.87 74.78 74.97 78.01 77.90 78.12
380.78 76.83 76.71 76.94 79.16 79.01 79.32 79.02 78.93 79.10 75.47 75.37 75.56 73.96 73.83 74.09 74.69 74.57 74.81 76.50 76.39 76.61 82.87 82.78 82.96 75.55 75.46 75.65 74.97 74.88 75.06 78.04 77.92 78.15
396.10 76.77 76.66 76.88 79.14 78.98 79.30 78.77 78.69 78.85 75.43 75.34 75.53 73.87 73.74 74.00 74.67 74.54 74.79 76.52 76.41 76.62 82.88 82.80 82.97 75.51 75.41 75.60 74.94 74.85 75.03 78.09 77.97 78.20
411.42 76.82 76.71 76.92 79.19 79.03 79.34 78.62 78.54 78.70 75.44 75.35 75.53 73.92 73.80 74.05 74.70 74.58 74.82 76.53 76.43 76.63 82.92 82.84 83.01 75.53 75.43 75.62 75.00 74.91 75.08 78.15 78.04 78.25
426.74 76.78 76.67 76.88 79.32 79.17 79.48 78.41 78.33 78.49 75.43 75.33 75.52 73.88 73.75 74.01 74.71 74.58 74.83 76.50 76.39 76.60 82.98 82.90 83.06 75.50 75.40 75.59 74.96 74.88 75.05 78.18 78.07 78.29
442.06 76.76 76.66 76.87 79.33 79.18 79.48 78.25 78.17 78.33 75.43 75.34 75.52 73.96 73.83 74.08 74.72 74.60 74.84 76.58 76.48 76.68 82.98 82.89 83.06 75.54 75.45 75.63 75.03 74.94 75.12 78.20 78.09 78.31
457.38 76.73 76.63 76.83 79.36 79.22 79.51 78.14 78.07 78.22 75.50 75.42 75.59 74.02 73.90 74.14 74.80 74.68 74.91 76.55 76.46 76.65 83.09 83.01 83.16 75.64 75.55 75.72 75.05 74.97 75.13 78.27 78.16 78.37
472.70 76.78 76.69 76.88 79.25 79.10 79.40 77.91 77.83 77.98 75.46 75.37 75.55 74.00 73.87 74.12 74.72 74.60 74.85 76.59 76.50 76.69 83.00 82.92 83.08 75.56 75.48 75.65 75.07 74.99 75.15 78.36 78.25 78.46
488.02 76.59 76.50 76.69 79.20 79.05 79.35 77.70 77.63 77.78 75.38 75.29 75.47 73.89 73.77 74.01 74.65 74.54 74.77 76.52 76.42 76.62 83.02 82.95 83.10 75.49 75.40 75.58 74.94 74.86 75.02 78.27 78.16 78.37
503.34 76.70 76.61 76.80 79.39 79.24 79.54 77.58 77.51 77.66 75.48 75.39 75.56 73.97 73.85 74.10 74.75 74.64 74.87 76.63 76.53 76.72 83.08 83.00 83.15 75.61 75.52 75.69 75.03 74.95 75.11 78.33 78.23 78.44


==> data/25/mode2_lp_p_to_q_ratio.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high Baseline_mean Baseline_ci_low Baseline_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high SGC_mean SGC_ci_low SGC_ci_high
1.18 76.20 76.11 76.29 78.94 78.83 79.05 71.08 70.99 71.16 70.07 69.91 70.23 70.84 70.71 70.97 71.22 71.09 71.35 76.94 76.85 77.03 79.18 79.10 79.26 70.89 70.74 71.05 62.90 62.75 63.05 76.52 76.43 76.60
1.54 76.08 75.99 76.17 78.99 78.89 79.10 71.15 71.06 71.24 69.76 69.59 69.93 70.75 70.62 70.87 71.20 71.07 71.33 76.29 76.21 76.38 79.21 79.13 79.28 70.59 70.44 70.75 61.06 60.90 61.22 76.58 76.49 76.66
1.90 75.91 75.82 76.01 78.97 78.86 79.07 71.22 71.13 71.30 69.48 69.32 69.64 70.42 70.29 70.55 70.90 70.77 71.02 75.63 75.54 75.72 79.22 79.14 79.30 70.35 70.18 70.51 59.56 59.42 59.70 76.45 76.36 76.53
2.26 75.80 75.70 75.89 78.81 78.69 78.93 71.34 71.26 71.43 69.12 68.95 69.30 70.08 69.95 70.21 70.51 70.38 70.64 75.06 74.96 75.15 79.25 79.17 79.32 70.16 69.98 70.34 59.57 59.46 59.69 76.37 76.29 76.46
2.62 75.66 75.56 75.75 78.81 78.70 78.92 71.57 71.48 71.66 68.95 68.77 69.12 69.78 69.64 69.91 70.34 70.21 70.47 74.65 74.55 74.75 79.34 79.26 79.42 70.18 70.00 70.37 60.47 60.37 60.57 76.31 76.23 76.40
2.98 75.74 75.64 75.83 78.79 78.68 78.91 71.94 71.85 72.02 69.04 68.87 69.21 69.67 69.54 69.81 70.30 70.17 70.43 74.59 74.49 74.69 79.52 79.44 79.59 70.19 70.01 70.38 61.85 61.76 61.94 76.28 76.19 76.36
3.34 75.64 75.55 75.74 78.87 78.76 78.99 72.30 72.21 72.39 68.96 68.80 69.13 69.38 69.25 69.52 70.11 69.98 70.24 74.44 74.33 74.55 79.71 79.63 79.78 70.11 69.92 70.29 63.03 62.94 63.12 76.22 76.13 76.31
3.70 75.67 75.57 75.77 78.89 78.77 79.01 72.62 72.53 72.70 69.04 68.88 69.19 69.25 69.11 69.39 69.96 69.82 70.09 74.39 74.27 74.51 79.87 79.79 79.95 70.12 69.94 70.30 64.28 64.20 64.37 76.10 76.01 76.19
4.06 75.76 75.65 75.86 78.90 78.78 79.02 73.01 72.93 73.10 69.33 69.18 69.49 69.20 69.06 69.34 70.16 70.02 70.29 74.46 74.34 74.58 80.10 80.02 80.18 70.23 70.06 70.40 65.41 65.33 65.50 76.05 75.97 76.14
4.42 75.86 75.76 75.96 78.94 78.81 79.07 73.42 73.34 73.50 69.60 69.46 69.75 69.27 69.13 69.41 70.17 70.03 70.31 74.51 74.38 74.64 80.34 80.27 80.42 70.48 70.31 70.64 66.48 66.39 66.56 75.99 75.91 76.08
4.78 75.84 75.73 75.94 79.02 78.89 79.15 73.78 73.69 73.87 69.81 69.68 69.95 69.48 69.34 69.62 70.27 70.14 70.41 74.39 74.26 74.53 80.56 80.48 80.64 70.52 70.36 70.67 67.35 67.27 67.44 75.88 75.80 75.97
5.14 75.98 75.88 76.09 79.09 78.95 79.22 74.19 74.10 74.27 70.23 70.10 70.35 69.63 69.49 69.76 70.56 70.42 70.69 74.45 74.32 74.59 80.77 80.69 80.85 70.94 70.79 71.09 68.27 68.19 68.36 75.84 75.76 75.93
5.50 76.12 76.02 76.23 79.03 78.89 79.17 74.61 74.53 74.69 70.62 70.51 70.74 70.00 69.87 70.14 70.84 70.71 70.97 74.58 74.45 74.72 81.06 80.99 81.14 71.26 71.13 71.40 69.14 69.05 69.22 75.86 75.77 75.95
5.86 76.28 76.18 76.39 79.14 79.00 79.28 74.89 74.81 74.97 71.09 70.98 71.20 70.18 70.04 70.31 71.05 70.92 71.18 74.55 74.41 74.69 81.25 81.18 81.33 71.57 71.44 71.69 69.81 69.73 69.90 75.87 75.78 75.96
6.22 76.38 76.27 76.49 79.01 78.86 79.16 75.27 75.19 75.35 71.55 71.45 71.66 70.54 70.40 70.67 71.38 71.26 71.51 74.58 74.45 74.72 81.48 81.40 81.56 72.03 71.91 72.15 70.58 70.50 70.67 75.90 75.81 75.99
6.58 76.39 76.28 76.50 79.06 78.91 79.21 75.62 75.54 75.70 72.10 72.00 72.20 70.82 70.69 70.96 71.70 71.57 71.83 74.67 74.54 74.80 81.71 81.63 81.79 72.46 72.35 72.57 71.22 71.14 71.31 76.06 75.97 76.15
6.94 76.45 76.35 76.56 79.12 78.96 79.27 75.96 75.88 76.04 72.50 72.40 72.59 71.25 71.13 71.38 72.08 71.95 72.20 74.86 74.74 74.98 81.92 81.84 82.00 72.86 72.76 72.97 71.86 71.78 71.94 76.26 76.17 76.35
7.30 76.55 76.44 76.65 79.17 79.02 79.32 76.25 76.18 76.33 73.07 72.98 73.16 71.71 71.59 71.84 72.58 72.46 72.70 75.05 74.93 75.16 82.12 82.05 82.20 73.34 73.24 73.44 72.43 72.35 72.51 76.51 76.42 76.60
7.66 76.53 76.43 76.64 79.01 78.86 79.16 76.56 76.48 76.64 73.48 73.39 73.57 72.12 71.99 72.25 72.90 72.78 73.02 75.31 75.19 75.42 82.24 82.17 82.32 73.78 73.68 73.88 72.96 72.88 73.04 76.82 76.72 76.91
8.02 76.60 76.50 76.70 79.14 78.98 79.29 76.93 76.85 77.01 73.88 73.79 73.97 72.53 72.40 72.66 73.28 73.15 73.40 75.56 75.45 75.67 82.42 82.35 82.50 74.09 73.99 74.18 73.44 73.36 73.52 77.17 77.07 77.26
8.38 76.61 76.51 76.71 79.19 79.03 79.34 77.19 77.11 77.27 74.40 74.30 74.49 72.99 72.86 73.12 73.75 73.63 73.87 75.81 75.71 75.92 82.62 82.55 82.70 74.57 74.48 74.66 73.95 73.87 74.04 77.51 77.41 77.60
8.74 76.68 76.58 76.78 79.27 79.12 79.42 77.45 77.38 77.53 74.84 74.76 74.93 73.36 73.24 73.48 74.19 74.07 74.30 76.15 76.05 76.26 82.80 82.73 82.88 75.01 74.92 75.10 74.41 74.33 74.49 77.88 77.78 77.98
9.10 76.71 76.61 76.81 79.33 79.18 79.48 77.71 77.63 77.78 75.23 75.15 75.32 73.73 73.61 73.86 74.56 74.45 74.68 76.39 76.29 76.49 82.93 82.85 83.01 75.35 75.26 75.44 74.81 74.73 74.89 78.12 78.01 78.22
9.46 76.76 76.66 76.85 79.38 79.23 79.53 77.99 77.92 78.07 75.68 75.59 75.76 74.20 74.08 74.32 75.00 74.88 75.11 76.73 76.64 76.83 83.11 83.03 83.18 75.72 75.64 75.80 75.24 75.16 75.32 78.40 78.30 78.51
9.82 76.79 76.70 76.89 79.37 79.22 79.51 78.27 78.19 78.34 76.00 75.92 76.09 74.54 74.42 74.66 75.37 75.26 75.49 77.01 76.91 77.10 83.24 83.17 83.32 76.10 76.02 76.18 75.59 75.51 75.67 78.58 78.48 78.69


==> data/25/mode2_lp_power_exponent.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high Baseline_mean Baseline_ci_low Baseline_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high SGC_mean SGC_ci_low SGC_ci_high
0.51 77.61 77.51 77.71 80.85 80.71 81.00 79.11 79.03 79.18 75.64 75.55 75.73 74.05 73.93 74.18 74.86 74.74 74.98 76.82 76.71 76.92 83.83 83.76 83.91 75.79 75.69 75.88 74.96 74.88 75.04 78.46 78.36 78.56
0.53 77.19 77.09 77.29 80.01 79.86 80.16 78.50 78.42 78.57 75.52 75.44 75.61 73.91 73.78 74.03 74.80 74.68 74.92 76.68 76.58 76.77 83.45 83.38 83.53 75.64 75.55 75.73 75.02 74.93 75.10 78.42 78.32 78.52
0.55 76.74 76.65 76.84 79.44 79.29 79.59 77.97 77.89 78.04 75.48 75.39 75.56 74.00 73.88 74.12 74.74 74.63 74.86 76.63 76.54 76.73 83.11 83.04 83.19 75.59 75.50 75.68 75.04 74.96 75.12 78.41 78.31 78.51
0.57 76.37 76.27 76.47 78.61 78.45 78.76 77.46 77.38 77.54 75.43 75.34 75.52 73.99 73.86 74.11 74.74 74.63 74.86 76.54 76.45 76.63 82.72 82.64 82.80 75.54 75.46 75.63 75.10 75.02 75.18 78.14 78.03 78.24
0.59 76.01 75.92 76.11 78.14 77.99 78.29 76.92 76.84 76.99 75.37 75.28 75.45 73.96 73.83 74.08 74.62 74.51 74.74 76.47 76.38 76.56 82.37 82.29 82.44 75.48 75.40 75.56 75.10 75.02 75.18 78.03 77.93 78.14
0.61 75.86 75.77 75.95 77.71 77.56 77.86 76.42 76.35 76.50 75.31 75.22 75.39 73.93 73.80 74.05 74.61 74.50 74.73 76.41 76.32 76.49 82.08 82.01 82.16 75.46 75.38 75.54 75.15 75.07 75.23 77.84 77.73 77.95
0.63 75.74 75.65 75.83 77.19 77.04 77.34 76.00 75.93 76.08 75.41 75.33 75.50 74.01 73.88 74.13 74.68 74.57 74.80 76.44 76.36 76.53 81.79 81.71 81.87 75.53 75.45 75.61 75.27 75.19 75.35 77.76 77.65 77.86
0.65 75.49 75.40 75.58 76.72 76.58 76.87 75.52 75.44 75.60 75.34 75.25 75.42 73.97 73.85 74.09 74.61 74.49 74.72 76.32 76.24 76.41 81.52 81.44 81.60 75.48 75.41 75.56 75.20 75.12 75.28 77.38 77.27 77.49
0.67 75.31 75.22 75.40 76.25 76.10 76.40 75.04 74.96 75.12 75.24 75.15 75.33 74.05 73.93 74.17 74.54 74.42 74.65 76.25 76.16 76.33 81.17 81.09 81.25 75.44 75.36 75.52 75.17 75.09 75.25 77.12 77.02 77.23
0.69 75.25 75.16 75.34 75.88 75.73 76.03 74.67 74.59 74.75 75.29 75.21 75.38 73.97 73.84 74.09 74.57 74.45 74.69 76.20 76.11 76.28 80.90 80.81 80.98 75.42 75.34 75.50 75.24 75.16 75.32 76.90 76.79 77.01
0.71 75.17 75.08 75.26 75.61 75.46 75.76 74.23 74.15 74.31 75.29 75.20 75.37 74.01 73.89 74.14 74.63 74.51 74.74 76.20 76.12 76.29 80.63 80.55 80.71 75.45 75.37 75.53 75.28 75.20 75.36 76.73 76.63 76.84
0.73 75.19 75.10 75.28 75.35 75.21 75.50 73.81 73.73 73.89 75.25 75.17 75.34 74.07 73.95 74.20 74.65 74.53 74.76 76.21 76.13 76.30 80.37 80.28 80.45 75.47 75.39 75.55 75.31 75.23 75.39 76.50 76.39 76.60
0.75 75.21 75.11 75.30 75.05 74.90 75.19 73.50 73.42 73.58 75.27 75.18 75.36 74.14 74.01 74.26 74.53 74.41 74.65 76.24 76.16 76.33 80.12 80.03 80.20 75.47 75.39 75.55 75.35 75.27 75.43 76.35 76.24 76.45
0.77 75.19 75.10 75.28 74.83 74.69 74.98 73.07 73.00 73.15 75.24 75.15 75.32 74.15 74.03 74.27 74.64 74.53 74.75 76.24 76.16 76.31 79.88 79.80 79.96 75.48 75.40 75.55 75.35 75.28 75.43 76.11 76.01 76.21
0.79 75.20 75.11 75.29 74.63 74.48 74.77 72.77 72.69 72.85 75.22 75.13 75.31 74.16 74.04 74.28 74.58 74.47 74.70 76.19 76.11 76.27 79.67 79.58 79.75 75.46 75.38 75.54 75.36 75.28 75.44 76.00 75.90 76.09
0.81 75.29 75.20 75.38 74.43 74.29 74.58 72.40 72.32 72.48 75.21 75.13 75.30 74.28 74.16 74.39 74.71 74.60 74.82 76.23 76.15 76.31 79.41 79.33 79.50 75.51 75.43 75.58 75.42 75.35 75.50 75.95 75.85 76.04
0.83 75.13 75.04 75.22 74.18 74.03 74.32 72.07 71.99 72.14 75.13 75.04 75.21 74.17 74.05 74.29 74.57 74.46 74.69 76.15 76.07 76.23 79.15 79.07 79.23 75.46 75.38 75.54 75.33 75.25 75.41 75.75 75.65 75.85
0.85 75.23 75.14 75.32 74.06 73.92 74.21 71.78 71.70 71.86 75.18 75.09 75.26 74.24 74.12 74.36 74.60 74.48 74.71 76.19 76.11 76.27 79.07 78.98 79.15 75.51 75.43 75.59 75.39 75.31 75.47 75.66 75.57 75.76
0.87 75.26 75.17 75.35 74.01 73.88 74.15 71.41 71.34 71.49 75.24 75.15 75.32 74.26 74.14 74.38 74.63 74.51 74.75 76.16 76.08 76.23 78.80 78.71 78.88 75.50 75.43 75.58 75.41 75.33 75.48 75.57 75.48 75.66
0.89 75.24 75.15 75.34 73.77 73.62 73.91 71.20 71.12 71.28 75.15 75.06 75.24 74.25 74.12 74.38 74.64 74.52 74.75 76.18 76.10 76.26 78.63 78.54 78.71 75.51 75.43 75.59 75.42 75.34 75.50 75.49 75.39 75.58
0.91 75.31 75.22 75.40 73.73 73.59 73.87 70.90 70.82 70.98 75.23 75.14 75.31 74.37 74.26 74.49 74.68 74.56 74.79 76.22 76.14 76.29 78.43 78.35 78.52 75.55 75.48 75.63 75.48 75.41 75.56 75.47 75.38 75.57
0.93 75.32 75.22 75.41 73.66 73.52 73.80 70.60 70.52 70.68 75.24 75.15 75.32 74.31 74.19 74.43 74.65 74.53 74.77 76.18 76.10 76.26 78.22 78.14 78.31 75.56 75.48 75.63 75.45 75.37 75.53 75.39 75.29 75.48
0.95 75.29 75.19 75.38 73.46 73.32 73.61 70.33 70.25 70.41 75.10 75.01 75.19 74.27 74.15 74.40 74.66 74.55 74.78 76.14 76.06 76.22 78.03 77.95 78.12 75.53 75.45 75.61 75.42 75.34 75.50 75.27 75.17 75.36
0.97 75.29 75.20 75.38 73.24 73.10 73.38 70.05 69.97 70.12 75.19 75.10 75.27 74.32 74.20 74.44 74.64 74.53 74.76 76.16 76.08 76.24 77.90 77.81 77.98 75.54 75.46 75.61 75.44 75.36 75.52 75.26 75.17 75.35
0.99 75.28 75.19 75.38 73.22 73.07 73.37 69.89 69.81 69.96 75.13 75.04 75.22 74.29 74.16 74.42 74.63 74.52 74.75 76.17 76.09 76.24 77.74 77.65 77.82 75.50 75.43 75.58 75.44 75.36 75.52 75.26 75.17 75.35


==> data/25/mode2_sbm_avg_degree.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high PPRBaseline_mean PPRBaseline_ci_low PPRBaseline_ci_high SGC_mean SGC_ci_low SGC_ci_high
1.38 56.63 56.51 56.74 57.66 57.54 57.78 55.59 55.49 55.69 54.04 53.94 54.13 54.53 54.43 54.63 56.19 56.07 56.30 55.33 55.22 55.44 57.36 57.25 57.48 58.25 58.13 58.38 50.20 50.16 50.25 55.23 55.12 55.34
2.14 56.75 56.64 56.87 57.71 57.58 57.83 55.73 55.63 55.84 53.29 53.20 53.38 53.89 53.79 53.99 56.06 55.95 56.18 54.89 54.78 54.99 57.38 57.26 57.49 58.17 58.04 58.29 50.21 50.16 50.26 54.79 54.68 54.89
2.90 57.08 56.96 57.20 57.78 57.66 57.91 55.86 55.76 55.97 52.87 52.79 52.96 53.54 53.45 53.64 56.20 56.08 56.32 54.61 54.50 54.71 57.46 57.34 57.58 58.12 57.99 58.25 50.36 50.30 50.41 54.78 54.68 54.89
3.66 57.46 57.34 57.58 58.00 57.88 58.12 56.10 55.99 56.21 52.56 52.47 52.64 53.46 53.36 53.55 56.35 56.23 56.47 54.43 54.33 54.53 57.63 57.51 57.75 58.23 58.10 58.35 50.46 50.40 50.51 54.85 54.75 54.96
4.42 57.72 57.60 57.85 58.12 58.00 58.25 56.18 56.08 56.29 52.38 52.30 52.46 53.37 53.28 53.47 56.61 56.50 56.73 54.35 54.25 54.44 57.73 57.61 57.84 58.17 58.05 58.30 50.59 50.54 50.65 54.98 54.87 55.09
5.18 58.00 57.88 58.13 58.17 58.05 58.30 56.25 56.14 56.36 52.25 52.16 52.33 53.35 53.26 53.44 56.72 56.60 56.84 54.43 54.32 54.53 57.86 57.74 57.98 58.14 58.02 58.27 50.68 50.62 50.73 55.00 54.89 55.10
5.94 58.17 58.04 58.29 58.33 58.21 58.46 56.43 56.32 56.54 52.21 52.13 52.29 53.47 53.37 53.56 56.92 56.79 57.04 54.42 54.32 54.52 58.00 57.88 58.12 58.22 58.10 58.35 50.76 50.70 50.81 54.91 54.80 55.01
6.70 58.30 58.17 58.42 58.39 58.26 58.51 56.46 56.35 56.57 52.06 51.98 52.13 53.45 53.36 53.54 57.13 57.01 57.25 54.44 54.34 54.54 58.06 57.94 58.18 58.20 58.07 58.32 50.86 50.80 50.92 54.81 54.71 54.92
7.46 58.46 58.34 58.59 58.49 58.36 58.61 56.42 56.31 56.54 52.04 51.96 52.12 53.47 53.38 53.56 57.34 57.22 57.46 54.51 54.41 54.61 58.11 57.99 58.23 58.17 58.04 58.29 50.95 50.89 51.00 54.68 54.58 54.78
8.22 58.65 58.52 58.77 58.52 58.39 58.65 56.50 56.39 56.61 51.99 51.91 52.07 53.65 53.56 53.75 57.55 57.42 57.67 54.63 54.53 54.73 58.24 58.12 58.37 58.20 58.07 58.33 51.06 51.00 51.12 54.53 54.43 54.63
8.98 58.73 58.60 58.86 58.57 58.44 58.70 56.52 56.41 56.64 52.03 51.95 52.10 53.70 53.60 53.80 57.82 57.70 57.94 54.59 54.48 54.69 58.31 58.19 58.44 58.21 58.08 58.34 51.12 51.05 51.18 54.28 54.18 54.38
9.74 58.78 58.66 58.91 58.62 58.49 58.75 56.61 56.50 56.73 51.98 51.90 52.06 53.85 53.75 53.95 57.97 57.85 58.10 54.72 54.61 54.82 58.36 58.24 58.49 58.21 58.08 58.34 51.27 51.21 51.33 54.07 53.97 54.16
10.50 58.90 58.77 59.03 58.70 58.58 58.83 56.65 56.54 56.77 51.97 51.89 52.05 53.86 53.76 53.96 58.15 58.02 58.27 54.77 54.67 54.87 58.46 58.33 58.58 58.25 58.13 58.38 51.27 51.21 51.33 53.77 53.68 53.87
11.26 58.89 58.76 59.02 58.64 58.52 58.77 56.57 56.46 56.68 51.96 51.88 52.04 53.88 53.78 53.97 58.33 58.20 58.45 54.83 54.73 54.93 58.40 58.28 58.53 58.10 57.97 58.22 51.38 51.32 51.44 53.51 53.41 53.60
12.02 58.97 58.84 59.10 58.71 58.58 58.84 56.66 56.54 56.77 51.90 51.82 51.97 53.96 53.86 54.06 58.53 58.40 58.66 54.93 54.82 55.04 58.43 58.31 58.56 58.16 58.03 58.29 51.41 51.35 51.47 53.35 53.26 53.45
12.78 58.95 58.82 59.07 58.66 58.53 58.79 56.60 56.49 56.71 51.94 51.87 52.02 54.10 54.00 54.20 58.72 58.59 58.85 55.03 54.93 55.13 58.45 58.33 58.58 58.11 57.99 58.24 51.48 51.42 51.54 53.07 52.98 53.15
13.54 59.11 58.98 59.25 58.83 58.70 58.95 56.67 56.55 56.78 51.92 51.84 52.00 54.16 54.06 54.26 58.94 58.81 59.08 55.12 55.01 55.23 58.54 58.41 58.67 58.21 58.08 58.33 51.51 51.45 51.58 52.91 52.82 53.00
14.30 59.13 59.00 59.26 58.84 58.71 58.97 56.73 56.61 56.84 52.00 51.92 52.08 54.24 54.14 54.34 59.03 58.90 59.17 55.21 55.11 55.32 58.60 58.47 58.73 58.18 58.06 58.31 51.62 51.56 51.68 52.65 52.57 52.74
15.06 59.17 59.04 59.30 58.72 58.59 58.85 56.66 56.55 56.78 51.95 51.87 52.03 54.33 54.23 54.43 59.22 59.09 59.35 55.25 55.15 55.36 58.58 58.46 58.71 58.13 58.00 58.25 51.63 51.57 51.69 52.42 52.34 52.50
15.82 59.24 59.11 59.37 58.84 58.71 58.97 56.73 56.61 56.84 51.92 51.84 52.00 54.46 54.35 54.57 59.45 59.32 59.59 55.35 55.24 55.46 58.63 58.50 58.76 58.18 58.06 58.31 51.66 51.60 51.72 52.25 52.17 52.33
16.58 59.32 59.19 59.45 58.85 58.72 58.98 56.71 56.60 56.83 51.96 51.88 52.04 54.51 54.41 54.61 59.64 59.51 59.78 55.46 55.35 55.57 58.63 58.51 58.76 58.15 58.03 58.28 51.75 51.69 51.82 52.09 52.01 52.17
17.34 59.27 59.14 59.40 58.93 58.80 59.06 56.72 56.61 56.84 51.98 51.90 52.06 54.55 54.45 54.66 59.91 59.77 60.05 55.60 55.49 55.71 58.78 58.65 58.91 58.16 58.04 58.29 51.80 51.73 51.86 51.96 51.88 52.04
18.10 59.29 59.16 59.42 58.91 58.78 59.04 56.76 56.65 56.87 51.96 51.87 52.04 54.62 54.51 54.72 60.04 59.90 60.18 55.72 55.61 55.83 58.70 58.57 58.83 58.19 58.07 58.32 51.85 51.79 51.92 51.82 51.75 51.89
18.86 59.43 59.30 59.56 58.97 58.83 59.10 56.77 56.66 56.89 52.05 51.96 52.13 54.81 54.71 54.92 60.21 60.07 60.35 55.76 55.65 55.88 58.87 58.74 59.00 58.22 58.09 58.35 51.86 51.80 51.93 51.66 51.59 51.74
19.62 59.48 59.35 59.61 58.95 58.82 59.08 56.79 56.68 56.90 52.06 51.98 52.15 54.81 54.71 54.92 60.33 60.19 60.47 55.81 55.70 55.92 58.81 58.68 58.93 58.20 58.08 58.33 51.90 51.84 51.97 51.54 51.48 51.61


==> data/25/mode2_sbm_cluster_size_slope.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high PPRBaseline_mean PPRBaseline_ci_low PPRBaseline_ci_high SGC_mean SGC_ci_low SGC_ci_high
0.01 58.70 58.57 58.83 58.51 58.39 58.64 56.51 56.40 56.62 52.00 51.92 52.07 53.68 53.58 53.77 57.72 57.59 57.85 54.61 54.51 54.71 58.24 58.11 58.36 58.13 58.00 58.26 51.11 51.05 51.17 54.25 54.15 54.35
0.03 58.62 58.49 58.75 58.51 58.38 58.64 56.54 56.43 56.65 51.95 51.87 52.03 53.57 53.48 53.67 57.71 57.59 57.84 54.53 54.42 54.63 58.24 58.12 58.37 58.18 58.05 58.30 51.10 51.04 51.17 54.29 54.18 54.39
0.05 58.57 58.43 58.70 58.51 58.38 58.64 56.46 56.34 56.57 51.96 51.88 52.03 53.62 53.53 53.72 57.71 57.58 57.83 54.55 54.45 54.65 58.19 58.07 58.31 58.08 57.95 58.21 51.17 51.11 51.23 54.28 54.18 54.38
0.07 58.62 58.49 58.74 58.50 58.38 58.62 56.50 56.39 56.61 51.91 51.83 51.99 53.65 53.56 53.75 57.74 57.61 57.86 54.57 54.47 54.67 58.21 58.09 58.34 58.13 58.00 58.25 51.14 51.08 51.20 54.31 54.21 54.41
0.09 58.63 58.50 58.76 58.51 58.38 58.63 56.52 56.41 56.63 51.96 51.88 52.04 53.63 53.53 53.72 57.75 57.63 57.88 54.64 54.53 54.74 58.23 58.10 58.35 58.15 58.02 58.27 51.11 51.05 51.18 54.29 54.19 54.39
0.11 58.61 58.48 58.73 58.48 58.35 58.60 56.47 56.36 56.58 51.93 51.85 52.01 53.65 53.55 53.74 57.66 57.54 57.79 54.56 54.46 54.66 58.24 58.12 58.36 58.10 57.97 58.23 51.10 51.04 51.16 54.22 54.13 54.32
0.13 58.64 58.51 58.76 58.58 58.45 58.71 56.59 56.48 56.71 51.98 51.90 52.06 53.67 53.57 53.77 57.77 57.64 57.90 54.59 54.49 54.70 58.28 58.16 58.41 58.21 58.08 58.34 51.13 51.07 51.19 54.34 54.24 54.44
0.15 58.54 58.41 58.66 58.41 58.28 58.53 56.46 56.35 56.57 51.96 51.88 52.03 53.63 53.54 53.72 57.55 57.42 57.67 54.50 54.40 54.60 58.17 58.05 58.29 58.09 57.96 58.22 51.14 51.08 51.20 54.29 54.18 54.39
0.17 58.63 58.50 58.76 58.52 58.39 58.64 56.45 56.34 56.56 52.02 51.94 52.09 53.66 53.56 53.75 57.72 57.59 57.84 54.59 54.49 54.69 58.26 58.14 58.39 58.17 58.04 58.30 51.15 51.09 51.21 54.38 54.28 54.48
0.19 58.66 58.53 58.79 58.51 58.38 58.63 56.51 56.40 56.62 51.97 51.89 52.04 53.65 53.55 53.74 57.71 57.58 57.83 54.62 54.51 54.72 58.27 58.15 58.39 58.16 58.03 58.28 51.18 51.12 51.25 54.33 54.23 54.43
0.21 58.70 58.57 58.83 58.57 58.44 58.69 56.55 56.44 56.66 52.01 51.93 52.08 53.66 53.57 53.75 57.77 57.64 57.89 54.64 54.53 54.74 58.24 58.12 58.36 58.20 58.07 58.33 51.17 51.11 51.23 54.35 54.25 54.45
0.23 58.75 58.61 58.88 58.58 58.44 58.71 56.58 56.46 56.69 52.02 51.94 52.10 53.64 53.54 53.74 57.78 57.66 57.91 54.63 54.52 54.73 58.28 58.15 58.41 58.25 58.12 58.38 51.13 51.07 51.19 54.35 54.24 54.45
0.25 58.70 58.57 58.83 58.59 58.46 58.71 56.54 56.43 56.65 51.95 51.87 52.03 53.60 53.51 53.70 57.75 57.62 57.88 54.59 54.49 54.69 58.27 58.15 58.40 58.23 58.10 58.35 51.13 51.07 51.19 54.38 54.28 54.48
0.27 58.66 58.53 58.79 58.46 58.34 58.59 56.54 56.43 56.65 51.98 51.90 52.06 53.68 53.59 53.78 57.75 57.63 57.88 54.60 54.50 54.70 58.26 58.13 58.38 58.14 58.01 58.26 51.14 51.08 51.20 54.36 54.26 54.47
0.29 58.59 58.46 58.72 58.48 58.36 58.61 56.48 56.37 56.60 51.90 51.82 51.98 53.61 53.52 53.71 57.76 57.63 57.88 54.51 54.41 54.62 58.20 58.07 58.33 58.14 58.02 58.27 51.14 51.08 51.20 54.41 54.31 54.51
0.31 58.59 58.47 58.72 58.53 58.41 58.66 56.45 56.34 56.56 51.99 51.91 52.07 53.59 53.50 53.69 57.72 57.60 57.84 54.54 54.44 54.64 58.23 58.10 58.35 58.11 57.99 58.24 51.16 51.10 51.22 54.41 54.31 54.51
0.33 58.58 58.44 58.71 58.47 58.34 58.60 56.41 56.30 56.53 51.97 51.89 52.05 53.54 53.44 53.64 57.69 57.56 57.82 54.59 54.48 54.69 58.18 58.05 58.30 58.10 57.97 58.23 51.16 51.10 51.22 54.40 54.30 54.50
0.35 58.71 58.58 58.84 58.58 58.45 58.71 56.60 56.49 56.71 51.95 51.87 52.03 53.66 53.57 53.76 57.78 57.65 57.90 54.50 54.40 54.60 58.28 58.15 58.40 58.20 58.07 58.33 51.15 51.09 51.21 54.37 54.26 54.48
0.37 58.75 58.62 58.88 58.63 58.50 58.76 56.57 56.45 56.68 51.97 51.89 52.05 53.67 53.57 53.76 57.76 57.64 57.89 54.63 54.53 54.73 58.26 58.14 58.39 58.25 58.12 58.37 51.21 51.15 51.27 54.47 54.37 54.58
0.39 58.72 58.59 58.85 58.58 58.45 58.71 56.55 56.43 56.66 52.00 51.92 52.08 53.67 53.57 53.77 57.78 57.65 57.90 54.63 54.53 54.74 58.25 58.13 58.38 58.19 58.06 58.31 51.13 51.06 51.19 54.45 54.34 54.55
0.41 58.62 58.49 58.75 58.58 58.45 58.70 56.51 56.40 56.62 51.98 51.90 52.06 53.65 53.55 53.75 57.72 57.59 57.84 54.57 54.47 54.67 58.24 58.12 58.37 58.19 58.06 58.31 51.14 51.08 51.21 54.46 54.35 54.56
0.43 58.67 58.54 58.80 58.61 58.49 58.74 56.59 56.47 56.70 51.99 51.91 52.07 53.65 53.55 53.74 57.76 57.63 57.88 54.55 54.45 54.65 58.32 58.20 58.44 58.22 58.09 58.34 51.20 51.14 51.27 54.49 54.39 54.60
0.45 58.60 58.47 58.73 58.54 58.41 58.67 56.53 56.42 56.64 51.97 51.89 52.05 53.63 53.53 53.73 57.71 57.59 57.84 54.54 54.44 54.65 58.28 58.15 58.40 58.18 58.05 58.31 51.18 51.11 51.24 54.47 54.37 54.57
0.47 58.69 58.56 58.82 58.59 58.45 58.72 56.55 56.44 56.67 51.99 51.91 52.07 53.68 53.59 53.78 57.77 57.64 57.89 54.66 54.56 54.77 58.33 58.21 58.46 58.21 58.09 58.34 51.20 51.13 51.26 54.51 54.41 54.62
0.49 58.66 58.53 58.79 58.62 58.49 58.75 56.59 56.47 56.70 52.01 51.93 52.09 53.64 53.54 53.74 57.77 57.65 57.90 54.60 54.50 54.71 58.32 58.19 58.44 58.19 58.06 58.32 51.17 51.11 51.23 54.52 54.41 54.62


==> data/25/mode2_sbm_feature_center_distance.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high PPRBaseline_mean PPRBaseline_ci_low PPRBaseline_ci_high SGC_mean SGC_ci_low SGC_ci_high
0.10 60.54 60.28 60.79 60.76 60.49 61.04 58.53 58.29 58.76 52.33 52.24 52.43 54.66 54.51 54.81 58.92 58.70 59.13 55.34 55.19 55.48 60.42 60.15 60.68 60.39 60.12 60.66 51.14 51.08 51.21 54.88 54.75 55.02
0.30 73.80 73.57 74.02 76.01 75.77 76.24 72.36 72.12 72.59 54.73 54.61 54.85 62.04 61.81 62.27 67.92 67.74 68.10 60.74 60.59 60.89 75.28 75.05 75.51 75.58 75.34 75.82 51.14 51.08 51.21 59.65 59.50 59.79
0.50 81.14 80.94 81.35 84.65 84.45 84.85 81.12 80.91 81.34 55.91 55.78 56.05 67.65 67.36 67.94 72.30 72.13 72.47 63.59 63.43 63.74 83.85 83.66 84.05 84.54 84.34 84.74 51.13 51.07 51.19 62.11 61.96 62.26
0.70 85.34 85.14 85.53 89.67 89.50 89.83 86.44 86.24 86.64 56.42 56.27 56.58 71.26 70.93 71.59 74.75 74.59 74.92 65.30 65.14 65.46 88.86 88.70 89.03 89.70 89.53 89.87 51.11 51.05 51.17 63.81 63.66 63.96
0.90 88.08 87.89 88.27 92.67 92.52 92.81 89.87 89.70 90.05 56.66 56.50 56.82 73.71 73.33 74.08 76.17 76.00 76.33 66.58 66.42 66.75 91.97 91.82 92.11 92.94 92.79 93.08 51.13 51.06 51.19 64.88 64.72 65.03
1.10 89.91 89.73 90.09 94.65 94.52 94.77 92.19 92.02 92.35 56.69 56.52 56.86 75.94 75.54 76.33 77.35 77.19 77.51 67.41 67.24 67.57 93.88 93.76 94.01 94.95 94.83 95.07 51.11 51.05 51.17 65.68 65.53 65.83
1.30 91.38 91.21 91.56 95.97 95.86 96.07 93.87 93.72 94.02 56.66 56.48 56.83 76.90 76.48 77.33 78.40 78.25 78.56 68.21 68.04 68.38 95.34 95.23 95.45 96.33 96.23 96.43 51.16 51.10 51.22 66.35 66.20 66.51
1.50 92.37 92.21 92.54 96.84 96.75 96.94 94.97 94.84 95.11 56.43 56.25 56.60 77.33 76.90 77.76 79.09 78.93 79.24 68.75 68.58 68.91 96.32 96.22 96.42 97.24 97.15 97.33 51.15 51.09 51.21 66.88 66.74 67.03
1.70 93.08 92.91 93.25 97.49 97.41 97.58 95.76 95.63 95.89 56.27 56.09 56.44 77.67 77.22 78.12 79.44 79.29 79.60 69.34 69.17 69.51 96.89 96.79 96.98 97.86 97.79 97.94 51.12 51.06 51.18 67.15 66.99 67.30
1.90 93.67 93.51 93.83 97.95 97.88 98.02 96.44 96.32 96.56 55.99 55.82 56.16 77.56 77.10 78.02 79.89 79.74 80.04 69.56 69.39 69.73 97.43 97.36 97.51 98.32 98.25 98.38 51.13 51.06 51.19 67.58 67.44 67.73
2.10 94.34 94.19 94.49 98.34 98.27 98.40 96.94 96.84 97.05 55.82 55.65 55.99 77.46 76.98 77.94 80.13 79.98 80.28 69.85 69.67 70.02 97.79 97.72 97.86 98.69 98.64 98.75 51.10 51.04 51.16 67.86 67.71 68.00
2.30 94.65 94.49 94.80 98.57 98.51 98.63 97.30 97.20 97.41 55.71 55.53 55.88 76.98 76.49 77.48 80.45 80.31 80.60 70.30 70.12 70.47 98.07 98.00 98.14 98.91 98.86 98.97 51.09 51.03 51.16 68.17 68.02 68.33
2.50 95.01 94.86 95.16 98.78 98.73 98.84 97.62 97.52 97.72 55.38 55.22 55.55 76.90 76.39 77.41 80.60 80.45 80.75 70.41 70.23 70.58 98.33 98.27 98.40 99.10 99.06 99.15 51.09 51.03 51.15 68.43 68.29 68.58
2.70 95.30 95.15 95.45 98.93 98.88 98.98 97.85 97.75 97.94 55.26 55.10 55.43 76.75 76.25 77.26 80.86 80.72 81.01 70.64 70.47 70.80 98.48 98.42 98.55 99.27 99.23 99.31 51.14 51.08 51.20 68.69 68.54 68.83
2.90 95.48 95.32 95.63 99.06 99.01 99.11 98.06 97.97 98.15 55.16 55.00 55.33 75.74 75.22 76.27 80.93 80.78 81.08 70.74 70.56 70.91 98.66 98.61 98.72 99.35 99.31 99.39 51.13 51.07 51.19 68.73 68.58 68.88
3.10 95.60 95.45 95.75 99.13 99.08 99.18 98.25 98.17 98.34 54.77 54.62 54.93 75.09 74.57 75.61 81.08 80.94 81.23 70.96 70.79 71.13 98.74 98.69 98.80 99.45 99.41 99.48 51.14 51.08 51.20 68.93 68.78 69.08
3.30 95.84 95.69 95.99 99.24 99.19 99.28 98.33 98.24 98.42 54.77 54.61 54.92 74.90 74.37 75.43 81.15 81.00 81.30 71.06 70.88 71.23 98.83 98.77 98.88 99.55 99.52 99.58 51.15 51.09 51.21 69.13 68.98 69.28
3.50 96.03 95.89 96.18 99.33 99.29 99.37 98.52 98.44 98.61 54.72 54.57 54.87 74.66 74.13 75.20 81.24 81.09 81.38 71.35 71.18 71.53 98.97 98.92 99.02 99.61 99.58 99.64 51.14 51.08 51.20 69.17 69.02 69.33
3.70 96.13 95.99 96.27 99.36 99.32 99.40 98.64 98.56 98.71 54.60 54.45 54.75 73.95 73.42 74.48 81.35 81.20 81.49 71.35 71.17 71.52 99.01 98.96 99.06 99.65 99.62 99.67 51.13 51.07 51.19 69.39 69.24 69.53
3.90 96.22 96.08 96.37 99.45 99.41 99.49 98.66 98.58 98.74 54.45 54.31 54.60 73.30 72.76 73.84 81.44 81.29 81.59 71.40 71.22 71.57 99.07 99.02 99.12 99.69 99.67 99.72 51.18 51.12 51.24 69.51 69.36 69.66
4.10 96.30 96.16 96.44 99.46 99.42 99.49 98.78 98.71 98.85 54.31 54.17 54.45 72.80 72.27 73.33 81.41 81.26 81.55 71.45 71.28 71.63 99.11 99.06 99.16 99.72 99.69 99.74 51.12 51.06 51.18 69.48 69.34 69.63
4.30 96.39 96.25 96.53 99.55 99.52 99.58 98.90 98.84 98.97 54.31 54.16 54.45 72.34 71.81 72.88 81.57 81.42 81.72 71.62 71.45 71.79 99.18 99.13 99.22 99.76 99.73 99.78 51.09 51.03 51.15 69.68 69.54 69.82
4.50 96.45 96.31 96.59 99.57 99.53 99.60 98.93 98.86 99.00 54.12 53.98 54.26 72.35 71.80 72.89 81.46 81.31 81.61 71.77 71.59 71.95 99.22 99.18 99.26 99.77 99.75 99.80 51.14 51.08 51.20 69.65 69.50 69.80
4.70 96.59 96.45 96.72 99.58 99.55 99.61 98.95 98.88 99.03 54.09 53.95 54.22 71.60 71.06 72.13 81.61 81.46 81.75 71.85 71.68 72.02 99.22 99.18 99.27 99.80 99.78 99.82 51.11 51.05 51.17 69.79 69.65 69.93
4.90 96.63 96.48 96.77 99.62 99.59 99.65 99.03 98.96 99.09 54.03 53.89 54.16 71.23 70.69 71.77 81.66 81.51 81.80 71.87 71.70 72.05 99.26 99.21 99.30 99.83 99.81 99.84 51.17 51.11 51.23 69.98 69.84 70.12


==> data/25/mode2_sbm_num_clusters.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high PPRBaseline_mean PPRBaseline_ci_low PPRBaseline_ci_high SGC_mean SGC_ci_low SGC_ci_high
3.02 61.09 61.02 61.16 60.73 60.66 60.80 57.94 57.88 58.00 52.90 52.86 52.94 55.16 55.11 55.21 61.00 60.93 61.07 56.93 56.87 56.99 60.56 60.49 60.63 60.05 59.99 60.12 51.33 51.30 51.36 56.63 56.57 56.69
3.98 58.64 58.59 58.69 58.53 58.47 58.58 56.54 56.50 56.59 51.97 51.94 52.00 53.64 53.60 53.68 57.68 57.63 57.73 54.58 54.54 54.62 58.23 58.18 58.28 58.17 58.12 58.22 51.14 51.12 51.17 54.29 54.25 54.33


==> data/25/mode2_sbm_nvertex.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high PPRBaseline_mean PPRBaseline_ci_low PPRBaseline_ci_high SGC_mean SGC_ci_low SGC_ci_high
135.66 59.38 59.21 59.56 58.55 58.37 58.72 56.54 56.37 56.70 52.38 52.24 52.52 54.50 54.35 54.66 58.49 58.32 58.67 54.90 54.74 55.06 58.30 58.12 58.47 58.13 57.96 58.31 52.21 52.09 52.34 54.73 54.57 54.89
150.98 59.29 59.12 59.46 58.65 58.48 58.82 56.55 56.40 56.71 52.46 52.32 52.59 54.47 54.32 54.61 58.45 58.28 58.62 54.94 54.79 55.09 58.28 58.12 58.45 58.28 58.11 58.45 52.13 52.02 52.25 54.69 54.54 54.84
166.30 59.26 59.10 59.42 58.61 58.45 58.77 56.51 56.36 56.66 52.32 52.19 52.44 54.29 54.15 54.43 58.39 58.23 58.55 55.00 54.86 55.14 58.28 58.12 58.44 58.21 58.05 58.38 51.95 51.84 52.06 54.68 54.53 54.82
181.62 59.18 59.03 59.33 58.55 58.40 58.70 56.59 56.46 56.73 52.31 52.20 52.42 54.19 54.06 54.32 58.40 58.25 58.55 54.92 54.78 55.05 58.36 58.21 58.50 58.19 58.04 58.35 51.88 51.78 51.98 54.71 54.58 54.84
196.94 59.12 58.96 59.27 58.56 58.40 58.71 56.60 56.46 56.74 52.25 52.14 52.37 54.14 54.01 54.27 58.24 58.09 58.40 54.83 54.70 54.96 58.32 58.17 58.48 58.15 57.99 58.31 51.83 51.74 51.93 54.62 54.49 54.76
212.26 59.11 58.95 59.27 58.66 58.50 58.82 56.65 56.51 56.79 52.28 52.16 52.39 54.13 54.00 54.26 58.21 58.06 58.37 54.90 54.77 55.04 58.32 58.17 58.48 58.24 58.08 58.40 51.79 51.70 51.89 54.63 54.50 54.76
227.58 59.05 58.91 59.20 58.58 58.43 58.72 56.55 56.42 56.68 52.21 52.11 52.31 54.11 53.99 54.23 58.12 57.97 58.27 54.81 54.69 54.94 58.28 58.14 58.42 58.12 57.97 58.26 51.71 51.62 51.80 54.58 54.46 54.71
242.90 59.01 58.86 59.16 58.54 58.40 58.69 56.58 56.44 56.71 52.22 52.12 52.32 54.05 53.93 54.16 58.05 57.91 58.20 54.73 54.61 54.85 58.29 58.14 58.43 58.21 58.07 58.36 51.67 51.59 51.76 54.61 54.49 54.74
258.22 58.94 58.80 59.08 58.52 58.38 58.66 56.50 56.37 56.63 52.16 52.06 52.26 53.95 53.83 54.07 58.06 57.92 58.21 54.74 54.62 54.86 58.24 58.10 58.39 58.12 57.98 58.26 51.60 51.52 51.69 54.53 54.41 54.65
273.54 58.95 58.81 59.09 58.61 58.47 58.75 56.59 56.46 56.71 52.20 52.10 52.29 53.94 53.83 54.06 58.00 57.86 58.15 54.71 54.59 54.83 58.31 58.17 58.45 58.24 58.10 58.39 51.56 51.48 51.65 54.49 54.37 54.61
288.86 58.88 58.74 59.02 58.55 58.41 58.69 56.57 56.45 56.70 52.16 52.07 52.26 53.91 53.80 54.02 57.97 57.83 58.11 54.80 54.68 54.92 58.33 58.20 58.47 58.12 57.98 58.26 51.50 51.42 51.58 54.54 54.43 54.66
304.18 58.84 58.70 58.98 58.56 58.42 58.70 56.47 56.34 56.59 52.08 51.99 52.18 53.84 53.72 53.95 57.90 57.76 58.04 54.68 54.56 54.79 58.26 58.12 58.40 58.19 58.06 58.33 51.48 51.39 51.56 54.40 54.29 54.52
319.50 58.86 58.73 59.00 58.50 58.36 58.63 56.54 56.42 56.66 52.09 52.00 52.18 53.89 53.78 53.99 57.89 57.75 58.02 54.70 54.59 54.81 58.27 58.14 58.40 58.13 57.99 58.26 51.47 51.39 51.54 54.46 54.35 54.56
334.82 58.84 58.70 58.97 58.53 58.40 58.66 56.61 56.49 56.73 52.07 51.99 52.16 53.88 53.77 53.98 57.92 57.78 58.05 54.67 54.56 54.78 58.32 58.19 58.45 58.23 58.09 58.36 51.41 51.33 51.48 54.39 54.28 54.50
350.14 58.80 58.67 58.94 58.59 58.46 58.72 56.55 56.43 56.67 52.10 52.01 52.19 53.79 53.69 53.89 57.88 57.75 58.02 54.70 54.59 54.81 58.29 58.16 58.42 58.21 58.08 58.34 51.36 51.29 51.43 54.38 54.27 54.49
365.46 58.78 58.65 58.91 58.53 58.40 58.66 56.53 56.42 56.65 52.10 52.01 52.18 53.79 53.69 53.90 57.87 57.75 58.00 54.70 54.60 54.81 58.25 58.12 58.38 58.15 58.02 58.27 51.29 51.22 51.36 54.36 54.25 54.46
380.78 58.76 58.62 58.89 58.57 58.44 58.70 56.48 56.36 56.60 52.08 51.99 52.16 53.81 53.71 53.91 57.93 57.79 58.06 54.65 54.54 54.76 58.26 58.13 58.39 58.20 58.07 58.33 51.32 51.25 51.39 54.44 54.33 54.55
396.10 58.70 58.56 58.83 58.47 58.34 58.61 56.51 56.40 56.63 52.05 51.97 52.14 53.80 53.69 53.90 57.76 57.63 57.89 54.60 54.50 54.71 58.22 58.09 58.35 58.13 58.00 58.26 51.26 51.19 51.33 54.31 54.20 54.42
411.42 58.72 58.59 58.85 58.51 58.38 58.63 56.51 56.40 56.62 51.99 51.91 52.07 53.72 53.62 53.82 57.78 57.65 57.90 54.58 54.48 54.68 58.20 58.08 58.33 58.14 58.01 58.26 51.20 51.14 51.27 54.31 54.21 54.41
426.74 58.80 58.67 58.94 58.57 58.44 58.70 56.57 56.46 56.69 51.97 51.88 52.05 53.71 53.61 53.81 57.81 57.68 57.94 54.64 54.53 54.75 58.30 58.17 58.42 58.18 58.05 58.30 51.22 51.15 51.29 54.34 54.23 54.44
442.06 58.71 58.58 58.84 58.51 58.38 58.64 56.52 56.40 56.63 52.01 51.93 52.09 53.68 53.58 53.78 57.72 57.59 57.85 54.65 54.55 54.76 58.27 58.14 58.40 58.14 58.01 58.28 51.20 51.14 51.27 54.35 54.24 54.46
457.38 58.65 58.52 58.78 58.54 58.41 58.66 56.57 56.46 56.68 51.97 51.89 52.05 53.70 53.61 53.80 57.75 57.63 57.88 54.63 54.52 54.73 58.23 58.11 58.36 58.16 58.04 58.29 51.19 51.13 51.26 54.30 54.20 54.40
472.70 58.64 58.50 58.77 58.54 58.41 58.67 56.50 56.38 56.61 52.03 51.95 52.11 53.62 53.52 53.72 57.68 57.54 57.81 54.60 54.49 54.70 58.24 58.11 58.37 58.17 58.04 58.31 51.13 51.06 51.19 54.32 54.22 54.42
488.02 58.64 58.50 58.77 58.54 58.41 58.67 56.48 56.37 56.60 51.95 51.87 52.03 53.66 53.56 53.75 57.73 57.60 57.86 54.57 54.46 54.67 58.26 58.13 58.38 58.21 58.08 58.33 51.14 51.07 51.20 54.28 54.18 54.38
503.34 58.70 58.57 58.84 58.60 58.47 58.73 56.59 56.47 56.70 51.95 51.87 52.03 53.66 53.56 53.75 57.76 57.63 57.89 54.53 54.43 54.64 58.36 58.23 58.48 58.20 58.07 58.33 51.11 51.05 51.17 54.29 54.19 54.40


==> data/25/mode2_sbm_p_to_q_ratio.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high PPRBaseline_mean PPRBaseline_ci_low PPRBaseline_ci_high SGC_mean SGC_ci_low SGC_ci_high
1.18 56.57 56.45 56.69 57.97 57.85 58.09 56.45 56.34 56.56 50.68 50.62 50.75 52.24 52.16 52.32 54.10 54.00 54.20 51.52 51.45 51.60 57.68 57.56 57.80 58.15 58.02 58.27 50.15 50.10 50.20 51.44 51.37 51.51
1.54 57.67 57.55 57.79 58.30 58.18 58.43 56.55 56.44 56.66 51.41 51.34 51.48 53.01 52.92 53.10 55.87 55.76 55.98 53.09 53.00 53.18 57.96 57.84 58.08 58.20 58.08 58.33 50.59 50.53 50.64 52.73 52.65 52.82
1.90 58.73 58.60 58.86 58.55 58.43 58.68 56.48 56.37 56.59 52.08 52.00 52.16 53.72 53.62 53.81 58.06 57.93 58.19 54.85 54.74 54.96 58.28 58.15 58.40 58.18 58.06 58.31 51.23 51.16 51.29 54.55 54.45 54.66
2.26 59.81 59.68 59.95 59.03 58.90 59.16 56.60 56.49 56.71 52.81 52.72 52.89 54.55 54.45 54.65 60.33 60.18 60.47 56.52 56.40 56.64 58.79 58.66 58.92 58.16 58.03 58.28 51.94 51.87 52.01 56.90 56.77 57.03
2.62 60.80 60.66 60.94 59.43 59.30 59.56 56.64 56.52 56.75 53.51 53.41 53.60 55.41 55.29 55.52 62.83 62.67 63.00 58.11 57.98 58.24 59.26 59.13 59.40 58.14 58.01 58.27 52.77 52.68 52.85 59.78 59.62 59.94
2.98 61.86 61.72 62.00 60.07 59.94 60.20 56.78 56.67 56.89 54.31 54.21 54.42 56.22 56.10 56.34 65.51 65.34 65.67 59.81 59.67 59.95 59.86 59.73 59.99 58.27 58.15 58.40 53.54 53.45 53.63 63.26 63.09 63.43
3.34 62.58 62.43 62.72 60.36 60.22 60.49 56.78 56.67 56.89 54.94 54.83 55.06 56.88 56.76 57.01 67.65 67.47 67.83 61.06 60.91 61.20 60.26 60.13 60.40 58.10 57.98 58.23 54.38 54.27 54.49 66.66 66.46 66.85
3.70 63.54 63.39 63.69 60.95 60.81 61.09 56.94 56.83 57.06 55.66 55.55 55.78 57.65 57.52 57.77 69.97 69.79 70.15 62.48 62.33 62.64 60.94 60.80 61.08 58.28 58.16 58.41 55.32 55.20 55.43 70.30 70.10 70.50
4.06 64.28 64.13 64.43 61.26 61.11 61.40 56.90 56.79 57.02 56.21 56.08 56.34 58.20 58.06 58.33 71.85 71.67 72.03 63.58 63.42 63.74 61.24 61.09 61.38 58.12 58.00 58.25 56.27 56.14 56.41 73.44 73.23 73.65
4.42 65.09 64.94 65.25 61.73 61.59 61.88 57.00 56.88 57.12 56.96 56.82 57.09 58.87 58.73 59.00 73.70 73.51 73.88 64.76 64.60 64.93 61.79 61.64 61.93 58.14 58.01 58.27 57.09 56.95 57.24 76.54 76.33 76.74
4.78 65.89 65.74 66.04 62.21 62.07 62.36 57.13 57.02 57.25 57.62 57.48 57.75 59.46 59.32 59.61 75.48 75.29 75.66 65.72 65.56 65.89 62.30 62.16 62.45 58.25 58.13 58.38 58.00 57.84 58.15 79.15 78.95 79.34
5.14 66.50 66.34 66.66 62.52 62.38 62.67 57.03 56.91 57.14 58.10 57.95 58.25 59.95 59.81 60.10 76.85 76.66 77.04 66.64 66.46 66.81 62.66 62.51 62.82 58.16 58.03 58.29 58.89 58.72 59.06 81.60 81.42 81.79
5.50 67.12 66.96 67.28 62.89 62.74 63.04 57.14 57.02 57.26 58.61 58.47 58.76 60.52 60.37 60.66 78.13 77.95 78.31 67.44 67.26 67.61 63.05 62.90 63.20 58.10 57.98 58.23 59.83 59.65 60.01 83.59 83.42 83.76
5.86 67.78 67.62 67.95 63.34 63.18 63.49 57.27 57.15 57.38 59.21 59.05 59.36 61.06 60.91 61.21 79.46 79.29 79.63 68.28 68.11 68.45 63.51 63.35 63.66 58.28 58.15 58.41 60.79 60.60 60.98 85.33 85.17 85.48
6.22 68.37 68.20 68.53 63.55 63.39 63.70 57.32 57.19 57.44 59.59 59.43 59.75 61.46 61.31 61.62 80.25 80.08 80.43 68.88 68.70 69.05 63.77 63.62 63.93 58.18 58.06 58.31 61.47 61.26 61.67 86.60 86.46 86.75
6.58 68.97 68.80 69.13 63.93 63.77 64.08 57.40 57.29 57.52 60.10 59.93 60.26 61.89 61.73 62.04 81.39 81.22 81.56 69.55 69.38 69.73 64.19 64.03 64.34 58.25 58.13 58.38 62.12 61.91 62.33 87.99 87.86 88.12
6.94 69.38 69.21 69.54 64.14 63.98 64.29 57.38 57.26 57.50 60.49 60.32 60.66 62.17 62.02 62.33 82.09 81.92 82.25 70.05 69.88 70.23 64.43 64.27 64.59 58.18 58.05 58.31 63.18 62.97 63.40 88.92 88.80 89.05
7.30 69.71 69.55 69.88 64.34 64.18 64.50 57.37 57.25 57.49 60.79 60.61 60.97 62.55 62.38 62.71 82.84 82.67 83.00 70.53 70.35 70.71 64.63 64.46 64.79 58.11 57.98 58.24 63.63 63.40 63.87 89.73 89.62 89.85
7.66 70.16 69.99 70.33 64.63 64.47 64.78 57.43 57.31 57.54 61.24 61.07 61.42 62.90 62.74 63.06 83.39 83.22 83.55 71.09 70.91 71.27 64.91 64.75 65.07 58.12 57.99 58.25 64.40 64.16 64.63 90.54 90.44 90.64
8.02 70.67 70.50 70.83 64.80 64.64 64.96 57.48 57.36 57.60 61.60 61.42 61.77 63.21 63.05 63.37 83.95 83.79 84.11 71.55 71.38 71.73 65.21 65.05 65.37 58.12 57.99 58.24 65.33 65.08 65.58 91.12 91.03 91.22
8.38 71.02 70.85 71.18 65.04 64.88 65.20 57.48 57.36 57.60 62.04 61.86 62.22 63.46 63.30 63.63 84.50 84.34 84.66 71.89 71.71 72.07 65.51 65.35 65.68 58.16 58.03 58.28 65.91 65.66 66.16 91.63 91.54 91.72
8.74 71.58 71.41 71.75 65.31 65.14 65.47 57.58 57.46 57.70 62.33 62.14 62.51 63.85 63.68 64.01 85.16 85.01 85.32 72.40 72.22 72.59 65.76 65.59 65.93 58.19 58.06 58.32 66.53 66.28 66.79 92.24 92.16 92.32
9.10 71.82 71.65 71.99 65.48 65.32 65.65 57.60 57.48 57.72 62.68 62.49 62.87 64.07 63.90 64.24 85.47 85.31 85.63 72.80 72.62 72.99 65.95 65.79 66.12 58.13 58.01 58.26 67.18 66.91 67.45 92.61 92.53 92.69
9.46 72.30 72.14 72.46 65.88 65.71 66.04 57.77 57.65 57.89 63.01 62.82 63.20 64.48 64.30 64.65 86.05 85.90 86.20 73.19 73.00 73.37 66.38 66.21 66.55 58.35 58.23 58.48 67.87 67.59 68.14 93.04 92.96 93.11
9.82 72.66 72.49 72.82 65.97 65.81 66.14 57.70 57.58 57.82 63.38 63.19 63.57 64.68 64.51 64.84 86.33 86.18 86.47 73.52 73.34 73.70 66.53 66.36 66.70 58.21 58.08 58.33 68.27 68.00 68.55 93.32 93.26 93.39


==> data/25/mode2_sbm_power_exponent.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high PPRBaseline_mean PPRBaseline_ci_low PPRBaseline_ci_high SGC_mean SGC_ci_low SGC_ci_high
0.51 58.32 58.19 58.44 58.44 58.32 58.57 56.23 56.12 56.34 52.37 52.29 52.45 53.79 53.69 53.89 57.54 57.42 57.67 54.75 54.65 54.85 58.07 57.95 58.20 58.19 58.06 58.31 50.86 50.81 50.92 53.41 53.32 53.50
0.53 58.48 58.35 58.60 58.47 58.34 58.60 56.20 56.09 56.31 52.33 52.25 52.41 53.83 53.74 53.93 57.67 57.55 57.80 54.76 54.66 54.86 58.11 57.99 58.23 58.15 58.02 58.28 50.85 50.79 50.90 53.48 53.39 53.57
0.55 58.39 58.27 58.52 58.41 58.28 58.53 56.24 56.13 56.35 52.19 52.11 52.27 53.76 53.67 53.86 57.60 57.47 57.72 54.75 54.65 54.85 58.06 57.94 58.18 58.13 58.00 58.25 50.92 50.86 50.97 53.54 53.45 53.64
0.57 58.39 58.27 58.52 58.45 58.32 58.58 56.24 56.13 56.35 52.26 52.17 52.34 53.73 53.63 53.83 57.55 57.42 57.68 54.75 54.65 54.85 58.09 57.96 58.21 58.14 58.01 58.27 50.90 50.84 50.95 53.55 53.46 53.64
0.59 58.52 58.39 58.64 58.50 58.37 58.62 56.35 56.24 56.46 52.21 52.13 52.29 53.80 53.71 53.90 57.70 57.57 57.83 54.75 54.65 54.85 58.19 58.07 58.32 58.22 58.09 58.35 50.92 50.86 50.98 53.59 53.49 53.68
0.61 58.54 58.41 58.67 58.54 58.42 58.67 56.35 56.24 56.46 52.24 52.16 52.32 53.78 53.68 53.88 57.70 57.57 57.83 54.74 54.64 54.84 58.22 58.10 58.34 58.26 58.14 58.39 50.96 50.91 51.02 53.61 53.51 53.71
0.63 58.46 58.33 58.59 58.47 58.34 58.60 56.36 56.24 56.47 52.14 52.06 52.22 53.75 53.66 53.85 57.67 57.55 57.80 54.66 54.56 54.76 58.15 58.02 58.27 58.19 58.06 58.32 50.95 50.89 51.01 53.67 53.58 53.77
0.65 58.50 58.37 58.63 58.46 58.33 58.59 56.33 56.22 56.44 52.16 52.08 52.24 53.73 53.64 53.83 57.62 57.50 57.75 54.64 54.54 54.74 58.10 57.98 58.23 58.06 57.93 58.19 51.00 50.94 51.05 53.75 53.66 53.85
0.67 58.53 58.40 58.65 58.49 58.36 58.61 56.35 56.24 56.46 52.17 52.09 52.25 53.73 53.63 53.82 57.63 57.50 57.75 54.64 54.53 54.74 58.16 58.04 58.29 58.19 58.07 58.32 51.01 50.95 51.06 53.79 53.70 53.89
0.69 58.53 58.40 58.65 58.46 58.34 58.59 56.39 56.28 56.50 52.16 52.08 52.24 53.74 53.65 53.84 57.70 57.58 57.82 54.71 54.61 54.81 58.13 58.01 58.26 58.17 58.04 58.29 51.00 50.94 51.05 53.81 53.72 53.90
0.71 58.48 58.35 58.61 58.49 58.36 58.61 56.39 56.28 56.50 52.16 52.08 52.23 53.67 53.57 53.76 57.74 57.61 57.86 54.67 54.57 54.77 58.17 58.04 58.29 58.18 58.05 58.31 50.93 50.88 50.99 53.83 53.74 53.93
0.73 58.54 58.41 58.67 58.56 58.43 58.69 56.39 56.28 56.50 52.08 52.00 52.16 53.78 53.68 53.87 57.67 57.55 57.79 54.70 54.60 54.80 58.22 58.10 58.34 58.20 58.07 58.32 51.00 50.94 51.06 53.87 53.78 53.97
0.75 58.54 58.41 58.67 58.50 58.38 58.63 56.42 56.31 56.54 52.17 52.09 52.25 53.70 53.60 53.80 57.63 57.51 57.76 54.67 54.57 54.77 58.14 58.02 58.27 58.15 58.03 58.28 51.07 51.01 51.13 53.90 53.80 54.00
0.77 58.56 58.43 58.68 58.56 58.43 58.69 56.51 56.40 56.62 52.10 52.02 52.17 53.65 53.55 53.74 57.69 57.57 57.82 54.65 54.54 54.75 58.22 58.10 58.35 58.23 58.10 58.36 51.03 50.98 51.09 54.03 53.93 54.13
0.79 58.60 58.47 58.73 58.52 58.39 58.65 56.50 56.39 56.62 52.07 51.99 52.15 53.67 53.57 53.76 57.66 57.53 57.78 54.65 54.55 54.75 58.25 58.12 58.37 58.16 58.04 58.29 51.03 50.97 51.09 53.96 53.86 54.06
0.81 58.61 58.48 58.74 58.51 58.38 58.64 56.49 56.38 56.60 52.08 52.00 52.16 53.68 53.59 53.78 57.75 57.62 57.87 54.65 54.55 54.75 58.22 58.10 58.34 58.15 58.03 58.28 51.04 50.98 51.10 54.03 53.93 54.12
0.83 58.62 58.49 58.74 58.61 58.48 58.74 56.46 56.35 56.57 52.07 51.99 52.15 53.73 53.63 53.82 57.70 57.58 57.83 54.66 54.56 54.77 58.26 58.14 58.39 58.25 58.12 58.38 51.08 51.02 51.14 54.09 53.99 54.18
0.85 58.61 58.48 58.74 58.53 58.40 58.66 56.48 56.37 56.59 52.08 52.00 52.16 53.69 53.60 53.78 57.70 57.57 57.82 54.66 54.56 54.77 58.23 58.10 58.35 58.15 58.02 58.28 51.05 50.99 51.11 54.10 54.01 54.20
0.87 58.61 58.48 58.74 58.61 58.48 58.73 56.52 56.41 56.63 52.01 51.93 52.09 53.65 53.56 53.74 57.70 57.57 57.82 54.68 54.58 54.79 58.29 58.17 58.42 58.20 58.07 58.32 51.07 51.01 51.13 54.09 53.99 54.19
0.89 58.66 58.53 58.79 58.45 58.32 58.58 56.51 56.39 56.62 52.04 51.97 52.12 53.66 53.56 53.76 57.70 57.57 57.83 54.59 54.49 54.69 58.19 58.06 58.31 58.19 58.06 58.31 51.11 51.05 51.17 54.12 54.02 54.21
0.91 58.59 58.46 58.72 58.54 58.41 58.67 56.49 56.38 56.60 51.99 51.91 52.07 53.69 53.60 53.79 57.74 57.61 57.87 54.62 54.52 54.72 58.26 58.14 58.39 58.17 58.04 58.30 51.10 51.04 51.16 54.17 54.07 54.27
0.93 58.58 58.45 58.70 58.45 58.33 58.58 56.46 56.35 56.57 51.97 51.89 52.05 53.67 53.57 53.76 57.63 57.51 57.76 54.53 54.43 54.63 58.21 58.09 58.33 58.12 57.99 58.24 51.10 51.04 51.16 54.17 54.07 54.27
0.95 58.53 58.41 58.66 58.47 58.35 58.59 56.49 56.38 56.60 52.02 51.94 52.09 53.57 53.48 53.67 57.58 57.45 57.70 54.62 54.52 54.72 58.22 58.10 58.34 58.15 58.03 58.27 51.13 51.07 51.20 54.16 54.06 54.25
0.97 58.72 58.59 58.85 58.59 58.46 58.71 56.53 56.42 56.64 52.04 51.96 52.11 53.68 53.59 53.78 57.71 57.58 57.83 54.64 54.54 54.74 58.35 58.23 58.48 58.18 58.05 58.30 51.13 51.07 51.20 54.30 54.20 54.40
0.99 58.72 58.59 58.85 58.60 58.47 58.73 56.58 56.47 56.69 52.02 51.94 52.10 53.76 53.66 53.85 57.75 57.63 57.88 54.60 54.50 54.70 58.32 58.20 58.44 58.20 58.08 58.33 51.10 51.04 51.16 54.29 54.19 54.40


==> data/50/mode2_lp_avg_degree.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high Baseline_mean Baseline_ci_low Baseline_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high SGC_mean SGC_ci_low SGC_ci_high
1.19 73.36 72.95 73.76 65.61 65.16 66.06 50.70 50.62 50.78 64.00 63.55 64.45 71.25 70.83 71.66 71.29 70.88 71.71 73.23 72.83 73.64 67.78 67.34 68.21 68.00 67.55 68.45 75.65 75.26 76.04 70.09 69.68 70.50
1.57 72.79 72.44 73.15 68.58 68.20 68.96 51.18 51.10 51.27 67.51 67.13 67.90 71.46 71.10 71.82 71.37 71.01 71.74 73.02 72.67 73.38 70.48 70.10 70.85 70.11 69.74 70.48 75.20 74.86 75.55 69.67 69.30 70.04
1.95 72.91 72.59 73.22 70.57 70.23 70.91 51.79 51.69 51.89 70.06 69.73 70.40 72.05 71.72 72.38 72.29 71.97 72.61 73.38 73.07 73.69 72.52 72.19 72.84 71.81 71.49 72.13 75.45 75.15 75.75 69.92 69.59 70.25
2.33 73.33 73.03 73.63 72.41 72.11 72.71 52.48 52.38 52.59 72.05 71.75 72.34 72.64 72.35 72.94 72.85 72.56 73.15 73.86 73.58 74.14 74.38 74.10 74.67 72.85 72.56 73.13 75.60 75.33 75.87 70.35 70.05 70.66
2.71 73.41 73.14 73.68 73.44 73.16 73.72 53.24 53.13 53.36 73.15 72.88 73.43 72.91 72.64 73.18 73.30 73.03 73.57 74.05 73.79 74.31 75.44 75.17 75.70 73.59 73.32 73.87 75.63 75.37 75.88 70.48 70.21 70.76
3.09 73.44 73.19 73.69 74.25 74.00 74.51 54.06 53.94 54.18 73.82 73.57 74.07 72.99 72.74 73.24 73.42 73.16 73.68 74.16 73.92 74.41 76.28 76.04 76.53 74.02 73.77 74.27 75.46 75.22 75.69 70.70 70.44 70.96
3.47 73.65 73.40 73.90 74.83 74.57 75.09 54.97 54.84 55.09 74.47 74.23 74.71 73.14 72.88 73.39 73.83 73.58 74.09 74.44 74.20 74.67 77.19 76.95 77.43 74.51 74.27 74.75 75.42 75.19 75.66 70.87 70.61 71.12
3.85 73.62 73.39 73.86 75.45 75.21 75.70 55.93 55.80 56.05 74.70 74.46 74.93 73.26 73.02 73.50 73.84 73.60 74.08 74.50 74.28 74.73 77.74 77.53 77.95 74.71 74.48 74.94 75.42 75.20 75.64 70.95 70.71 71.19
4.23 74.10 73.88 74.32 75.91 75.68 76.14 56.93 56.80 57.06 75.14 74.93 75.35 73.51 73.28 73.74 74.20 73.98 74.42 74.77 74.56 74.98 78.35 78.15 78.55 75.02 74.81 75.23 75.57 75.37 75.78 71.59 71.37 71.82
4.61 74.14 73.93 74.34 76.41 76.18 76.65 57.84 57.71 57.97 75.49 75.29 75.69 73.49 73.27 73.71 74.29 74.07 74.50 74.90 74.70 75.10 78.83 78.64 79.02 75.19 75.00 75.39 75.47 75.28 75.66 71.69 71.48 71.91
4.99 74.34 74.14 74.54 76.65 76.43 76.88 58.74 58.60 58.88 75.52 75.32 75.72 73.63 73.41 73.84 74.39 74.17 74.61 75.08 74.89 75.28 79.11 78.92 79.29 75.37 75.17 75.57 75.51 75.32 75.70 72.21 72.01 72.41
5.37 74.36 74.15 74.56 76.89 76.65 77.12 59.86 59.73 60.00 75.67 75.47 75.87 73.75 73.54 73.97 74.52 74.31 74.73 75.22 75.03 75.41 79.59 79.40 79.77 75.52 75.32 75.73 75.50 75.31 75.69 72.35 72.14 72.56
5.75 74.45 74.26 74.64 77.10 76.87 77.32 60.84 60.71 60.98 75.63 75.44 75.81 73.64 73.44 73.85 74.47 74.26 74.67 75.22 75.04 75.40 79.84 79.67 80.01 75.43 75.25 75.62 75.28 75.10 75.46 72.72 72.52 72.92
6.13 74.52 74.33 74.71 77.30 77.08 77.53 61.82 61.68 61.95 75.76 75.58 75.95 73.76 73.56 73.96 74.54 74.33 74.74 75.39 75.21 75.57 80.15 79.98 80.32 75.58 75.40 75.77 75.37 75.20 75.55 72.97 72.78 73.17
6.51 74.68 74.50 74.87 77.45 77.23 77.68 62.90 62.76 63.03 75.78 75.61 75.96 73.74 73.54 73.93 74.59 74.40 74.78 75.43 75.25 75.60 80.38 80.22 80.54 75.64 75.46 75.81 75.34 75.17 75.51 73.23 73.04 73.42
6.89 74.84 74.66 75.02 77.61 77.39 77.83 63.70 63.56 63.83 75.91 75.73 76.08 73.76 73.56 73.96 74.80 74.60 74.99 75.58 75.41 75.74 80.63 80.47 80.79 75.78 75.61 75.96 75.43 75.27 75.59 73.53 73.33 73.72
7.27 74.90 74.72 75.07 77.59 77.37 77.80 64.59 64.45 64.73 75.74 75.57 75.91 73.68 73.48 73.87 74.62 74.42 74.81 75.54 75.38 75.70 80.65 80.49 80.80 75.64 75.47 75.81 75.30 75.14 75.46 73.85 73.66 74.04
7.65 75.05 74.87 75.23 77.77 77.55 78.00 65.54 65.40 65.68 75.86 75.69 76.02 73.84 73.65 74.03 74.72 74.53 74.92 75.62 75.46 75.79 80.96 80.81 81.11 75.70 75.53 75.86 75.25 75.10 75.41 74.26 74.07 74.45
8.03 75.31 75.14 75.47 78.03 77.82 78.25 66.42 66.28 66.56 75.93 75.78 76.09 74.03 73.85 74.21 74.77 74.58 74.97 75.87 75.72 76.03 81.16 81.01 81.31 75.78 75.62 75.94 75.40 75.25 75.55 74.57 74.40 74.75
8.41 75.29 75.12 75.46 78.13 77.92 78.34 67.18 67.04 67.32 75.79 75.63 75.95 73.86 73.67 74.05 74.69 74.51 74.88 75.76 75.60 75.91 81.29 81.15 81.43 75.66 75.50 75.82 75.25 75.10 75.40 74.78 74.59 74.97
8.79 75.50 75.34 75.67 78.03 77.82 78.25 68.03 67.90 68.16 75.79 75.63 75.94 73.89 73.70 74.08 74.69 74.51 74.87 75.94 75.79 76.09 81.49 81.35 81.63 75.72 75.57 75.88 75.23 75.08 75.38 75.15 74.97 75.33
9.17 75.59 75.43 75.75 78.33 78.12 78.54 68.87 68.73 69.00 75.90 75.75 76.05 73.96 73.76 74.15 74.90 74.71 75.08 76.03 75.88 76.18 81.52 81.38 81.66 75.86 75.71 76.01 75.37 75.23 75.51 75.43 75.24 75.61
9.55 75.72 75.55 75.88 78.27 78.05 78.49 69.63 69.50 69.77 75.84 75.69 75.99 74.06 73.88 74.25 74.79 74.61 74.97 76.03 75.87 76.18 81.69 81.55 81.83 75.79 75.64 75.94 75.26 75.12 75.40 75.63 75.45 75.81
9.93 75.71 75.55 75.87 78.50 78.29 78.70 70.27 70.14 70.41 75.75 75.60 75.89 73.88 73.70 74.07 74.82 74.64 74.99 76.04 75.89 76.19 81.84 81.71 81.97 75.68 75.53 75.82 75.23 75.10 75.37 75.95 75.77 76.12
10.31 75.77 75.61 75.93 78.58 78.37 78.79 70.94 70.81 71.07 75.84 75.70 75.99 74.04 73.86 74.22 74.79 74.61 74.96 76.21 76.06 76.35 81.97 81.84 82.10 75.78 75.64 75.93 75.29 75.15 75.43 76.12 75.94 76.29
10.69 75.99 75.83 76.15 78.82 78.61 79.04 71.65 71.53 71.78 75.81 75.67 75.96 74.01 73.83 74.20 74.87 74.69 75.05 76.25 76.10 76.39 82.15 82.03 82.28 75.79 75.65 75.94 75.34 75.21 75.47 76.45 76.28 76.62
11.07 76.00 75.84 76.16 78.76 78.55 78.97 72.27 72.14 72.40 75.85 75.71 75.99 73.99 73.81 74.17 74.90 74.73 75.08 76.28 76.13 76.43 82.24 82.11 82.37 75.83 75.69 75.98 75.30 75.17 75.44 76.59 76.41 76.76
11.45 76.05 75.89 76.20 78.71 78.49 78.92 72.85 72.72 72.97 75.72 75.58 75.86 74.00 73.82 74.18 74.82 74.64 74.99 76.23 76.08 76.37 82.28 82.16 82.40 75.76 75.62 75.90 75.23 75.10 75.37 76.70 76.53 76.87
11.83 76.18 76.03 76.33 78.74 78.53 78.96 73.50 73.38 73.63 75.80 75.66 75.94 74.01 73.83 74.20 74.96 74.79 75.12 76.39 76.26 76.53 82.36 82.24 82.48 75.74 75.61 75.88 75.28 75.15 75.40 77.00 76.84 77.16
12.21 76.24 76.09 76.39 78.87 78.66 79.08 73.96 73.84 74.07 75.68 75.54 75.81 74.03 73.84 74.21 74.83 74.66 75.01 76.37 76.23 76.51 82.46 82.34 82.58 75.79 75.66 75.92 75.21 75.09 75.34 77.12 76.97 77.28
12.59 76.24 76.10 76.39 78.95 78.74 79.17 74.50 74.38 74.62 75.77 75.63 75.90 74.07 73.89 74.25 74.80 74.62 74.97 76.39 76.26 76.53 82.59 82.47 82.71 75.74 75.61 75.87 75.20 75.08 75.32 77.27 77.11 77.43
12.97 76.34 76.21 76.48 78.98 78.77 79.19 74.94 74.82 75.05 75.63 75.50 75.75 74.00 73.83 74.17 74.86 74.70 75.02 76.45 76.31 76.58 82.52 82.40 82.63 75.63 75.50 75.76 75.08 74.96 75.20 77.37 77.21 77.53
13.35 76.33 76.18 76.47 79.05 78.84 79.26 75.40 75.28 75.52 75.55 75.42 75.68 73.93 73.75 74.11 74.85 74.68 75.01 76.39 76.26 76.53 82.64 82.52 82.75 75.63 75.50 75.76 75.09 74.97 75.21 77.60 77.45 77.75
13.73 76.52 76.38 76.66 79.25 79.05 79.45 75.91 75.80 76.03 75.65 75.52 75.78 73.99 73.82 74.17 74.83 74.66 74.99 76.49 76.36 76.63 82.77 82.66 82.88 75.63 75.50 75.76 75.19 75.07 75.31 77.73 77.57 77.88
14.11 76.46 76.31 76.60 79.06 78.84 79.28 76.31 76.20 76.42 75.57 75.45 75.70 73.97 73.80 74.15 74.75 74.58 74.92 76.52 76.39 76.66 82.78 82.67 82.89 75.71 75.59 75.83 75.11 75.00 75.23 77.82 77.66 77.97
14.49 76.57 76.43 76.72 79.21 79.00 79.41 76.62 76.51 76.74 75.51 75.38 75.64 73.96 73.77 74.14 74.73 74.55 74.90 76.46 76.32 76.59 82.78 82.67 82.90 75.66 75.53 75.79 75.09 74.97 75.21 78.04 77.89 78.19
14.87 76.49 76.34 76.63 79.25 79.04 79.46 77.07 76.96 77.18 75.42 75.29 75.55 73.87 73.69 74.04 74.68 74.51 74.85 76.41 76.28 76.55 82.83 82.71 82.94 75.55 75.42 75.67 75.01 74.89 75.13 78.05 77.90 78.20
15.25 76.77 76.63 76.91 79.19 78.98 79.40 77.46 77.35 77.57 75.43 75.31 75.56 74.01 73.84 74.18 74.72 74.56 74.88 76.50 76.37 76.63 82.99 82.88 83.10 75.50 75.38 75.63 74.99 74.87 75.10 78.18 78.04 78.33
15.63 76.69 76.55 76.83 79.28 79.07 79.49 77.82 77.71 77.93 75.52 75.40 75.64 74.00 73.83 74.18 74.76 74.59 74.92 76.57 76.44 76.70 83.06 82.95 83.17 75.57 75.45 75.68 75.04 74.93 75.15 78.29 78.14 78.43
16.01 76.77 76.63 76.90 79.33 79.11 79.55 78.16 78.06 78.27 75.54 75.41 75.66 74.03 73.86 74.21 74.80 74.64 74.97 76.64 76.51 76.77 83.07 82.96 83.18 75.58 75.46 75.70 75.05 74.94 75.17 78.42 78.27 78.57
16.39 76.82 76.68 76.96 79.48 79.27 79.70 78.44 78.34 78.55 75.40 75.28 75.53 74.01 73.83 74.18 74.77 74.60 74.94 76.60 76.47 76.74 83.12 83.00 83.23 75.51 75.39 75.64 74.98 74.87 75.10 78.47 78.32 78.62
16.77 76.84 76.71 76.98 79.33 79.11 79.54 78.79 78.69 78.90 75.42 75.30 75.53 74.00 73.83 74.18 74.72 74.55 74.88 76.60 76.47 76.74 83.16 83.05 83.26 75.55 75.43 75.67 75.02 74.91 75.12 78.59 78.45 78.73
17.15 76.89 76.75 77.03 79.52 79.30 79.74 79.12 79.02 79.22 75.33 75.21 75.45 74.09 73.92 74.26 74.80 74.64 74.97 76.64 76.51 76.78 83.29 83.18 83.40 75.45 75.33 75.57 75.00 74.89 75.11 78.70 78.56 78.85
17.53 76.96 76.83 77.09 79.51 79.30 79.72 79.39 79.29 79.49 75.37 75.25 75.48 73.79 73.61 73.97 74.67 74.50 74.83 76.71 76.57 76.85 83.31 83.20 83.42 75.48 75.36 75.59 74.95 74.85 75.06 78.69 78.55 78.83
17.91 76.93 76.79 77.07 79.69 79.47 79.90 79.70 79.60 79.80 75.25 75.13 75.37 73.86 73.69 74.04 74.60 74.44 74.76 76.66 76.53 76.80 83.31 83.20 83.41 75.43 75.31 75.54 74.90 74.79 75.01 78.81 78.67 78.96
18.29 76.93 76.80 77.07 79.45 79.24 79.67 79.88 79.78 79.97 75.27 75.15 75.39 73.85 73.68 74.02 74.60 74.44 74.77 76.73 76.59 76.87 83.35 83.25 83.45 75.34 75.22 75.46 74.96 74.86 75.07 78.86 78.73 79.00
18.67 77.07 76.93 77.20 79.58 79.36 79.80 80.18 80.09 80.28 75.36 75.25 75.48 73.99 73.81 74.16 74.73 74.57 74.89 76.77 76.63 76.91 83.44 83.34 83.55 75.48 75.36 75.59 75.03 74.93 75.14 78.96 78.82 79.09
19.05 77.11 76.97 77.24 79.58 79.37 79.79 80.41 80.31 80.51 75.31 75.19 75.43 73.93 73.75 74.10 74.80 74.65 74.96 76.84 76.71 76.98 83.46 83.36 83.56 75.49 75.38 75.60 74.98 74.88 75.09 79.03 78.90 79.16
19.43 77.05 76.92 77.17 79.50 79.29 79.71 80.54 80.44 80.64 75.21 75.10 75.32 73.87 73.70 74.03 74.66 74.50 74.82 76.78 76.64 76.92 83.43 83.33 83.53 75.33 75.22 75.44 74.85 74.74 74.95 78.97 78.84 79.11
19.81 77.06 76.93 77.19 79.82 79.61 80.04 80.81 80.71 80.90 75.21 75.10 75.32 73.94 73.77 74.11 74.67 74.51 74.83 76.80 76.66 76.93 83.51 83.41 83.61 75.39 75.28 75.50 74.84 74.74 74.94 79.12 78.99 79.24


==> data/50/mode2_lp_cluster_size_slope.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high Baseline_mean Baseline_ci_low Baseline_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high SGC_mean SGC_ci_low SGC_ci_high
0.01 76.84 76.70 76.97 79.39 79.18 79.61 78.01 77.90 78.12 75.49 75.36 75.61 74.00 73.82 74.17 74.83 74.67 74.99 76.56 76.43 76.70 83.07 82.96 83.18 75.58 75.45 75.70 75.04 74.92 75.15 78.37 78.22 78.52
0.02 76.67 76.53 76.81 79.27 79.05 79.50 77.88 77.77 77.99 75.50 75.38 75.62 73.98 73.80 74.15 74.71 74.54 74.88 76.55 76.42 76.68 83.04 82.93 83.15 75.61 75.49 75.73 75.10 74.99 75.21 78.30 78.16 78.45
0.03 76.71 76.57 76.85 79.34 79.13 79.55 77.88 77.77 77.99 75.40 75.28 75.51 73.86 73.69 74.04 74.67 74.51 74.84 76.52 76.38 76.65 83.01 82.91 83.12 75.57 75.45 75.69 75.02 74.91 75.13 78.32 78.18 78.46
0.04 76.73 76.60 76.87 79.29 79.08 79.50 77.89 77.78 78.00 75.48 75.36 75.61 73.89 73.72 74.06 74.78 74.61 74.94 76.57 76.44 76.71 83.05 82.95 83.15 75.58 75.46 75.70 75.04 74.93 75.15 78.37 78.23 78.52
0.05 76.77 76.64 76.91 79.14 78.93 79.36 77.98 77.88 78.09 75.48 75.35 75.60 74.00 73.82 74.17 74.92 74.76 75.08 76.70 76.56 76.84 83.12 83.02 83.23 75.63 75.51 75.75 75.08 74.96 75.19 78.39 78.24 78.54
0.06 76.58 76.44 76.72 79.29 79.08 79.50 77.90 77.79 78.00 75.44 75.31 75.56 73.89 73.72 74.06 74.79 74.64 74.95 76.59 76.46 76.73 83.05 82.94 83.15 75.54 75.42 75.66 74.99 74.87 75.10 78.31 78.16 78.46
0.07 76.76 76.62 76.90 79.42 79.21 79.62 77.93 77.82 78.03 75.56 75.44 75.68 74.00 73.82 74.18 74.91 74.75 75.07 76.61 76.48 76.75 83.08 82.98 83.19 75.67 75.55 75.79 75.10 74.99 75.21 78.33 78.19 78.47
0.08 76.68 76.55 76.82 79.38 79.18 79.59 77.91 77.80 78.01 75.52 75.40 75.64 73.96 73.79 74.14 74.88 74.72 75.05 76.67 76.53 76.80 83.01 82.91 83.12 75.65 75.53 75.76 75.07 74.96 75.18 78.24 78.09 78.39
0.09 76.68 76.55 76.82 79.41 79.19 79.63 77.95 77.84 78.06 75.50 75.38 75.62 73.96 73.78 74.13 74.78 74.61 74.95 76.64 76.51 76.77 83.07 82.96 83.18 75.64 75.52 75.77 75.03 74.92 75.15 78.25 78.10 78.40
0.10 76.62 76.49 76.76 79.19 78.99 79.40 77.90 77.79 78.00 75.48 75.36 75.61 74.04 73.87 74.21 74.73 74.57 74.90 76.66 76.52 76.79 82.99 82.88 83.10 75.64 75.51 75.76 75.06 74.94 75.17 78.23 78.09 78.38
0.11 76.69 76.55 76.83 79.32 79.11 79.54 77.99 77.89 78.10 75.61 75.49 75.73 74.08 73.91 74.26 74.86 74.69 75.03 76.70 76.57 76.84 83.18 83.07 83.29 75.77 75.66 75.89 75.13 75.01 75.24 78.25 78.11 78.39
0.12 76.55 76.42 76.69 79.21 79.00 79.42 77.97 77.86 78.08 75.59 75.47 75.71 73.99 73.81 74.17 74.74 74.57 74.91 76.70 76.56 76.83 83.03 82.92 83.14 75.68 75.56 75.80 75.05 74.93 75.16 78.16 78.02 78.31
0.13 76.52 76.38 76.65 79.14 78.93 79.35 77.96 77.85 78.06 75.54 75.42 75.66 74.02 73.84 74.20 74.84 74.68 75.01 76.66 76.53 76.79 83.08 82.98 83.19 75.66 75.53 75.78 75.06 74.95 75.17 78.18 78.04 78.32
0.14 76.56 76.43 76.70 79.22 79.02 79.43 77.94 77.83 78.04 75.57 75.45 75.69 74.05 73.87 74.22 74.89 74.72 75.06 76.73 76.60 76.86 83.03 82.92 83.14 75.76 75.64 75.88 75.08 74.97 75.19 78.08 77.93 78.22
0.15 76.56 76.43 76.70 79.17 78.97 79.38 78.02 77.91 78.13 75.70 75.58 75.82 74.08 73.91 74.26 74.95 74.79 75.12 76.81 76.68 76.94 83.09 82.98 83.20 75.78 75.66 75.90 75.16 75.05 75.27 78.13 77.99 78.27
0.16 76.42 76.29 76.55 79.08 78.88 79.29 77.89 77.78 78.00 75.54 75.41 75.66 74.10 73.92 74.27 74.91 74.75 75.08 76.71 76.57 76.84 83.08 82.98 83.19 75.65 75.53 75.78 75.04 74.93 75.15 78.10 77.96 78.25
0.16 76.49 76.36 76.63 79.33 79.12 79.54 77.99 77.88 78.10 75.62 75.50 75.75 74.16 73.97 74.34 75.01 74.84 75.18 76.81 76.67 76.95 83.13 83.02 83.23 75.86 75.73 75.99 75.16 75.05 75.28 78.14 78.00 78.29
0.17 76.49 76.36 76.63 79.17 78.96 79.38 77.99 77.88 78.10 75.62 75.49 75.74 74.21 74.03 74.39 75.01 74.83 75.18 76.87 76.74 77.01 83.12 83.01 83.23 75.82 75.70 75.94 75.13 75.02 75.25 78.06 77.92 78.20
0.18 76.51 76.37 76.64 79.13 78.92 79.33 77.98 77.87 78.09 75.69 75.57 75.81 74.09 73.91 74.26 75.00 74.83 75.16 76.90 76.77 77.03 83.12 83.01 83.22 75.85 75.73 75.96 75.17 75.06 75.28 78.05 77.91 78.20
0.19 76.51 76.38 76.64 79.18 78.98 79.39 78.02 77.92 78.13 75.69 75.57 75.82 74.19 74.01 74.38 75.02 74.85 75.19 77.04 76.91 77.17 83.16 83.06 83.27 75.88 75.76 76.00 75.25 75.14 75.36 78.05 77.91 78.19
0.20 76.46 76.32 76.59 79.14 78.94 79.35 77.99 77.89 78.10 75.71 75.58 75.83 74.32 74.14 74.49 74.99 74.82 75.16 77.00 76.86 77.13 83.13 83.03 83.24 75.90 75.78 76.02 75.23 75.12 75.34 78.07 77.92 78.21
0.21 76.52 76.39 76.65 79.06 78.86 79.27 78.05 77.95 78.16 75.79 75.66 75.91 74.18 74.00 74.36 75.10 74.94 75.27 77.04 76.91 77.17 83.14 83.03 83.25 75.96 75.84 76.08 75.26 75.14 75.37 78.00 77.86 78.14
0.22 76.45 76.32 76.59 79.14 78.92 79.35 78.03 77.93 78.14 75.77 75.65 75.89 74.27 74.09 74.46 74.96 74.79 75.14 77.00 76.87 77.13 83.13 83.02 83.23 75.98 75.86 76.10 75.23 75.12 75.34 77.96 77.82 78.11
0.23 76.39 76.26 76.52 79.18 78.98 79.38 77.99 77.89 78.10 75.70 75.58 75.83 74.19 74.01 74.37 75.09 74.92 75.26 76.99 76.86 77.12 83.09 82.98 83.20 75.90 75.79 76.02 75.21 75.10 75.32 77.97 77.82 78.11
0.24 76.44 76.31 76.57 79.03 78.82 79.24 78.04 77.94 78.15 75.79 75.67 75.91 74.28 74.10 74.45 75.08 74.91 75.25 77.03 76.90 77.16 83.14 83.03 83.24 75.95 75.83 76.07 75.23 75.12 75.34 78.03 77.89 78.17
0.25 76.47 76.34 76.61 79.21 79.01 79.41 78.05 77.94 78.16 75.79 75.67 75.91 74.35 74.16 74.53 75.20 75.03 75.37 77.16 77.04 77.29 83.21 83.10 83.32 76.02 75.90 76.14 75.24 75.13 75.35 78.10 77.96 78.24
0.26 76.36 76.22 76.49 79.05 78.84 79.25 78.01 77.91 78.12 75.80 75.68 75.93 74.31 74.14 74.48 75.07 74.90 75.24 77.10 76.97 77.23 83.12 83.02 83.23 76.03 75.91 76.15 75.20 75.09 75.32 77.95 77.81 78.09
0.27 76.41 76.28 76.53 78.97 78.77 79.18 78.11 78.00 78.22 75.86 75.74 75.98 74.33 74.16 74.51 75.20 75.04 75.37 77.16 77.03 77.28 83.22 83.11 83.33 76.06 75.94 76.18 75.23 75.12 75.34 77.99 77.85 78.13
0.28 76.43 76.30 76.56 79.08 78.87 79.28 78.07 77.96 78.18 75.88 75.76 76.01 74.38 74.21 74.56 75.30 75.13 75.46 77.17 77.03 77.30 83.08 82.97 83.19 76.10 75.97 76.22 75.29 75.17 75.41 77.90 77.75 78.04
0.29 76.38 76.25 76.51 79.08 78.88 79.29 78.07 77.96 78.18 75.87 75.75 76.00 74.35 74.17 74.53 75.23 75.05 75.41 77.18 77.04 77.31 83.13 83.02 83.24 76.11 75.98 76.23 75.24 75.12 75.35 78.00 77.86 78.14
0.30 76.34 76.20 76.47 79.06 78.85 79.27 78.03 77.92 78.14 75.80 75.68 75.93 74.22 74.03 74.40 75.10 74.92 75.27 77.11 76.97 77.24 83.10 82.99 83.22 76.09 75.97 76.21 75.19 75.08 75.31 77.91 77.77 78.06
0.31 76.39 76.26 76.51 79.01 78.81 79.21 78.10 77.99 78.20 75.88 75.76 76.00 74.29 74.11 74.47 75.23 75.06 75.40 77.23 77.11 77.36 83.10 82.99 83.21 76.12 76.00 76.24 75.24 75.13 75.35 77.94 77.80 78.08
0.32 76.46 76.33 76.59 79.12 78.92 79.32 78.05 77.94 78.15 75.88 75.76 76.00 74.41 74.23 74.59 75.23 75.06 75.40 77.27 77.14 77.40 83.10 82.99 83.21 76.15 76.03 76.27 75.34 75.23 75.46 77.98 77.84 78.12
0.33 76.44 76.31 76.57 79.15 78.95 79.36 78.12 78.01 78.23 75.94 75.82 76.07 74.35 74.17 74.53 75.19 75.00 75.37 77.26 77.13 77.39 83.17 83.06 83.28 76.17 76.05 76.29 75.28 75.16 75.39 77.96 77.82 78.10
0.34 76.45 76.32 76.58 79.06 78.86 79.26 78.09 77.98 78.19 75.99 75.87 76.11 74.53 74.35 74.71 75.26 75.08 75.44 77.34 77.20 77.47 83.12 83.01 83.23 76.23 76.11 76.36 75.35 75.23 75.46 78.03 77.89 78.17
0.35 76.37 76.25 76.50 79.25 79.06 79.44 78.06 77.95 78.16 75.91 75.79 76.04 74.43 74.26 74.61 75.32 75.15 75.49 77.23 77.10 77.36 83.15 83.04 83.25 76.19 76.07 76.31 75.24 75.13 75.35 77.87 77.73 78.01
0.36 76.40 76.27 76.53 79.03 78.82 79.23 78.08 77.97 78.19 75.98 75.85 76.10 74.46 74.29 74.64 75.29 75.12 75.46 77.32 77.19 77.45 83.09 82.98 83.20 76.20 76.08 76.32 75.34 75.23 75.45 77.85 77.71 77.98
0.37 76.53 76.40 76.66 79.29 79.09 79.49 78.14 78.03 78.25 76.07 75.95 76.19 74.42 74.24 74.60 75.43 75.26 75.60 77.48 77.35 77.61 83.13 83.02 83.24 76.34 76.21 76.46 75.37 75.26 75.49 78.06 77.92 78.20
0.38 76.49 76.36 76.62 79.05 78.85 79.24 78.09 77.98 78.19 75.97 75.85 76.09 74.39 74.20 74.57 75.38 75.21 75.55 77.40 77.27 77.52 83.12 83.01 83.22 76.23 76.11 76.35 75.35 75.24 75.46 78.09 77.96 78.23
0.39 76.56 76.44 76.69 79.19 79.00 79.38 78.18 78.08 78.29 76.04 75.92 76.16 74.49 74.30 74.67 75.39 75.21 75.56 77.44 77.31 77.57 83.18 83.07 83.29 76.29 76.17 76.41 75.42 75.30 75.53 77.97 77.83 78.10
0.40 76.48 76.35 76.60 79.14 78.94 79.34 78.11 78.01 78.22 76.03 75.91 76.15 74.44 74.26 74.62 75.35 75.18 75.52 77.42 77.29 77.55 83.05 82.94 83.16 76.30 76.18 76.42 75.32 75.21 75.43 78.02 77.88 78.15
0.41 76.45 76.32 76.58 79.14 78.95 79.33 78.07 77.96 78.18 76.05 75.92 76.17 74.46 74.27 74.65 75.36 75.18 75.54 77.43 77.30 77.56 83.05 82.94 83.16 76.31 76.19 76.44 75.32 75.21 75.43 77.92 77.78 78.06
0.42 76.52 76.40 76.65 79.19 78.99 79.38 78.03 77.92 78.14 76.10 75.98 76.22 74.52 74.34 74.71 75.49 75.31 75.67 77.53 77.40 77.65 83.11 83.00 83.22 76.35 76.23 76.47 75.39 75.28 75.50 77.97 77.83 78.10
0.43 76.52 76.39 76.65 79.25 79.06 79.44 78.17 78.07 78.28 76.11 75.99 76.23 74.55 74.36 74.74 75.38 75.20 75.56 77.53 77.40 77.66 83.10 82.99 83.22 76.34 76.21 76.46 75.35 75.24 75.47 78.06 77.91 78.20
0.44 76.58 76.45 76.71 79.34 79.15 79.53 78.19 78.08 78.30 76.15 76.03 76.27 74.47 74.28 74.65 75.45 75.27 75.63 77.52 77.40 77.65 83.16 83.05 83.27 76.44 76.32 76.56 75.38 75.27 75.50 78.11 77.97 78.25
0.45 76.57 76.45 76.70 79.22 79.03 79.41 78.11 78.01 78.22 76.20 76.08 76.31 74.61 74.43 74.79 75.49 75.32 75.66 77.63 77.51 77.76 83.06 82.95 83.17 76.43 76.32 76.55 75.41 75.30 75.52 78.04 77.90 78.17
0.46 76.60 76.47 76.72 79.15 78.95 79.34 78.17 78.06 78.28 76.17 76.05 76.29 74.60 74.42 74.78 75.47 75.29 75.65 77.57 77.44 77.70 83.10 82.98 83.21 76.47 76.35 76.59 75.44 75.33 75.55 78.01 77.88 78.15
0.47 76.58 76.45 76.70 79.27 79.08 79.46 78.14 78.04 78.25 76.22 76.10 76.34 74.55 74.36 74.73 75.59 75.42 75.76 77.65 77.51 77.78 83.10 82.99 83.21 76.51 76.39 76.63 75.39 75.28 75.51 78.03 77.90 78.17
0.48 76.55 76.43 76.68 79.11 78.93 79.29 78.12 78.02 78.23 76.17 76.05 76.29 74.50 74.32 74.68 75.49 75.31 75.66 77.51 77.38 77.64 83.05 82.94 83.16 76.45 76.32 76.57 75.36 75.25 75.47 78.01 77.87 78.14
0.49 76.56 76.43 76.68 79.31 79.12 79.50 78.23 78.12 78.34 76.18 76.06 76.30 74.69 74.51 74.87 75.55 75.37 75.73 77.62 77.49 77.75 83.08 82.97 83.19 76.47 76.35 76.60 75.42 75.31 75.53 78.04 77.90 78.18


==> data/50/mode2_lp_feature_center_distance.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high Baseline_mean Baseline_ci_low Baseline_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high SGC_mean SGC_ci_low SGC_ci_high
0.05 75.78 75.65 75.92 79.58 79.45 79.71 77.95 77.84 78.06 77.85 77.71 77.99 74.14 74.01 74.27 75.58 75.44 75.71 74.30 74.14 74.45 79.31 79.18 79.44 70.86 70.66 71.06 67.70 67.53 67.87 74.32 74.16 74.49
0.15 76.36 76.22 76.50 81.05 80.92 81.18 77.93 77.82 78.04 79.28 79.15 79.42 75.25 75.11 75.40 77.10 76.96 77.24 76.30 76.17 76.44 81.26 81.14 81.38 74.35 74.22 74.49 68.30 68.13 68.46 75.93 75.79 76.07
0.25 76.96 76.83 77.09 81.40 81.27 81.53 77.97 77.86 78.08 79.16 79.02 79.31 75.90 75.76 76.05 77.61 77.47 77.75 76.88 76.74 77.02 81.83 81.71 81.95 75.14 75.02 75.26 70.50 70.35 70.65 76.58 76.45 76.70
0.35 77.30 77.18 77.43 81.55 81.42 81.69 77.90 77.80 78.01 78.75 78.60 78.90 76.16 76.02 76.30 77.66 77.52 77.80 77.08 76.94 77.21 82.11 81.99 82.22 75.32 75.20 75.43 72.13 71.99 72.27 77.11 76.99 77.23
0.45 77.60 77.46 77.73 81.71 81.58 81.84 77.99 77.88 78.10 78.41 78.26 78.56 76.25 76.11 76.40 77.64 77.50 77.79 77.21 77.06 77.35 82.46 82.35 82.57 75.51 75.39 75.63 73.26 73.12 73.39 77.43 77.31 77.55
0.55 77.67 77.53 77.80 81.63 81.50 81.77 77.84 77.73 77.95 77.95 77.79 78.10 76.21 76.06 76.36 77.30 77.15 77.45 77.21 77.07 77.35 82.41 82.30 82.52 75.48 75.36 75.61 73.74 73.60 73.88 77.55 77.42 77.68
0.65 77.65 77.53 77.78 81.60 81.47 81.73 77.90 77.80 78.01 77.47 77.33 77.62 76.00 75.86 76.14 77.19 77.05 77.33 77.15 77.01 77.28 82.61 82.51 82.72 75.44 75.33 75.55 74.11 73.99 74.23 77.86 77.74 77.99
0.75 77.75 77.62 77.89 81.55 81.40 81.70 77.95 77.85 78.06 77.19 77.04 77.34 75.81 75.67 75.96 77.08 76.93 77.23 77.26 77.12 77.41 82.70 82.59 82.81 75.44 75.32 75.56 74.34 74.22 74.47 77.98 77.85 78.10
0.85 77.72 77.58 77.85 81.50 81.35 81.66 77.97 77.86 78.08 77.02 76.88 77.17 75.73 75.59 75.88 76.84 76.70 76.99 77.16 77.02 77.30 82.72 82.61 82.83 75.45 75.33 75.57 74.48 74.36 74.61 78.25 78.13 78.38
0.95 77.72 77.59 77.85 81.33 81.18 81.48 77.85 77.74 77.96 76.87 76.73 77.01 75.82 75.68 75.96 76.76 76.61 76.91 77.22 77.08 77.36 82.70 82.59 82.81 75.52 75.41 75.64 74.70 74.58 74.82 78.17 78.04 78.29
1.05 77.62 77.49 77.76 81.31 81.15 81.47 77.87 77.76 77.98 76.66 76.52 76.81 75.62 75.48 75.77 76.70 76.55 76.84 77.24 77.10 77.39 82.77 82.65 82.88 75.50 75.38 75.62 74.72 74.59 74.85 78.27 78.14 78.39
1.15 77.67 77.53 77.81 81.37 81.22 81.53 77.90 77.80 78.01 76.61 76.47 76.75 75.65 75.51 75.80 76.57 76.43 76.71 77.23 77.09 77.37 82.83 82.72 82.94 75.55 75.42 75.67 74.84 74.71 74.96 78.35 78.22 78.48
1.25 77.67 77.53 77.80 81.14 80.97 81.31 77.94 77.83 78.04 76.52 76.39 76.65 75.55 75.41 75.69 76.49 76.35 76.63 77.22 77.08 77.36 82.86 82.75 82.97 75.55 75.43 75.67 74.90 74.78 75.02 78.47 78.34 78.59
1.35 77.63 77.49 77.77 81.11 80.94 81.28 77.89 77.78 78.00 76.48 76.35 76.62 75.48 75.33 75.62 76.40 76.26 76.55 77.12 76.98 77.26 82.90 82.79 83.01 75.57 75.45 75.69 74.95 74.83 75.07 78.38 78.25 78.50
1.45 77.54 77.40 77.67 81.08 80.91 81.24 77.93 77.82 78.03 76.34 76.20 76.47 75.37 75.23 75.51 76.30 76.16 76.44 77.04 76.90 77.19 82.88 82.77 82.99 75.49 75.38 75.61 74.94 74.83 75.06 78.43 78.31 78.55
1.55 77.58 77.44 77.71 80.85 80.68 81.02 77.90 77.80 78.01 76.23 76.10 76.36 75.24 75.10 75.39 76.20 76.06 76.34 77.06 76.93 77.20 82.87 82.76 82.98 75.51 75.39 75.63 74.95 74.84 75.07 78.51 78.39 78.64
1.65 77.58 77.45 77.72 80.83 80.66 81.00 77.83 77.72 77.94 76.18 76.05 76.31 75.33 75.18 75.47 76.21 76.07 76.35 77.07 76.93 77.22 82.89 82.78 83.00 75.56 75.45 75.68 74.96 74.85 75.08 78.53 78.41 78.66
1.75 77.51 77.37 77.65 80.78 80.61 80.95 77.83 77.72 77.94 76.14 76.01 76.26 75.11 74.97 75.26 76.05 75.91 76.20 77.01 76.87 77.15 82.86 82.74 82.97 75.56 75.44 75.69 74.98 74.86 75.10 78.45 78.32 78.58
1.85 77.48 77.34 77.61 80.82 80.65 80.99 77.90 77.79 78.00 76.05 75.92 76.17 75.11 74.97 75.26 76.09 75.95 76.23 76.97 76.83 77.11 82.96 82.86 83.07 75.54 75.42 75.66 74.99 74.88 75.11 78.61 78.49 78.74
1.95 77.43 77.29 77.56 80.77 80.59 80.94 77.92 77.81 78.02 76.06 75.93 76.18 75.00 74.86 75.14 76.05 75.92 76.18 76.99 76.86 77.13 82.94 82.83 83.05 75.56 75.44 75.68 74.96 74.84 75.07 78.52 78.39 78.65
2.05 77.39 77.25 77.52 80.61 80.43 80.78 77.91 77.80 78.01 76.01 75.88 76.13 75.11 74.96 75.26 75.99 75.85 76.14 76.98 76.85 77.12 82.90 82.79 83.01 75.59 75.48 75.71 75.04 74.93 75.15 78.52 78.39 78.65
2.15 77.40 77.26 77.53 80.66 80.48 80.83 77.97 77.86 78.07 75.94 75.81 76.06 74.93 74.78 75.07 75.86 75.72 75.99 76.97 76.84 77.11 82.98 82.88 83.08 75.56 75.44 75.68 74.98 74.87 75.10 78.50 78.37 78.63
2.25 77.24 77.10 77.38 80.49 80.31 80.67 77.82 77.71 77.93 75.86 75.73 75.99 74.97 74.83 75.12 75.86 75.71 76.00 76.90 76.76 77.04 82.90 82.79 83.01 75.61 75.49 75.73 74.99 74.88 75.11 78.49 78.36 78.62
2.35 77.30 77.16 77.44 80.43 80.25 80.62 77.90 77.79 78.01 75.86 75.74 75.99 74.89 74.74 75.03 75.77 75.63 75.92 76.92 76.78 77.05 82.98 82.88 83.09 75.56 75.44 75.68 75.00 74.88 75.11 78.52 78.39 78.65
2.45 77.27 77.14 77.41 80.27 80.09 80.45 77.94 77.83 78.05 75.82 75.69 75.94 74.90 74.75 75.05 75.72 75.57 75.86 76.89 76.75 77.03 82.97 82.86 83.08 75.57 75.45 75.69 75.02 74.91 75.14 78.58 78.45 78.71
2.55 77.24 77.10 77.38 80.40 80.21 80.58 77.93 77.83 78.03 75.87 75.74 75.99 74.78 74.63 74.93 75.64 75.50 75.78 76.86 76.73 77.00 83.02 82.92 83.13 75.59 75.48 75.71 75.07 74.95 75.18 78.58 78.44 78.71
2.65 77.23 77.09 77.37 80.32 80.13 80.51 77.99 77.88 78.10 75.71 75.59 75.84 74.71 74.55 74.86 75.67 75.52 75.82 76.81 76.67 76.95 83.06 82.95 83.17 75.58 75.46 75.70 75.06 74.94 75.17 78.54 78.41 78.67
2.75 77.19 77.05 77.34 80.18 79.99 80.38 77.91 77.80 78.02 75.68 75.56 75.80 74.69 74.54 74.84 75.51 75.36 75.66 76.84 76.70 76.98 83.02 82.91 83.13 75.50 75.38 75.62 75.01 74.90 75.13 78.57 78.44 78.71
2.85 77.14 77.00 77.28 80.28 80.09 80.47 77.94 77.83 78.04 75.75 75.63 75.87 74.71 74.56 74.86 75.55 75.41 75.69 76.89 76.75 77.02 83.03 82.92 83.14 75.58 75.47 75.70 75.10 74.99 75.21 78.54 78.40 78.67
2.95 77.15 77.02 77.29 80.17 79.97 80.36 77.89 77.78 78.00 75.73 75.61 75.85 74.68 74.53 74.83 75.60 75.45 75.75 76.86 76.72 76.99 83.03 82.92 83.14 75.61 75.49 75.73 75.11 74.99 75.22 78.54 78.41 78.67
3.05 77.11 76.97 77.25 79.93 79.74 80.13 77.88 77.78 77.99 75.68 75.56 75.80 74.64 74.49 74.80 75.37 75.22 75.53 76.82 76.68 76.96 82.92 82.81 83.03 75.63 75.51 75.75 75.08 74.96 75.19 78.46 78.32 78.60
3.15 77.11 76.98 77.25 80.12 79.92 80.32 77.91 77.81 78.02 75.73 75.61 75.85 74.61 74.45 74.76 75.32 75.16 75.48 76.84 76.71 76.98 83.04 82.93 83.15 75.67 75.55 75.79 75.12 75.01 75.23 78.51 78.37 78.65
3.25 76.93 76.79 77.07 79.82 79.62 80.01 77.89 77.78 78.00 75.58 75.46 75.70 74.50 74.33 74.66 75.34 75.19 75.49 76.78 76.63 76.92 83.03 82.92 83.14 75.52 75.40 75.65 75.01 74.90 75.13 78.46 78.32 78.60
3.35 77.09 76.94 77.23 80.05 79.86 80.25 77.95 77.84 78.05 75.60 75.48 75.73 74.57 74.41 74.73 75.33 75.18 75.48 76.73 76.59 76.87 83.05 82.94 83.16 75.63 75.50 75.76 75.09 74.98 75.21 78.51 78.37 78.65
3.45 76.94 76.81 77.08 79.74 79.54 79.94 77.85 77.74 77.96 75.61 75.48 75.73 74.34 74.18 74.51 75.23 75.08 75.39 76.65 76.52 76.79 82.98 82.87 83.09 75.58 75.46 75.70 75.06 74.95 75.18 78.43 78.29 78.57
3.55 76.91 76.76 77.05 79.84 79.64 80.04 77.91 77.80 78.02 75.60 75.48 75.73 74.44 74.28 74.60 75.22 75.07 75.37 76.75 76.61 76.89 83.02 82.91 83.13 75.60 75.48 75.72 75.04 74.92 75.16 78.53 78.39 78.67
3.65 76.88 76.74 77.03 79.61 79.41 79.82 77.84 77.73 77.95 75.61 75.49 75.73 74.38 74.21 74.54 75.14 75.00 75.29 76.59 76.46 76.73 83.01 82.90 83.12 75.49 75.37 75.61 75.04 74.93 75.15 78.48 78.34 78.62
3.75 76.88 76.74 77.02 79.72 79.52 79.93 77.89 77.79 78.00 75.63 75.51 75.75 74.34 74.18 74.51 75.18 75.02 75.33 76.75 76.62 76.89 83.05 82.94 83.16 75.58 75.46 75.70 75.07 74.96 75.19 78.43 78.29 78.58
3.85 76.87 76.73 77.01 79.41 79.21 79.62 77.89 77.79 78.00 75.47 75.35 75.59 74.20 74.03 74.37 74.93 74.78 75.08 76.59 76.45 76.72 82.97 82.86 83.08 75.51 75.39 75.63 74.99 74.88 75.10 78.42 78.28 78.56
3.95 76.92 76.78 77.05 79.66 79.46 79.87 77.92 77.81 78.03 75.53 75.40 75.65 74.32 74.15 74.48 75.06 74.90 75.22 76.68 76.55 76.81 83.12 83.01 83.23 75.63 75.50 75.75 75.05 74.94 75.17 78.42 78.28 78.56
4.05 76.79 76.65 76.93 79.58 79.38 79.79 77.91 77.80 78.02 75.51 75.38 75.63 74.15 73.98 74.33 74.98 74.82 75.14 76.69 76.55 76.83 83.00 82.89 83.11 75.57 75.45 75.69 75.03 74.92 75.15 78.34 78.19 78.49
4.15 76.88 76.74 77.02 79.47 79.26 79.67 77.91 77.80 78.01 75.55 75.43 75.67 74.15 73.98 74.32 74.92 74.76 75.08 76.66 76.52 76.79 83.04 82.93 83.15 75.66 75.53 75.78 75.13 75.02 75.24 78.44 78.30 78.58
4.25 76.75 76.61 76.89 79.47 79.26 79.69 77.91 77.80 78.02 75.38 75.26 75.50 73.98 73.82 74.14 74.83 74.67 75.00 76.59 76.45 76.73 83.01 82.90 83.13 75.49 75.37 75.61 74.99 74.87 75.10 78.37 78.22 78.51
4.35 76.69 76.55 76.83 79.49 79.28 79.70 77.83 77.72 77.94 75.48 75.36 75.60 74.01 73.84 74.18 74.77 74.60 74.94 76.51 76.38 76.64 83.02 82.92 83.13 75.57 75.45 75.70 75.04 74.92 75.15 78.25 78.11 78.40
4.45 76.73 76.60 76.86 79.33 79.11 79.54 77.97 77.86 78.08 75.51 75.39 75.63 74.03 73.86 74.20 74.78 74.62 74.95 76.53 76.40 76.67 83.10 83.00 83.21 75.52 75.40 75.64 75.02 74.91 75.13 78.36 78.22 78.51
4.55 76.76 76.62 76.90 79.38 79.17 79.59 77.93 77.82 78.04 75.49 75.37 75.62 73.99 73.81 74.17 74.72 74.55 74.89 76.62 76.48 76.75 83.11 83.00 83.22 75.56 75.44 75.68 75.10 74.98 75.22 78.39 78.24 78.54
4.65 76.71 76.57 76.85 79.41 79.20 79.62 77.91 77.80 78.02 75.46 75.34 75.58 73.96 73.78 74.13 74.69 74.53 74.86 76.61 76.47 76.75 83.01 82.90 83.12 75.60 75.48 75.72 75.07 74.96 75.18 78.30 78.15 78.44
4.75 76.65 76.51 76.78 79.28 79.07 79.49 77.88 77.78 77.99 75.45 75.33 75.57 73.86 73.69 74.04 74.68 74.51 74.84 76.63 76.50 76.77 82.99 82.88 83.10 75.57 75.45 75.69 75.04 74.93 75.16 78.24 78.09 78.38
4.85 76.63 76.49 76.77 79.21 79.00 79.43 77.88 77.77 77.99 75.43 75.31 75.55 73.83 73.65 74.01 74.65 74.48 74.82 76.49 76.36 76.63 83.01 82.90 83.12 75.54 75.41 75.66 75.00 74.88 75.11 78.20 78.05 78.35
4.95 76.58 76.44 76.72 79.11 78.89 79.34 77.85 77.73 77.96 75.33 75.21 75.45 73.78 73.60 73.97 74.51 74.34 74.69 76.43 76.29 76.57 82.92 82.81 83.03 75.46 75.34 75.59 75.00 74.89 75.12 78.19 78.04 78.35


==> data/50/mode2_lp_num_clusters.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high Baseline_mean Baseline_ci_low Baseline_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high SGC_mean SGC_ci_low SGC_ci_high
2.99 76.23 76.19 76.26 80.52 80.47 80.58 78.16 78.13 78.19 76.80 76.76 76.83 74.75 74.70 74.80 75.88 75.83 75.93 78.14 78.10 78.17 83.80 83.77 83.84 76.62 76.58 76.65 75.28 75.25 75.32 78.18 78.14 78.23
4.01 76.70 76.66 76.74 79.31 79.25 79.37 77.90 77.87 77.93 75.46 75.43 75.50 73.97 73.92 74.02 74.74 74.70 74.79 76.59 76.56 76.63 83.03 83.00 83.07 75.57 75.54 75.61 75.05 75.02 75.09 78.31 78.27 78.35


==> data/50/mode2_lp_nvertex.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high Baseline_mean Baseline_ci_low Baseline_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high SGC_mean SGC_ci_low SGC_ci_high
131.83 76.63 76.34 76.93 77.12 76.78 77.46 81.45 81.23 81.67 75.63 75.33 75.92 73.00 72.70 73.29 73.82 73.53 74.11 75.85 75.56 76.13 80.88 80.64 81.13 74.94 74.66 75.23 73.48 73.23 73.74 76.14 75.86 76.42
139.49 76.83 76.57 77.10 77.43 77.13 77.73 81.48 81.28 81.67 75.75 75.50 76.01 73.11 72.82 73.39 74.08 73.81 74.36 75.86 75.60 76.12 81.06 80.84 81.28 75.18 74.92 75.44 73.68 73.44 73.92 76.21 75.94 76.47
147.15 76.96 76.70 77.22 77.57 77.26 77.88 81.56 81.35 81.76 75.69 75.42 75.96 73.11 72.83 73.40 73.90 73.62 74.18 75.89 75.62 76.16 81.28 81.06 81.49 75.05 74.78 75.31 73.73 73.48 73.97 76.26 76.00 76.53
154.81 76.98 76.74 77.23 77.75 77.46 78.03 81.47 81.28 81.66 75.69 75.45 75.93 73.21 72.95 73.47 74.08 73.82 74.33 76.00 75.75 76.24 81.47 81.27 81.67 75.11 74.87 75.35 73.89 73.67 74.12 76.56 76.32 76.80
162.47 76.86 76.62 77.10 77.78 77.50 78.06 81.42 81.24 81.60 75.68 75.45 75.92 73.25 72.99 73.50 74.07 73.82 74.32 76.02 75.78 76.26 81.61 81.42 81.81 75.11 74.88 75.34 74.03 73.83 74.24 76.58 76.34 76.81
170.13 76.98 76.75 77.22 77.83 77.54 78.12 81.29 81.11 81.47 75.62 75.38 75.85 73.43 73.17 73.69 74.12 73.87 74.37 75.96 75.72 76.20 81.72 81.52 81.91 75.13 74.89 75.36 74.09 73.87 74.31 76.48 76.24 76.72
177.79 76.77 76.53 77.00 78.04 77.77 78.31 81.37 81.19 81.55 75.59 75.37 75.82 73.40 73.15 73.65 73.98 73.74 74.21 76.03 75.80 76.25 81.78 81.59 81.97 75.10 74.88 75.32 73.98 73.78 74.17 76.60 76.37 76.84
185.45 77.16 76.93 77.38 78.07 77.79 78.35 81.27 81.10 81.43 75.69 75.48 75.91 73.47 73.23 73.70 74.19 73.96 74.42 76.19 75.97 76.41 81.88 81.70 82.05 75.18 74.97 75.39 74.32 74.12 74.51 76.97 76.76 77.18
193.11 76.94 76.70 77.19 78.18 77.90 78.46 81.09 80.92 81.26 75.63 75.41 75.85 73.41 73.16 73.67 74.28 74.03 74.53 76.17 75.94 76.40 81.97 81.79 82.16 75.21 74.99 75.44 74.20 73.99 74.40 76.80 76.57 77.03
200.77 76.93 76.71 77.14 78.21 77.96 78.47 80.99 80.83 81.16 75.42 75.22 75.62 73.52 73.30 73.75 74.33 74.11 74.55 76.07 75.86 76.28 82.01 81.84 82.17 75.15 74.95 75.35 74.29 74.11 74.48 76.99 76.78 77.21
208.43 76.95 76.75 77.15 78.34 78.08 78.59 81.01 80.86 81.16 75.50 75.30 75.69 73.49 73.27 73.71 74.22 74.01 74.43 76.09 75.89 76.29 82.11 81.95 82.27 75.17 74.97 75.36 74.18 74.00 74.36 76.98 76.79 77.17
216.09 77.02 76.80 77.24 78.32 78.05 78.59 80.92 80.75 81.08 75.53 75.33 75.73 73.67 73.43 73.90 74.44 74.21 74.66 76.24 76.03 76.44 82.18 82.01 82.36 75.23 75.03 75.44 74.40 74.22 74.58 77.13 76.92 77.34
223.75 76.82 76.62 77.03 78.42 78.16 78.67 80.79 80.63 80.94 75.34 75.15 75.53 73.61 73.39 73.83 74.34 74.13 74.55 76.10 75.90 76.30 82.12 81.96 82.28 75.19 75.01 75.38 74.41 74.24 74.58 77.14 76.94 77.34
231.41 77.05 76.85 77.24 78.51 78.27 78.76 80.79 80.64 80.93 75.49 75.31 75.67 73.61 73.40 73.82 74.38 74.17 74.59 76.23 76.04 76.42 82.31 82.15 82.46 75.31 75.13 75.49 74.54 74.37 74.70 77.22 77.02 77.42
239.07 76.81 76.59 77.02 78.49 78.23 78.76 80.65 80.49 80.81 75.36 75.16 75.55 73.49 73.27 73.72 74.30 74.08 74.52 76.23 76.03 76.43 82.34 82.18 82.50 75.27 75.08 75.45 74.46 74.29 74.63 77.19 76.99 77.39
246.73 77.07 76.88 77.26 78.81 78.56 79.05 80.65 80.51 80.79 75.56 75.38 75.74 73.72 73.51 73.94 74.54 74.34 74.74 76.29 76.10 76.47 82.45 82.30 82.60 75.38 75.20 75.55 74.67 74.51 74.83 77.30 77.11 77.49
254.39 76.84 76.65 77.04 78.58 78.34 78.82 80.44 80.30 80.59 75.32 75.14 75.49 73.60 73.39 73.81 74.36 74.16 74.56 76.25 76.07 76.44 82.41 82.26 82.55 75.27 75.09 75.44 74.43 74.27 74.60 77.25 77.06 77.44
262.05 76.92 76.71 77.12 78.68 78.42 78.93 80.35 80.20 80.50 75.53 75.35 75.71 73.78 73.56 74.00 74.62 74.41 74.83 76.38 76.18 76.58 82.42 82.26 82.58 75.41 75.23 75.59 74.70 74.53 74.86 77.22 77.02 77.42
269.71 76.92 76.74 77.10 78.63 78.38 78.88 80.35 80.21 80.49 75.43 75.27 75.60 73.72 73.52 73.93 74.53 74.33 74.73 76.38 76.20 76.56 82.55 82.41 82.69 75.35 75.18 75.52 74.62 74.47 74.78 77.43 77.24 77.61
277.37 76.89 76.70 77.07 78.69 78.45 78.92 80.20 80.06 80.34 75.41 75.24 75.57 73.79 73.58 74.00 74.39 74.18 74.59 76.35 76.17 76.53 82.51 82.37 82.65 75.28 75.11 75.44 74.65 74.50 74.81 77.49 77.31 77.67
285.03 76.99 76.81 77.18 78.92 78.67 79.17 80.18 80.04 80.32 75.52 75.35 75.70 73.87 73.66 74.08 74.53 74.33 74.73 76.43 76.25 76.62 82.61 82.46 82.75 75.45 75.28 75.62 74.73 74.57 74.89 77.63 77.45 77.81
292.69 77.06 76.88 77.23 78.88 78.65 79.12 80.13 80.00 80.26 75.50 75.34 75.66 73.78 73.57 73.99 74.66 74.47 74.85 76.40 76.23 76.57 82.68 82.54 82.81 75.50 75.34 75.66 74.80 74.65 74.95 77.63 77.46 77.81
300.35 76.85 76.67 77.02 78.76 78.52 78.99 79.95 79.82 80.08 75.43 75.27 75.59 73.71 73.52 73.91 74.49 74.31 74.68 76.39 76.22 76.56 82.59 82.46 82.73 75.35 75.19 75.51 74.68 74.54 74.83 77.70 77.52 77.87
308.01 77.02 76.84 77.21 78.80 78.55 79.04 79.91 79.77 80.04 75.45 75.29 75.61 73.83 73.63 74.04 74.57 74.37 74.77 76.42 76.25 76.60 82.69 82.55 82.83 75.42 75.26 75.58 74.75 74.60 74.90 77.72 77.54 77.90
315.67 76.86 76.68 77.03 78.73 78.50 78.96 79.70 79.58 79.83 75.44 75.28 75.59 73.72 73.52 73.91 74.54 74.35 74.73 76.39 76.22 76.55 82.65 82.52 82.78 75.43 75.28 75.58 74.76 74.62 74.90 77.67 77.51 77.84
323.33 76.87 76.70 77.03 78.91 78.68 79.13 79.71 79.59 79.84 75.45 75.30 75.59 73.74 73.55 73.93 74.62 74.44 74.80 76.43 76.27 76.59 82.68 82.56 82.81 75.46 75.32 75.60 74.83 74.69 74.96 77.80 77.64 77.97
330.99 76.88 76.70 77.06 79.09 78.85 79.33 79.55 79.41 79.68 75.43 75.28 75.59 73.91 73.70 74.12 74.61 74.41 74.81 76.44 76.27 76.61 82.74 82.60 82.87 75.50 75.34 75.66 74.90 74.75 75.04 77.83 77.66 78.00
338.65 76.89 76.73 77.05 78.93 78.70 79.16 79.49 79.36 79.61 75.47 75.33 75.62 73.80 73.60 73.99 74.67 74.49 74.85 76.50 76.34 76.66 82.78 82.65 82.90 75.45 75.31 75.60 74.86 74.73 75.00 77.84 77.68 78.01
346.31 76.81 76.64 76.97 79.10 78.89 79.32 79.37 79.25 79.50 75.49 75.34 75.63 73.85 73.66 74.04 74.56 74.38 74.74 76.44 76.28 76.59 82.84 82.71 82.96 75.50 75.36 75.65 74.91 74.77 75.04 77.84 77.67 78.00
353.97 76.75 76.58 76.92 79.07 78.83 79.30 79.31 79.18 79.44 75.42 75.27 75.57 73.77 73.58 73.97 74.63 74.45 74.82 76.38 76.22 76.54 82.73 82.60 82.87 75.42 75.27 75.57 74.91 74.77 75.05 77.76 77.59 77.93
361.63 76.89 76.73 77.04 78.99 78.77 79.21 79.21 79.09 79.33 75.36 75.22 75.50 73.75 73.56 73.93 74.72 74.55 74.89 76.46 76.30 76.61 82.79 82.67 82.92 75.43 75.29 75.57 74.86 74.73 74.99 77.95 77.80 78.10
369.29 76.87 76.71 77.02 79.18 78.96 79.40 79.13 79.01 79.25 75.38 75.24 75.52 73.89 73.71 74.07 74.70 74.53 74.88 76.50 76.35 76.65 82.94 82.82 83.06 75.43 75.30 75.57 74.89 74.76 75.01 78.07 77.91 78.23
376.95 76.81 76.65 76.97 79.13 78.90 79.36 79.04 78.91 79.16 75.43 75.29 75.58 73.92 73.72 74.11 74.66 74.48 74.85 76.47 76.32 76.63 82.83 82.70 82.95 75.51 75.37 75.66 74.94 74.81 75.07 78.05 77.88 78.21
384.61 76.84 76.69 77.00 79.19 78.97 79.41 79.00 78.88 79.12 75.50 75.36 75.63 73.99 73.81 74.17 74.72 74.55 74.88 76.52 76.37 76.67 82.91 82.78 83.03 75.59 75.46 75.73 74.99 74.86 75.11 78.03 77.87 78.18
392.27 76.76 76.61 76.92 79.11 78.88 79.33 78.78 78.67 78.90 75.36 75.23 75.50 73.81 73.62 73.99 74.52 74.35 74.70 76.47 76.32 76.61 82.88 82.76 83.00 75.41 75.28 75.55 74.85 74.73 74.98 78.03 77.88 78.19
399.93 76.78 76.62 76.93 79.17 78.95 79.39 78.75 78.63 78.87 75.51 75.38 75.65 73.94 73.76 74.13 74.83 74.65 75.01 76.57 76.43 76.72 82.89 82.77 83.01 75.61 75.48 75.75 75.05 74.92 75.17 78.14 77.98 78.30
407.59 76.81 76.67 76.96 79.27 79.05 79.48 78.66 78.54 78.77 75.49 75.36 75.62 73.86 73.68 74.04 74.67 74.50 74.84 76.58 76.43 76.72 82.94 82.83 83.05 75.55 75.42 75.68 75.05 74.94 75.17 78.12 77.96 78.27
415.25 76.82 76.67 76.96 79.11 78.89 79.33 78.58 78.47 78.69 75.40 75.27 75.53 73.98 73.81 74.16 74.73 74.57 74.90 76.49 76.34 76.63 82.91 82.79 83.03 75.50 75.37 75.64 74.94 74.82 75.06 78.18 78.03 78.32
422.91 76.73 76.58 76.88 79.18 78.95 79.41 78.42 78.30 78.54 75.41 75.28 75.54 73.80 73.61 74.00 74.63 74.45 74.81 76.46 76.31 76.61 82.92 82.80 83.04 75.47 75.34 75.61 74.92 74.79 75.04 78.12 77.97 78.28
430.57 76.82 76.67 76.97 79.46 79.25 79.67 78.41 78.29 78.52 75.44 75.31 75.57 73.95 73.77 74.13 74.78 74.61 74.94 76.52 76.38 76.66 83.03 82.92 83.14 75.52 75.39 75.65 75.00 74.89 75.12 78.23 78.08 78.38
438.23 76.74 76.60 76.89 79.38 79.17 79.59 78.27 78.16 78.38 75.49 75.36 75.61 73.95 73.78 74.13 74.74 74.57 74.90 76.57 76.43 76.71 82.96 82.84 83.07 75.59 75.46 75.72 75.06 74.94 75.18 78.18 78.04 78.33
445.89 76.79 76.64 76.94 79.27 79.05 79.48 78.23 78.11 78.34 75.37 75.24 75.50 73.96 73.78 74.14 74.71 74.53 74.88 76.58 76.43 76.72 83.00 82.88 83.11 75.49 75.36 75.62 74.99 74.87 75.11 78.22 78.06 78.38
453.55 76.68 76.54 76.82 79.25 79.03 79.46 78.19 78.09 78.30 75.47 75.35 75.59 73.96 73.79 74.13 74.77 74.61 74.93 76.57 76.44 76.70 83.11 83.01 83.22 75.56 75.43 75.68 75.02 74.91 75.14 78.26 78.12 78.41
461.21 76.78 76.64 76.91 79.48 79.28 79.68 78.09 77.98 78.20 75.54 75.42 75.66 74.09 73.92 74.26 74.82 74.66 74.99 76.54 76.40 76.67 83.06 82.95 83.17 75.71 75.59 75.84 75.08 74.97 75.19 78.27 78.12 78.42
468.87 76.80 76.66 76.94 79.30 79.08 79.52 77.99 77.88 78.11 75.50 75.37 75.63 74.03 73.84 74.21 74.72 74.54 74.90 76.64 76.49 76.78 83.02 82.91 83.14 75.57 75.44 75.70 75.06 74.94 75.18 78.32 78.17 78.47
476.53 76.77 76.63 76.90 79.21 79.00 79.41 77.83 77.72 77.94 75.44 75.31 75.56 73.98 73.80 74.15 74.73 74.57 74.89 76.56 76.42 76.69 82.99 82.88 83.10 75.55 75.43 75.67 75.08 74.97 75.19 78.39 78.25 78.54
484.19 76.58 76.45 76.72 79.11 78.91 79.32 77.72 77.62 77.83 75.36 75.24 75.47 73.86 73.69 74.03 74.70 74.54 74.86 76.50 76.37 76.63 83.00 82.90 83.11 75.45 75.34 75.57 74.91 74.80 75.02 78.26 78.12 78.40
491.85 76.61 76.46 76.75 79.29 79.07 79.51 77.68 77.57 77.79 75.41 75.28 75.54 73.92 73.74 74.11 74.60 74.42 74.78 76.55 76.40 76.69 83.05 82.94 83.16 75.53 75.41 75.66 74.97 74.85 75.09 78.28 78.12 78.43
499.51 76.74 76.60 76.87 79.36 79.15 79.57 77.62 77.52 77.73 75.47 75.35 75.59 73.97 73.79 74.14 74.76 74.59 74.92 76.67 76.54 76.80 83.08 82.97 83.18 75.63 75.51 75.74 75.06 74.95 75.18 78.38 78.24 78.53
507.17 76.67 76.53 76.81 79.43 79.22 79.64 77.54 77.43 77.65 75.49 75.37 75.61 73.98 73.80 74.16 74.75 74.58 74.91 76.58 76.44 76.72 83.08 82.96 83.19 75.59 75.46 75.71 75.00 74.89 75.12 78.28 78.13 78.43


==> data/50/mode2_lp_p_to_q_ratio.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high Baseline_mean Baseline_ci_low Baseline_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high SGC_mean SGC_ci_low SGC_ci_high
1.09 76.22 76.10 76.35 78.94 78.79 79.09 71.07 70.95 71.19 70.25 70.02 70.48 70.87 70.70 71.05 71.22 71.04 71.40 77.06 76.94 77.18 79.18 79.08 79.29 70.92 70.71 71.14 63.36 63.16 63.57 76.51 76.39 76.62
1.27 76.17 76.04 76.30 78.94 78.78 79.10 71.08 70.95 71.21 69.88 69.65 70.12 70.80 70.60 70.99 71.23 71.04 71.41 76.81 76.68 76.94 79.18 79.06 79.29 70.86 70.64 71.09 62.41 62.19 62.62 76.53 76.40 76.65
1.45 76.13 76.00 76.26 78.99 78.83 79.15 71.17 71.04 71.30 69.93 69.69 70.16 70.84 70.66 71.02 71.33 71.14 71.51 76.51 76.39 76.63 79.26 79.14 79.37 70.64 70.41 70.87 61.60 61.38 61.82 76.60 76.48 76.73
1.63 76.03 75.90 76.16 79.00 78.85 79.14 71.13 71.01 71.26 69.60 69.36 69.84 70.66 70.48 70.84 71.08 70.90 71.26 76.08 75.96 76.20 79.16 79.05 79.27 70.55 70.33 70.77 60.53 60.32 60.75 76.55 76.43 76.67
1.81 75.88 75.76 76.01 78.97 78.82 79.12 71.16 71.03 71.28 69.42 69.19 69.65 70.53 70.35 70.71 70.87 70.69 71.05 75.76 75.63 75.89 79.21 79.09 79.32 70.37 70.14 70.59 59.58 59.38 59.79 76.42 76.30 76.55
1.99 75.95 75.81 76.08 78.97 78.82 79.12 71.27 71.15 71.40 69.54 69.30 69.77 70.31 70.13 70.50 70.92 70.74 71.11 75.50 75.37 75.63 79.23 79.12 79.34 70.33 70.09 70.56 59.53 59.35 59.72 76.47 76.35 76.59
2.17 75.78 75.64 75.91 78.76 78.59 78.92 71.26 71.14 71.39 69.25 69.02 69.49 70.15 69.97 70.33 70.60 70.41 70.79 75.19 75.06 75.33 79.22 79.11 79.34 70.15 69.90 70.40 59.44 59.27 59.61 76.38 76.26 76.50
2.35 75.82 75.68 75.95 78.86 78.70 79.02 71.43 71.31 71.56 68.99 68.75 69.24 70.02 69.82 70.21 70.42 70.23 70.60 74.91 74.78 75.05 79.27 79.16 79.38 70.17 69.91 70.43 59.71 59.56 59.86 76.36 76.24 76.48
2.53 75.60 75.47 75.73 78.83 78.68 78.98 71.46 71.34 71.59 69.04 68.80 69.28 69.82 69.63 70.01 70.39 70.21 70.58 74.68 74.54 74.82 79.26 79.15 79.37 70.32 70.06 70.57 60.19 60.05 60.33 76.30 76.18 76.42
2.71 75.72 75.58 75.85 78.79 78.63 78.96 71.67 71.54 71.79 68.85 68.61 69.09 69.74 69.55 69.92 70.29 70.10 70.47 74.63 74.49 74.77 79.41 79.29 79.52 70.05 69.78 70.32 60.74 60.61 60.88 76.33 76.20 76.45
2.89 75.75 75.62 75.89 78.76 78.59 78.92 71.88 71.76 72.00 68.94 68.70 69.18 69.75 69.56 69.94 70.31 70.13 70.50 74.61 74.46 74.75 79.47 79.36 79.58 70.19 69.93 70.44 61.46 61.34 61.59 76.31 76.19 76.43
3.07 75.73 75.59 75.86 78.83 78.67 78.99 71.99 71.87 72.12 69.14 68.91 69.37 69.59 69.40 69.79 70.28 70.10 70.46 74.58 74.44 74.72 79.56 79.45 79.67 70.20 69.93 70.47 62.25 62.12 62.38 76.24 76.12 76.36
3.25 75.68 75.55 75.81 78.90 78.74 79.06 72.25 72.13 72.38 68.97 68.74 69.20 69.51 69.32 69.69 70.10 69.92 70.28 74.45 74.29 74.60 79.68 79.57 79.78 70.19 69.93 70.45 62.71 62.59 62.83 76.23 76.11 76.35
3.43 75.60 75.46 75.75 78.85 78.68 79.02 72.35 72.23 72.48 68.96 68.73 69.19 69.25 69.05 69.46 70.13 69.93 70.32 74.44 74.27 74.60 79.74 79.62 79.85 70.02 69.75 70.28 63.36 63.24 63.49 76.20 76.08 76.33
3.61 75.60 75.46 75.74 78.77 78.60 78.94 72.49 72.37 72.61 69.03 68.80 69.26 69.23 69.03 69.44 69.98 69.80 70.17 74.32 74.15 74.49 79.75 79.64 79.86 70.07 69.81 70.33 63.99 63.86 64.12 76.09 75.97 76.22
3.79 75.73 75.59 75.87 79.01 78.84 79.17 72.74 72.62 72.86 69.04 68.83 69.26 69.27 69.08 69.47 69.93 69.74 70.13 74.45 74.28 74.62 79.99 79.88 80.10 70.17 69.92 70.42 64.56 64.44 64.68 76.11 75.98 76.23
3.97 75.75 75.60 75.90 78.92 78.75 79.10 72.85 72.73 72.98 69.32 69.10 69.54 69.28 69.08 69.49 70.12 69.92 70.32 74.51 74.34 74.68 80.06 79.95 80.17 70.26 70.00 70.51 65.17 65.05 65.29 76.06 75.94 76.19
4.15 75.76 75.62 75.90 78.87 78.70 79.04 73.16 73.04 73.28 69.35 69.14 69.56 69.13 68.93 69.33 70.19 70.00 70.37 74.42 74.25 74.60 80.14 80.03 80.25 70.21 69.97 70.45 65.64 65.52 65.76 76.05 75.92 76.17
4.33 75.89 75.74 76.03 78.99 78.81 79.17 73.34 73.22 73.46 69.51 69.31 69.72 69.18 68.98 69.38 70.17 69.98 70.36 74.52 74.34 74.70 80.30 80.19 80.41 70.48 70.23 70.72 66.26 66.13 66.38 75.97 75.85 76.10
4.51 75.83 75.68 75.98 78.90 78.71 79.08 73.50 73.38 73.62 69.70 69.50 69.90 69.36 69.16 69.56 70.17 69.98 70.36 74.50 74.31 74.69 80.39 80.28 80.50 70.48 70.24 70.71 66.69 66.57 66.81 76.01 75.89 76.14
4.69 75.70 75.55 75.85 78.93 78.75 79.12 73.61 73.49 73.74 69.80 69.60 69.99 69.44 69.24 69.64 70.21 70.01 70.40 74.37 74.18 74.56 80.45 80.34 80.56 70.50 70.27 70.73 67.10 66.98 67.21 75.80 75.67 75.92
4.87 75.97 75.82 76.11 79.10 78.92 79.28 73.94 73.82 74.06 69.83 69.64 70.02 69.51 69.32 69.71 70.34 70.15 70.52 74.41 74.22 74.60 80.66 80.55 80.78 70.53 70.32 70.75 67.61 67.49 67.73 75.97 75.84 76.10
5.05 75.95 75.80 76.09 79.14 78.96 79.33 74.12 74.00 74.24 70.08 69.91 70.25 69.54 69.34 69.73 70.44 70.25 70.63 74.44 74.25 74.62 80.73 80.62 80.84 70.78 70.58 70.99 68.06 67.95 68.18 75.88 75.76 76.00
5.23 76.03 75.88 76.17 79.03 78.83 79.22 74.26 74.14 74.38 70.38 70.21 70.56 69.72 69.52 69.92 70.68 70.48 70.87 74.47 74.28 74.67 80.80 80.69 80.91 71.11 70.90 71.31 68.49 68.37 68.62 75.81 75.68 75.93
5.41 76.12 75.97 76.27 79.04 78.84 79.23 74.53 74.42 74.64 70.48 70.32 70.65 69.87 69.68 70.06 70.77 70.58 70.95 74.60 74.41 74.80 81.00 80.89 81.10 71.12 70.93 71.32 68.94 68.82 69.06 75.86 75.73 75.98
5.59 76.12 75.97 76.27 79.03 78.82 79.23 74.70 74.58 74.81 70.77 70.61 70.94 70.14 69.95 70.33 70.91 70.72 71.10 74.56 74.37 74.76 81.13 81.02 81.24 71.41 71.22 71.60 69.34 69.21 69.46 75.86 75.73 75.98
5.77 76.22 76.07 76.37 79.13 78.93 79.33 74.82 74.70 74.94 70.96 70.80 71.12 70.01 69.81 70.20 70.97 70.78 71.16 74.54 74.34 74.74 81.22 81.10 81.33 71.48 71.30 71.67 69.65 69.52 69.77 75.88 75.76 76.01
5.95 76.35 76.20 76.50 79.15 78.95 79.36 74.95 74.84 75.07 71.22 71.06 71.37 70.34 70.15 70.53 71.12 70.94 71.30 74.56 74.37 74.75 81.29 81.18 81.40 71.65 71.48 71.82 69.97 69.85 70.09 75.85 75.73 75.98
6.13 76.46 76.31 76.62 79.04 78.82 79.26 75.24 75.12 75.36 71.50 71.35 71.65 70.56 70.37 70.75 71.44 71.26 71.62 74.64 74.44 74.83 81.51 81.40 81.62 71.97 71.80 72.14 70.48 70.36 70.60 75.92 75.79 76.05
6.31 76.30 76.15 76.45 78.98 78.78 79.18 75.30 75.19 75.41 71.60 71.46 71.75 70.52 70.33 70.70 71.33 71.15 71.52 74.53 74.35 74.72 81.45 81.35 81.56 72.08 71.92 72.25 70.68 70.57 70.80 75.87 75.75 76.00
6.49 76.39 76.24 76.54 79.07 78.86 79.27 75.55 75.44 75.67 71.97 71.82 72.11 70.79 70.60 70.98 71.68 71.49 71.87 74.65 74.46 74.83 81.68 81.58 81.79 72.38 72.22 72.54 71.07 70.95 71.19 76.09 75.96 76.21
6.67 76.39 76.24 76.54 79.06 78.84 79.27 75.70 75.58 75.81 72.23 72.09 72.37 70.86 70.67 71.05 71.73 71.55 71.91 74.69 74.50 74.87 81.74 81.63 81.85 72.54 72.38 72.69 71.38 71.26 71.50 76.03 75.90 76.16
6.85 76.45 76.31 76.60 79.12 78.91 79.33 75.91 75.80 76.02 72.37 72.24 72.51 71.18 71.01 71.36 72.02 71.85 72.19 74.82 74.64 74.99 81.85 81.74 81.97 72.80 72.65 72.95 71.75 71.63 71.86 76.20 76.07 76.33
7.03 76.45 76.30 76.60 79.11 78.90 79.33 76.00 75.89 76.11 72.62 72.49 72.76 71.33 71.15 71.51 72.14 71.96 72.32 74.91 74.73 75.08 81.98 81.87 82.09 72.92 72.77 73.07 71.98 71.86 72.09 76.32 76.19 76.45
7.21 76.58 76.43 76.72 79.30 79.09 79.50 76.23 76.12 76.34 72.98 72.85 73.11 71.58 71.40 71.76 72.54 72.37 72.70 74.99 74.83 75.16 82.14 82.03 82.24 73.32 73.18 73.46 72.33 72.21 72.44 76.45 76.33 76.58
7.39 76.52 76.37 76.67 79.04 78.83 79.25 76.28 76.17 76.39 73.15 73.02 73.28 71.85 71.67 72.03 72.62 72.45 72.79 75.10 74.94 75.27 82.11 82.00 82.22 73.36 73.22 73.50 72.54 72.42 72.66 76.57 76.44 76.70
7.57 76.54 76.39 76.69 79.14 78.92 79.36 76.54 76.43 76.65 73.43 73.30 73.56 72.04 71.86 72.22 72.83 72.66 73.00 75.28 75.12 75.45 82.23 82.12 82.34 73.74 73.60 73.88 72.86 72.75 72.97 76.70 76.57 76.84
7.75 76.52 76.38 76.67 78.88 78.67 79.10 76.58 76.47 76.69 73.53 73.41 73.66 72.19 72.01 72.38 72.97 72.80 73.14 75.33 75.17 75.49 82.25 82.14 82.37 73.82 73.69 73.96 73.06 72.94 73.17 76.93 76.80 77.06
7.93 76.58 76.44 76.73 79.16 78.95 79.38 76.80 76.69 76.91 73.77 73.64 73.89 72.44 72.25 72.62 73.15 72.97 73.32 75.48 75.32 75.63 82.43 82.32 82.53 73.97 73.84 74.10 73.28 73.16 73.40 77.09 76.95 77.22
8.11 76.62 76.47 76.76 79.11 78.89 79.32 77.05 76.94 77.16 74.00 73.86 74.13 72.62 72.45 72.80 73.41 73.23 73.58 75.64 75.48 75.79 82.42 82.32 82.53 74.20 74.07 74.33 73.60 73.48 73.72 77.25 77.12 77.39
8.29 76.61 76.46 76.75 79.18 78.96 79.39 77.11 77.01 77.22 74.27 74.14 74.39 72.97 72.79 73.15 73.75 73.59 73.91 75.74 75.59 75.88 82.57 82.46 82.68 74.45 74.32 74.58 73.83 73.72 73.95 77.40 77.27 77.54
8.47 76.61 76.47 76.76 79.20 78.98 79.43 77.27 77.16 77.38 74.53 74.40 74.66 73.01 72.82 73.19 73.75 73.58 73.92 75.90 75.75 76.05 82.68 82.57 82.79 74.70 74.56 74.83 74.08 73.96 74.20 77.61 77.47 77.76
8.65 76.69 76.55 76.84 79.22 79.01 79.43 77.33 77.22 77.44 74.79 74.66 74.91 73.29 73.12 73.46 74.06 73.89 74.23 76.10 75.95 76.24 82.71 82.60 82.81 74.94 74.82 75.07 74.32 74.20 74.43 77.76 77.62 77.90
8.83 76.67 76.53 76.81 79.33 79.11 79.54 77.58 77.47 77.69 74.90 74.78 75.03 73.43 73.25 73.60 74.31 74.14 74.48 76.21 76.07 76.36 82.90 82.80 83.01 75.07 74.95 75.20 74.51 74.40 74.62 78.01 77.86 78.15
9.01 76.69 76.55 76.83 79.38 79.17 79.59 77.65 77.54 77.75 75.13 75.01 75.25 73.61 73.43 73.79 74.44 74.28 74.61 76.33 76.19 76.46 82.91 82.81 83.02 75.28 75.16 75.40 74.71 74.60 74.82 78.09 77.94 78.23
9.19 76.72 76.58 76.86 79.28 79.07 79.50 77.77 77.66 77.88 75.33 75.21 75.45 73.85 73.68 74.03 74.68 74.52 74.85 76.45 76.31 76.59 82.94 82.84 83.05 75.42 75.30 75.54 74.92 74.80 75.03 78.15 78.00 78.30
9.37 76.67 76.53 76.81 79.27 79.07 79.48 77.90 77.80 78.01 75.51 75.39 75.63 74.06 73.89 74.23 74.84 74.68 75.01 76.60 76.46 76.73 83.06 82.95 83.17 75.58 75.46 75.70 75.05 74.94 75.16 78.37 78.22 78.51
9.55 76.84 76.70 76.97 79.49 79.28 79.69 78.08 77.98 78.19 75.85 75.73 75.97 74.34 74.17 74.51 75.15 74.99 75.32 76.88 76.75 77.01 83.16 83.05 83.26 75.87 75.75 75.99 75.43 75.32 75.55 78.44 78.29 78.59
9.73 76.83 76.69 76.96 79.37 79.15 79.58 78.23 78.12 78.33 75.93 75.81 76.05 74.53 74.36 74.71 75.33 75.17 75.49 76.97 76.84 77.10 83.24 83.13 83.35 76.03 75.91 76.15 75.52 75.41 75.63 78.52 78.37 78.67
9.91 76.76 76.63 76.90 79.36 79.15 79.57 78.31 78.20 78.42 76.07 75.95 76.19 74.55 74.37 74.72 75.41 75.25 75.58 77.04 76.91 77.17 83.25 83.14 83.35 76.17 76.05 76.29 75.66 75.54 75.77 78.64 78.49 78.79


==> data/50/mode2_lp_power_exponent.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high Baseline_mean Baseline_ci_low Baseline_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high SGC_mean SGC_ci_low SGC_ci_high
0.51 77.70 77.56 77.85 81.00 80.79 81.21 79.24 79.13 79.35 75.68 75.55 75.81 74.16 73.98 74.33 74.89 74.72 75.06 76.87 76.72 77.02 83.93 83.82 84.04 75.86 75.73 76.00 74.94 74.82 75.05 78.40 78.26 78.54
0.52 77.52 77.38 77.67 80.71 80.50 80.91 78.98 78.87 79.08 75.61 75.48 75.73 73.95 73.77 74.13 74.83 74.65 75.00 76.76 76.62 76.90 83.74 83.63 83.85 75.71 75.58 75.84 74.98 74.86 75.09 78.52 78.38 78.65
0.53 77.35 77.21 77.50 80.20 79.98 80.41 78.67 78.55 78.78 75.56 75.44 75.68 73.93 73.75 74.11 74.89 74.72 75.06 76.73 76.59 76.87 83.58 83.47 83.69 75.67 75.54 75.79 75.03 74.92 75.14 78.54 78.39 78.68
0.54 77.03 76.89 77.17 79.83 79.62 80.05 78.33 78.23 78.44 75.49 75.37 75.61 73.88 73.71 74.06 74.71 74.54 74.88 76.62 76.49 76.76 83.33 83.22 83.44 75.61 75.49 75.74 75.00 74.89 75.12 78.31 78.17 78.46
0.55 76.78 76.64 76.93 79.61 79.39 79.82 78.07 77.97 78.18 75.45 75.33 75.57 73.98 73.81 74.16 74.68 74.52 74.85 76.62 76.48 76.76 83.12 83.01 83.23 75.56 75.44 75.69 75.00 74.88 75.12 78.42 78.27 78.56
0.56 76.71 76.57 76.84 79.29 79.07 79.50 77.87 77.77 77.98 75.50 75.38 75.62 74.02 73.85 74.19 74.80 74.64 74.96 76.64 76.51 76.77 83.11 83.00 83.22 75.61 75.49 75.73 75.09 74.98 75.20 78.41 78.27 78.55
0.57 76.40 76.26 76.53 78.71 78.50 78.93 77.57 77.46 77.68 75.42 75.30 75.54 73.92 73.75 74.10 74.73 74.57 74.90 76.57 76.44 76.71 82.79 82.68 82.90 75.60 75.48 75.72 75.12 75.00 75.23 78.18 78.04 78.33
0.58 76.34 76.21 76.48 78.50 78.27 78.72 77.34 77.23 77.45 75.44 75.31 75.56 74.05 73.88 74.22 74.76 74.59 74.92 76.51 76.38 76.64 82.66 82.54 82.77 75.49 75.37 75.60 75.08 74.97 75.20 78.09 77.94 78.24
0.59 76.05 75.92 76.19 78.25 78.03 78.46 77.00 76.89 77.11 75.37 75.26 75.49 73.90 73.73 74.08 74.60 74.43 74.77 76.48 76.35 76.60 82.40 82.29 82.51 75.49 75.38 75.60 75.09 74.98 75.20 78.05 77.89 78.20
0.60 75.97 75.84 76.10 78.03 77.82 78.24 76.83 76.73 76.94 75.36 75.24 75.49 74.01 73.84 74.19 74.64 74.48 74.81 76.47 76.34 76.60 82.33 82.22 82.44 75.47 75.36 75.59 75.11 75.00 75.22 78.02 77.87 78.17
0.61 75.92 75.79 76.05 77.86 77.65 78.07 76.58 76.47 76.69 75.29 75.17 75.41 74.03 73.87 74.20 74.59 74.43 74.76 76.41 76.29 76.54 82.17 82.05 82.28 75.46 75.34 75.57 75.11 75.00 75.23 77.92 77.76 78.07
0.62 75.79 75.66 75.92 77.56 77.35 77.77 76.27 76.16 76.38 75.32 75.20 75.45 73.82 73.64 74.01 74.63 74.47 74.79 76.40 76.28 76.52 82.00 81.89 82.11 75.47 75.36 75.58 75.18 75.07 75.29 77.76 77.61 77.91
0.63 75.78 75.65 75.91 77.37 77.16 77.58 76.12 76.01 76.23 75.43 75.31 75.55 74.07 73.89 74.24 74.68 74.52 74.84 76.44 76.32 76.56 81.88 81.77 81.99 75.53 75.41 75.64 75.27 75.16 75.38 77.88 77.73 78.03
0.64 75.71 75.58 75.84 77.01 76.80 77.23 75.88 75.77 75.99 75.39 75.27 75.51 73.94 73.77 74.12 74.68 74.51 74.84 76.45 76.33 76.57 81.70 81.59 81.82 75.53 75.42 75.65 75.27 75.16 75.39 77.63 77.48 77.78
0.64 75.53 75.41 75.66 76.86 76.66 77.07 75.60 75.49 75.71 75.29 75.17 75.41 73.99 73.83 74.16 74.50 74.33 74.67 76.29 76.16 76.41 81.57 81.46 81.68 75.45 75.33 75.56 75.15 75.03 75.26 77.45 77.29 77.60
0.65 75.44 75.32 75.57 76.59 76.38 76.80 75.44 75.33 75.55 75.38 75.27 75.50 73.95 73.77 74.12 74.71 74.56 74.87 76.36 76.24 76.48 81.47 81.35 81.58 75.52 75.41 75.63 75.25 75.14 75.36 77.32 77.17 77.46
0.66 75.34 75.21 75.47 76.27 76.06 76.49 75.15 75.03 75.26 75.25 75.12 75.37 74.08 73.91 74.26 74.55 74.39 74.72 76.27 76.15 76.39 81.28 81.17 81.40 75.48 75.36 75.60 75.21 75.10 75.32 77.14 76.99 77.29
0.67 75.28 75.16 75.41 76.23 76.02 76.43 74.93 74.83 75.04 75.24 75.12 75.36 74.02 73.84 74.19 74.52 74.36 74.68 76.23 76.11 76.35 81.07 80.96 81.18 75.40 75.29 75.52 75.13 75.02 75.25 77.11 76.96 77.26
0.68 75.26 75.13 75.38 75.89 75.67 76.10 74.78 74.67 74.89 75.26 75.14 75.38 73.91 73.73 74.09 74.57 74.41 74.74 76.17 76.05 76.29 80.98 80.86 81.09 75.38 75.27 75.49 75.19 75.08 75.31 76.94 76.79 77.09
0.69 75.25 75.12 75.37 75.87 75.66 76.08 74.56 74.45 74.67 75.32 75.20 75.44 74.02 73.84 74.20 74.57 74.40 74.74 76.22 76.10 76.34 80.82 80.70 80.94 75.46 75.35 75.57 75.29 75.18 75.40 76.86 76.71 77.01
0.70 75.21 75.08 75.34 75.78 75.57 75.99 74.35 74.24 74.46 75.32 75.20 75.45 74.03 73.86 74.21 74.62 74.46 74.79 76.24 76.12 76.36 80.72 80.60 80.83 75.48 75.37 75.60 75.29 75.17 75.40 76.83 76.68 76.98
0.71 75.14 75.01 75.26 75.45 75.25 75.65 74.11 74.00 74.23 75.25 75.14 75.37 73.99 73.82 74.17 74.63 74.47 74.79 76.17 76.06 76.29 80.55 80.43 80.67 75.41 75.30 75.52 75.28 75.17 75.38 76.64 76.49 76.79
0.72 75.17 75.04 75.29 75.35 75.14 75.56 73.83 73.72 73.94 75.26 75.14 75.39 74.05 73.88 74.23 74.58 74.41 74.74 76.22 76.10 76.34 80.39 80.27 80.50 75.47 75.36 75.58 75.30 75.19 75.42 76.53 76.38 76.67
0.73 75.22 75.09 75.34 75.36 75.16 75.56 73.79 73.68 73.90 75.24 75.12 75.36 74.10 73.93 74.26 74.72 74.56 74.88 76.21 76.09 76.32 80.35 80.23 80.47 75.47 75.36 75.58 75.32 75.20 75.43 76.46 76.32 76.61
0.74 75.25 75.12 75.38 75.16 74.95 75.37 73.61 73.50 73.73 75.25 75.13 75.37 74.22 74.05 74.39 74.56 74.39 74.73 76.28 76.16 76.39 80.19 80.07 80.31 75.50 75.38 75.61 75.37 75.26 75.48 76.43 76.28 76.58
0.75 75.17 75.04 75.30 74.94 74.73 75.14 73.39 73.28 73.50 75.29 75.16 75.41 74.05 73.87 74.23 74.51 74.34 74.68 76.21 76.10 76.32 80.04 79.92 80.16 75.45 75.34 75.57 75.33 75.22 75.44 76.26 76.12 76.41
0.76 75.19 75.06 75.32 74.84 74.63 75.04 73.13 73.02 73.23 75.22 75.10 75.34 74.10 73.92 74.27 74.68 74.52 74.84 76.24 76.13 76.35 79.97 79.85 80.09 75.49 75.38 75.60 75.37 75.26 75.48 76.12 75.98 76.26
0.77 75.19 75.07 75.32 74.83 74.62 75.03 73.02 72.91 73.14 75.26 75.14 75.38 74.21 74.04 74.38 74.60 74.43 74.76 76.23 76.12 76.34 79.79 79.67 79.91 75.46 75.35 75.57 75.34 75.23 75.45 76.11 75.96 76.25
0.78 75.19 75.06 75.32 74.62 74.42 74.82 72.89 72.78 73.00 75.20 75.08 75.32 74.16 74.00 74.33 74.54 74.38 74.70 76.19 76.07 76.30 79.71 79.59 79.83 75.45 75.34 75.55 75.33 75.22 75.44 76.04 75.90 76.17
0.79 75.22 75.09 75.35 74.63 74.43 74.84 72.65 72.54 72.76 75.24 75.12 75.37 74.16 73.98 74.33 74.62 74.46 74.79 76.19 76.07 76.30 79.62 79.50 79.74 75.47 75.36 75.59 75.40 75.28 75.51 75.95 75.81 76.09
0.80 75.27 75.14 75.40 74.48 74.28 74.68 72.47 72.37 72.58 75.20 75.08 75.32 74.25 74.08 74.42 74.68 74.52 74.83 76.23 76.12 76.34 79.43 79.32 79.55 75.50 75.39 75.61 75.40 75.29 75.51 75.92 75.78 76.06
0.81 75.31 75.18 75.43 74.39 74.19 74.58 72.32 72.21 72.43 75.24 75.12 75.35 74.31 74.15 74.47 74.75 74.59 74.91 76.24 76.13 76.35 79.40 79.28 79.51 75.51 75.40 75.62 75.45 75.34 75.56 75.98 75.84 76.11
0.82 75.11 74.98 75.24 74.18 73.97 74.39 72.12 72.01 72.23 75.11 74.98 75.23 74.25 74.08 74.42 74.51 74.35 74.68 76.16 76.05 76.28 79.16 79.04 79.28 75.47 75.35 75.58 75.32 75.20 75.43 75.77 75.63 75.91
0.83 75.14 75.01 75.27 74.18 73.98 74.38 72.02 71.91 72.13 75.14 75.02 75.26 74.10 73.93 74.26 74.63 74.48 74.79 76.14 76.03 76.25 79.14 79.03 79.26 75.45 75.34 75.56 75.34 75.23 75.45 75.74 75.60 75.88
0.84 75.21 75.08 75.35 74.15 73.94 74.35 71.86 71.74 71.97 75.15 75.03 75.27 74.17 73.99 74.34 74.57 74.40 74.74 76.17 76.06 76.28 79.14 79.02 79.26 75.49 75.38 75.60 75.38 75.27 75.49 75.68 75.54 75.81
0.85 75.24 75.11 75.37 73.98 73.77 74.20 71.71 71.59 71.82 75.20 75.08 75.32 74.31 74.14 74.48 74.62 74.45 74.79 76.21 76.10 76.33 78.99 78.88 79.11 75.53 75.42 75.64 75.41 75.30 75.52 75.65 75.52 75.79
0.86 75.26 75.14 75.39 74.11 73.92 74.30 71.56 71.45 71.67 75.32 75.20 75.43 74.32 74.15 74.49 74.59 74.42 74.76 76.19 76.08 76.30 78.94 78.82 79.06 75.59 75.48 75.70 75.47 75.36 75.58 75.57 75.45 75.70
0.87 75.25 75.13 75.38 73.92 73.72 74.12 71.27 71.16 71.37 75.16 75.04 75.28 74.20 74.04 74.37 74.67 74.51 74.83 76.12 76.01 76.23 78.66 78.54 78.78 75.42 75.31 75.53 75.35 75.24 75.46 75.57 75.44 75.70
0.88 75.30 75.17 75.43 73.85 73.64 74.06 71.29 71.17 71.40 75.18 75.05 75.30 74.32 74.14 74.50 74.66 74.50 74.83 76.23 76.12 76.34 78.65 78.53 78.77 75.52 75.41 75.63 75.47 75.36 75.58 75.56 75.43 75.69
0.89 75.19 75.05 75.32 73.69 73.49 73.89 71.11 71.00 71.23 75.13 75.00 75.26 74.18 73.99 74.36 74.61 74.44 74.77 76.14 76.02 76.25 78.60 78.48 78.72 75.50 75.39 75.62 75.37 75.25 75.48 75.41 75.27 75.55
0.90 75.28 75.15 75.41 73.82 73.63 74.02 70.99 70.88 71.10 75.22 75.10 75.34 74.31 74.14 74.48 74.62 74.46 74.78 76.18 76.07 76.29 78.50 78.38 78.62 75.52 75.41 75.63 75.46 75.36 75.57 75.42 75.29 75.55
0.91 75.34 75.21 75.47 73.64 73.44 73.85 70.80 70.70 70.91 75.23 75.11 75.35 74.44 74.28 74.59 74.73 74.57 74.88 76.25 76.14 76.36 78.36 78.25 78.48 75.59 75.48 75.70 75.50 75.39 75.61 75.53 75.40 75.66
0.92 75.26 75.13 75.40 73.70 73.50 73.89 70.67 70.56 70.78 75.24 75.12 75.36 74.27 74.09 74.44 74.64 74.47 74.81 76.19 76.08 76.30 78.24 78.12 78.36 75.56 75.46 75.67 75.44 75.33 75.55 75.40 75.27 75.53
0.93 75.37 75.24 75.51 73.62 73.41 73.83 70.52 70.41 70.64 75.23 75.11 75.36 74.35 74.18 74.53 74.66 74.50 74.82 76.17 76.06 76.29 78.21 78.08 78.33 75.55 75.43 75.66 75.46 75.34 75.57 75.38 75.24 75.51
0.94 75.30 75.17 75.44 73.57 73.37 73.77 70.38 70.27 70.49 75.12 74.99 75.24 74.27 74.08 74.46 74.69 74.52 74.85 76.20 76.08 76.31 78.13 78.00 78.25 75.58 75.47 75.70 75.47 75.36 75.59 75.34 75.21 75.47
0.95 75.27 75.14 75.40 73.36 73.16 73.56 70.28 70.17 70.40 75.08 74.96 75.21 74.28 74.11 74.46 74.64 74.48 74.80 76.09 75.98 76.20 77.94 77.82 78.06 75.47 75.36 75.58 75.37 75.26 75.48 75.19 75.06 75.32
0.96 75.29 75.16 75.41 73.21 73.01 73.41 70.06 69.95 70.17 75.20 75.08 75.32 74.34 74.17 74.50 74.70 74.55 74.85 76.15 76.04 76.26 77.93 77.81 78.05 75.52 75.42 75.63 75.44 75.33 75.55 75.28 75.15 75.41
0.97 75.29 75.16 75.42 73.27 73.07 73.47 70.04 69.93 70.14 75.18 75.06 75.30 74.31 74.13 74.48 74.59 74.42 74.76 76.17 76.06 76.28 77.86 77.75 77.98 75.55 75.44 75.66 75.45 75.34 75.56 75.23 75.11 75.36
0.98 75.31 75.18 75.44 73.29 73.07 73.50 69.96 69.85 70.07 75.14 75.02 75.26 74.26 74.09 74.44 74.62 74.45 74.78 76.19 76.08 76.30 77.82 77.70 77.94 75.51 75.40 75.62 75.45 75.34 75.56 75.33 75.20 75.46
0.99 75.26 75.13 75.39 73.15 72.94 73.37 69.81 69.70 69.92 75.12 74.99 75.25 74.32 74.14 74.50 74.65 74.49 74.81 76.14 76.03 76.25 77.65 77.53 77.77 75.50 75.39 75.61 75.43 75.32 75.54 75.19 75.06 75.33


==> data/50/mode2_sbm_avg_degree.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high PPRBaseline_mean PPRBaseline_ci_low PPRBaseline_ci_high SGC_mean SGC_ci_low SGC_ci_high
1.19 56.58 56.41 56.74 57.62 57.45 57.79 55.54 55.39 55.68 54.25 54.11 54.39 54.68 54.53 54.83 56.23 56.06 56.39 55.46 55.31 55.62 57.31 57.15 57.48 58.25 58.07 58.43 50.19 50.12 50.25 55.36 55.21 55.52
1.57 56.68 56.52 56.84 57.70 57.53 57.86 55.64 55.49 55.78 53.83 53.70 53.97 54.39 54.25 54.53 56.15 55.99 56.31 55.20 55.05 55.35 57.41 57.25 57.57 58.26 58.08 58.43 50.22 50.15 50.29 55.10 54.95 55.25
1.95 56.65 56.49 56.82 57.66 57.49 57.83 55.65 55.51 55.80 53.41 53.28 53.53 53.92 53.78 54.06 56.03 55.87 56.20 54.98 54.84 55.13 57.33 57.16 57.49 58.18 58.00 58.36 50.17 50.10 50.24 54.77 54.62 54.93
2.33 56.85 56.69 57.02 57.75 57.58 57.93 55.82 55.66 55.97 53.17 53.04 53.30 53.86 53.72 54.00 56.09 55.93 56.25 54.79 54.64 54.93 57.42 57.26 57.59 58.15 57.97 58.33 50.25 50.18 50.33 54.80 54.65 54.95
2.71 57.09 56.92 57.26 57.80 57.64 57.97 55.88 55.74 56.03 53.03 52.91 53.15 53.67 53.54 53.81 56.21 56.05 56.37 54.67 54.53 54.82 57.44 57.27 57.60 58.19 58.02 58.37 50.32 50.24 50.40 54.80 54.64 54.95
3.09 57.07 56.89 57.25 57.76 57.58 57.94 55.84 55.68 56.00 52.71 52.59 52.83 53.40 53.26 53.54 56.19 56.02 56.36 54.53 54.38 54.69 57.49 57.32 57.67 58.04 57.86 58.23 50.40 50.32 50.48 54.77 54.62 54.92
3.47 57.37 57.20 57.55 57.98 57.81 58.15 56.04 55.88 56.19 52.64 52.52 52.75 53.48 53.35 53.61 56.34 56.18 56.51 54.49 54.35 54.63 57.67 57.51 57.84 58.26 58.08 58.43 50.45 50.37 50.53 54.88 54.73 55.02
3.85 57.55 57.37 57.72 58.03 57.85 58.21 56.16 56.00 56.31 52.47 52.35 52.59 53.43 53.30 53.56 56.36 56.19 56.53 54.36 54.22 54.50 57.59 57.42 57.77 58.20 58.02 58.38 50.46 50.37 50.54 54.83 54.68 54.98
4.23 57.69 57.51 57.86 58.12 57.95 58.30 56.23 56.08 56.38 52.41 52.30 52.53 53.38 53.25 53.51 56.58 56.41 56.75 54.41 54.27 54.55 57.73 57.56 57.90 58.21 58.03 58.39 50.58 50.50 50.66 55.04 54.89 55.19
4.61 57.76 57.59 57.94 58.13 57.95 58.30 56.14 55.98 56.29 52.35 52.24 52.46 53.37 53.24 53.50 56.65 56.48 56.82 54.28 54.14 54.42 57.72 57.56 57.89 58.14 57.96 58.32 50.61 50.52 50.69 54.91 54.76 55.06
4.99 57.94 57.76 58.12 58.18 58.00 58.35 56.24 56.08 56.39 52.27 52.16 52.39 53.38 53.25 53.51 56.68 56.51 56.85 54.42 54.28 54.56 57.88 57.71 58.05 58.21 58.03 58.39 50.62 50.54 50.71 55.01 54.86 55.16
5.37 58.07 57.89 58.25 58.17 57.99 58.34 56.27 56.12 56.42 52.22 52.10 52.33 53.32 53.19 53.45 56.77 56.60 56.94 54.43 54.29 54.57 57.84 57.66 58.01 58.08 57.90 58.26 50.73 50.64 50.81 54.98 54.83 55.13
5.75 58.14 57.96 58.32 58.35 58.17 58.53 56.50 56.34 56.65 52.23 52.12 52.34 53.48 53.35 53.61 56.85 56.68 57.03 54.39 54.24 54.53 58.06 57.88 58.23 58.28 58.11 58.46 50.79 50.70 50.88 54.89 54.74 55.04
6.13 58.19 58.02 58.37 58.31 58.14 58.49 56.36 56.20 56.52 52.19 52.08 52.30 53.46 53.33 53.59 56.98 56.81 57.15 54.45 54.30 54.59 57.95 57.77 58.12 58.16 57.99 58.34 50.72 50.64 50.80 54.93 54.78 55.07
6.51 58.30 58.12 58.49 58.37 58.18 58.55 56.45 56.29 56.61 52.10 51.99 52.21 53.46 53.33 53.59 57.08 56.91 57.25 54.44 54.29 54.58 58.04 57.86 58.21 58.21 58.02 58.39 50.83 50.74 50.91 54.85 54.70 55.00
6.89 58.29 58.11 58.46 58.41 58.23 58.58 56.47 56.32 56.63 52.01 51.90 52.12 53.45 53.31 53.58 57.19 57.02 57.36 54.44 54.30 54.59 58.09 57.92 58.26 58.19 58.01 58.36 50.89 50.81 50.98 54.78 54.63 54.92
7.27 58.43 58.26 58.61 58.40 58.22 58.57 56.42 56.26 56.57 52.05 51.94 52.16 53.50 53.37 53.63 57.25 57.08 57.41 54.50 54.36 54.64 58.07 57.90 58.24 58.16 57.98 58.33 50.88 50.80 50.97 54.65 54.50 54.79
7.65 58.49 58.32 58.67 58.57 58.40 58.74 56.43 56.27 56.59 52.03 51.92 52.13 53.44 53.31 53.57 57.43 57.26 57.60 54.52 54.38 54.67 58.15 57.98 58.32 58.18 58.00 58.35 51.01 50.92 51.09 54.72 54.58 54.86
8.03 58.66 58.48 58.84 58.58 58.40 58.77 56.52 56.36 56.67 52.00 51.90 52.11 53.61 53.48 53.75 57.48 57.31 57.66 54.64 54.50 54.78 58.24 58.06 58.42 58.29 58.10 58.47 51.03 50.94 51.11 54.57 54.43 54.71
8.41 58.64 58.46 58.82 58.46 58.28 58.64 56.49 56.33 56.65 51.98 51.87 52.09 53.69 53.56 53.82 57.62 57.44 57.80 54.61 54.46 54.75 58.24 58.06 58.42 58.12 57.94 58.30 51.09 51.01 51.18 54.48 54.34 54.63
8.79 58.62 58.43 58.80 58.53 58.35 58.71 56.47 56.31 56.62 51.99 51.88 52.10 53.70 53.57 53.83 57.71 57.54 57.88 54.53 54.39 54.68 58.27 58.09 58.44 58.21 58.03 58.39 51.08 51.00 51.17 54.29 54.15 54.43
9.17 58.85 58.66 59.04 58.62 58.44 58.80 56.59 56.42 56.75 52.06 51.95 52.17 53.70 53.56 53.84 57.93 57.75 58.11 54.65 54.50 54.79 58.36 58.19 58.54 58.22 58.03 58.41 51.15 51.06 51.24 54.27 54.13 54.42
9.55 58.76 58.57 58.94 58.58 58.40 58.76 56.62 56.46 56.78 51.94 51.82 52.05 53.83 53.70 53.97 57.86 57.68 58.04 54.70 54.55 54.84 58.36 58.18 58.54 58.22 58.03 58.40 51.29 51.20 51.37 54.11 53.97 54.25
9.93 58.81 58.63 58.99 58.66 58.48 58.85 56.61 56.45 56.77 52.01 51.90 52.13 53.86 53.72 54.00 58.08 57.91 58.26 54.74 54.59 54.89 58.37 58.19 58.55 58.21 58.03 58.39 51.26 51.17 51.35 54.03 53.89 54.16
10.31 58.95 58.77 59.13 58.79 58.61 58.96 56.70 56.55 56.86 51.96 51.86 52.07 53.84 53.70 53.98 58.10 57.92 58.28 54.79 54.65 54.94 58.51 58.33 58.68 58.33 58.16 58.51 51.27 51.18 51.35 53.84 53.70 53.97
10.69 58.85 58.67 59.04 58.62 58.43 58.80 56.61 56.44 56.77 51.97 51.87 52.08 53.87 53.74 54.01 58.19 58.01 58.37 54.75 54.61 54.89 58.41 58.23 58.59 58.18 58.00 58.36 51.27 51.18 51.35 53.71 53.57 53.84
11.07 58.90 58.72 59.08 58.65 58.47 58.83 56.54 56.38 56.70 51.92 51.81 52.03 53.85 53.71 53.98 58.36 58.18 58.55 54.80 54.66 54.94 58.42 58.24 58.59 58.18 58.00 58.36 51.37 51.28 51.45 53.60 53.46 53.74
11.45 58.88 58.71 59.05 58.63 58.46 58.81 56.60 56.44 56.75 52.00 51.88 52.11 53.91 53.77 54.04 58.29 58.11 58.46 54.86 54.72 55.01 58.39 58.22 58.56 58.01 57.84 58.18 51.40 51.31 51.48 53.41 53.28 53.54
11.83 58.96 58.77 59.14 58.65 58.47 58.84 56.61 56.45 56.78 51.91 51.80 52.02 53.90 53.76 54.04 58.47 58.29 58.66 54.95 54.79 55.11 58.38 58.19 58.56 58.12 57.93 58.30 51.38 51.29 51.47 53.43 53.30 53.56
12.21 58.98 58.80 59.16 58.77 58.59 58.95 56.70 56.54 56.86 51.88 51.77 51.99 54.02 53.88 54.16 58.58 58.39 58.76 54.91 54.77 55.06 58.49 58.32 58.66 58.20 58.03 58.38 51.44 51.35 51.53 53.28 53.15 53.41
12.59 58.83 58.65 59.01 58.63 58.45 58.81 56.57 56.42 56.73 51.90 51.79 52.01 54.07 53.93 54.22 58.68 58.49 58.86 55.02 54.87 55.16 58.44 58.26 58.61 58.11 57.93 58.29 51.49 51.40 51.57 53.09 52.96 53.21
12.97 59.06 58.87 59.24 58.69 58.51 58.87 56.63 56.46 56.79 51.98 51.87 52.09 54.13 53.99 54.27 58.76 58.57 58.94 55.04 54.90 55.19 58.47 58.29 58.64 58.12 57.94 58.30 51.47 51.38 51.56 53.05 52.92 53.17
13.35 59.04 58.85 59.23 58.79 58.61 58.97 56.61 56.44 56.77 51.93 51.82 52.04 54.11 53.97 54.26 58.93 58.74 59.12 55.14 54.99 55.29 58.49 58.30 58.67 58.13 57.95 58.31 51.53 51.44 51.62 52.90 52.77 53.03
13.73 59.19 59.00 59.37 58.86 58.68 59.04 56.72 56.56 56.88 51.92 51.80 52.03 54.21 54.07 54.35 58.95 58.76 59.14 55.10 54.94 55.25 58.60 58.42 58.77 58.28 58.10 58.46 51.50 51.41 51.59 52.92 52.79 53.04
14.11 59.15 58.96 59.33 58.88 58.70 59.06 56.77 56.60 56.93 52.01 51.90 52.12 54.27 54.13 54.41 59.02 58.83 59.21 55.22 55.08 55.37 58.65 58.48 58.83 58.24 58.06 58.42 51.58 51.49 51.67 52.75 52.63 52.87
14.49 59.11 58.93 59.30 58.80 58.61 58.98 56.68 56.52 56.85 51.98 51.86 52.09 54.21 54.07 54.35 59.05 58.86 59.24 55.20 55.05 55.35 58.55 58.36 58.73 58.13 57.94 58.31 51.66 51.57 51.75 52.56 52.44 52.68
14.87 59.18 59.00 59.37 58.76 58.58 58.94 56.69 56.53 56.85 52.00 51.89 52.12 54.32 54.17 54.46 59.24 59.05 59.43 55.28 55.14 55.43 58.62 58.44 58.80 58.13 57.95 58.31 51.63 51.54 51.72 52.44 52.33 52.56
15.25 59.15 58.97 59.33 58.68 58.50 58.86 56.64 56.48 56.80 51.89 51.78 52.00 54.34 54.20 54.49 59.20 59.01 59.40 55.22 55.08 55.37 58.55 58.37 58.73 58.13 57.95 58.30 51.63 51.54 51.72 52.39 52.28 52.51
15.63 59.18 59.00 59.36 58.76 58.58 58.94 56.68 56.52 56.85 51.88 51.77 51.99 54.42 54.27 54.57 59.35 59.15 59.55 55.30 55.15 55.46 58.60 58.42 58.78 58.11 57.93 58.29 51.70 51.61 51.79 52.28 52.16 52.39
16.01 59.30 59.11 59.49 58.92 58.73 59.10 56.77 56.61 56.94 51.96 51.84 52.08 54.50 54.35 54.65 59.56 59.36 59.75 55.40 55.24 55.55 58.66 58.48 58.85 58.25 58.07 58.43 51.62 51.53 51.71 52.23 52.11 52.34
16.39 59.24 59.06 59.43 58.82 58.64 58.99 56.70 56.54 56.86 51.92 51.81 52.04 54.40 54.26 54.55 59.55 59.36 59.74 55.36 55.21 55.51 58.63 58.45 58.80 58.10 57.93 58.28 51.72 51.63 51.81 52.10 52.00 52.21
16.77 59.39 59.20 59.58 58.89 58.70 59.07 56.73 56.57 56.89 52.00 51.89 52.12 54.61 54.47 54.76 59.74 59.54 59.94 55.57 55.41 55.73 58.64 58.46 58.82 58.20 58.02 58.38 51.78 51.69 51.87 52.08 51.97 52.19
17.15 59.15 58.96 59.33 58.85 58.66 59.04 56.63 56.47 56.79 51.96 51.85 52.08 54.55 54.40 54.69 59.88 59.68 60.07 55.67 55.51 55.83 58.73 58.54 58.91 58.11 57.93 58.29 51.75 51.66 51.84 51.97 51.86 52.08
17.53 59.39 59.20 59.57 59.01 58.82 59.19 56.82 56.65 56.98 52.00 51.88 52.11 54.56 54.41 54.71 59.95 59.75 60.15 55.53 55.37 55.68 58.83 58.64 59.01 58.22 58.04 58.40 51.84 51.75 51.94 51.95 51.85 52.06
17.91 59.20 59.02 59.38 58.85 58.67 59.03 56.76 56.60 56.92 51.94 51.82 52.05 54.56 54.41 54.71 60.00 59.80 60.19 55.63 55.48 55.78 58.61 58.43 58.79 58.13 57.96 58.31 51.87 51.78 51.96 51.88 51.78 51.99
18.29 59.38 59.19 59.56 58.97 58.78 59.15 56.76 56.60 56.92 51.98 51.85 52.10 54.68 54.53 54.83 60.09 59.89 60.29 55.80 55.64 55.96 58.79 58.61 58.98 58.26 58.08 58.44 51.83 51.74 51.93 51.75 51.65 51.85
18.67 59.49 59.31 59.68 58.97 58.79 59.16 56.72 56.56 56.88 52.06 51.94 52.18 54.76 54.61 54.91 60.21 60.01 60.41 55.85 55.69 56.01 58.90 58.72 59.07 58.24 58.06 58.42 51.88 51.79 51.98 51.70 51.60 51.80
19.05 59.36 59.18 59.55 58.96 58.77 59.14 56.82 56.66 56.99 52.04 51.92 52.15 54.86 54.71 55.01 60.21 60.01 60.40 55.68 55.52 55.83 58.85 58.66 59.03 58.20 58.02 58.38 51.84 51.75 51.93 51.63 51.53 51.73
19.43 59.48 59.30 59.67 59.04 58.86 59.22 56.84 56.68 57.00 52.09 51.97 52.21 54.87 54.71 55.02 60.31 60.11 60.52 55.76 55.60 55.92 58.83 58.65 59.01 58.21 58.04 58.39 51.89 51.80 51.98 51.61 51.51 51.71
19.81 59.47 59.29 59.66 58.86 58.69 59.04 56.74 56.58 56.90 52.03 51.91 52.15 54.76 54.62 54.91 60.34 60.14 60.54 55.86 55.71 56.02 58.79 58.61 58.96 58.20 58.02 58.37 51.91 51.82 52.01 51.48 51.38 51.58


==> data/50/mode2_sbm_cluster_size_slope.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high PPRBaseline_mean PPRBaseline_ci_low PPRBaseline_ci_high SGC_mean SGC_ci_low SGC_ci_high
0.01 58.73 58.54 58.92 58.52 58.34 58.70 56.51 56.36 56.67 52.00 51.89 52.11 53.64 53.51 53.78 57.79 57.61 57.97 54.63 54.48 54.77 58.27 58.10 58.45 58.12 57.94 58.30 51.16 51.07 51.24 54.24 54.09 54.38
0.02 58.66 58.48 58.85 58.51 58.33 58.69 56.50 56.34 56.67 51.99 51.88 52.10 53.71 53.57 53.85 57.64 57.46 57.83 54.59 54.45 54.74 58.20 58.03 58.38 58.15 57.96 58.33 51.06 50.98 51.15 54.27 54.12 54.41
0.03 58.66 58.48 58.84 58.54 58.37 58.72 56.49 56.33 56.65 51.92 51.81 52.03 53.53 53.39 53.67 57.79 57.60 57.97 54.55 54.41 54.69 58.23 58.06 58.41 58.19 58.01 58.37 51.11 51.02 51.20 54.27 54.13 54.41
0.04 58.59 58.40 58.77 58.47 58.30 58.65 56.59 56.43 56.75 51.98 51.87 52.09 53.61 53.48 53.75 57.64 57.46 57.82 54.50 54.35 54.64 58.25 58.07 58.43 58.16 57.98 58.35 51.10 51.01 51.19 54.30 54.16 54.45
0.05 58.52 58.34 58.70 58.47 58.29 58.65 56.45 56.30 56.61 51.89 51.78 51.99 53.57 53.44 53.71 57.61 57.43 57.78 54.49 54.35 54.63 58.13 57.95 58.30 58.05 57.87 58.23 51.14 51.05 51.23 54.25 54.11 54.39
0.06 58.61 58.42 58.80 58.55 58.37 58.74 56.46 56.30 56.62 52.03 51.92 52.14 53.68 53.54 53.82 57.81 57.63 57.99 54.61 54.46 54.75 58.25 58.08 58.43 58.11 57.93 58.29 51.20 51.11 51.29 54.30 54.16 54.45
0.07 58.56 58.38 58.74 58.49 58.31 58.67 56.45 56.29 56.60 51.91 51.80 52.02 53.65 53.52 53.79 57.72 57.54 57.89 54.57 54.43 54.72 58.19 58.01 58.36 58.08 57.90 58.26 51.18 51.09 51.26 54.29 54.15 54.43
0.08 58.68 58.50 58.85 58.51 58.34 58.69 56.56 56.40 56.72 51.91 51.80 52.02 53.66 53.52 53.79 57.76 57.58 57.93 54.57 54.43 54.71 58.24 58.07 58.41 58.18 58.00 58.36 51.10 51.01 51.19 54.33 54.19 54.48
0.09 58.71 58.53 58.90 58.55 58.37 58.73 56.60 56.44 56.76 51.99 51.88 52.10 53.66 53.53 53.80 57.75 57.58 57.93 54.62 54.47 54.77 58.23 58.06 58.40 58.19 58.01 58.37 51.15 51.07 51.24 54.31 54.17 54.46
0.10 58.55 58.37 58.73 58.46 58.28 58.64 56.44 56.28 56.59 51.94 51.83 52.05 53.59 53.46 53.72 57.75 57.58 57.93 54.65 54.51 54.80 58.22 58.04 58.39 58.10 57.92 58.28 51.08 50.99 51.16 54.27 54.13 54.42
0.11 58.70 58.53 58.88 58.52 58.35 58.70 56.50 56.35 56.65 51.97 51.86 52.09 53.70 53.56 53.83 57.75 57.57 57.93 54.64 54.49 54.79 58.33 58.15 58.50 58.18 58.00 58.36 51.13 51.05 51.22 54.23 54.09 54.37
0.12 58.51 58.33 58.69 58.43 58.25 58.60 56.44 56.28 56.59 51.89 51.78 52.00 53.60 53.47 53.73 57.58 57.40 57.75 54.48 54.33 54.62 58.16 57.98 58.33 58.02 57.84 58.20 51.07 50.99 51.16 54.22 54.08 54.36
0.12 58.72 58.55 58.90 58.63 58.45 58.82 56.69 56.53 56.84 52.00 51.89 52.11 53.70 53.57 53.83 57.85 57.67 58.03 54.64 54.50 54.79 58.38 58.20 58.56 58.31 58.13 58.50 51.13 51.05 51.22 54.39 54.26 54.53
0.13 58.55 58.37 58.73 58.52 58.34 58.70 56.50 56.34 56.66 51.96 51.85 52.08 53.64 53.50 53.78 57.68 57.49 57.87 54.55 54.40 54.69 58.18 58.00 58.36 58.11 57.93 58.29 51.12 51.04 51.21 54.29 54.13 54.44
0.14 58.52 58.33 58.70 58.38 58.20 58.56 56.43 56.28 56.59 51.95 51.84 52.06 53.65 53.51 53.78 57.53 57.35 57.71 54.45 54.31 54.60 58.14 57.96 58.31 58.09 57.91 58.28 51.12 51.04 51.21 54.27 54.12 54.41
0.15 58.55 58.37 58.73 58.43 58.25 58.61 56.49 56.33 56.64 51.96 51.86 52.07 53.61 53.48 53.73 57.56 57.39 57.74 54.54 54.40 54.69 58.20 58.03 58.38 58.09 57.91 58.27 51.16 51.07 51.24 54.30 54.16 54.45
0.16 58.67 58.49 58.84 58.54 58.36 58.72 56.50 56.34 56.66 51.99 51.89 52.10 53.65 53.52 53.78 57.69 57.52 57.87 54.57 54.43 54.71 58.28 58.11 58.46 58.20 58.02 58.38 51.10 51.02 51.19 54.39 54.25 54.53
0.17 58.60 58.41 58.79 58.49 58.31 58.67 56.40 56.24 56.55 52.04 51.93 52.15 53.66 53.53 53.80 57.74 57.56 57.92 54.61 54.46 54.76 58.25 58.07 58.42 58.13 57.95 58.32 51.19 51.11 51.28 54.36 54.22 54.51
0.18 58.78 58.59 58.96 58.57 58.39 58.75 56.60 56.44 56.76 51.96 51.85 52.07 53.67 53.54 53.80 57.85 57.67 58.02 54.74 54.59 54.88 58.32 58.14 58.50 58.21 58.03 58.39 51.16 51.07 51.24 54.40 54.26 54.55
0.19 58.54 58.37 58.72 58.45 58.27 58.62 56.43 56.27 56.58 51.97 51.86 52.08 53.62 53.49 53.76 57.57 57.39 57.75 54.50 54.35 54.64 58.22 58.05 58.39 58.11 57.93 58.28 51.21 51.13 51.30 54.26 54.12 54.40
0.20 58.70 58.52 58.88 58.59 58.42 58.77 56.60 56.44 56.75 52.03 51.92 52.14 53.71 53.58 53.84 57.77 57.59 57.94 54.66 54.52 54.81 58.27 58.10 58.45 58.20 58.03 58.38 51.19 51.11 51.28 54.37 54.22 54.52
0.21 58.70 58.51 58.88 58.54 58.36 58.72 56.50 56.35 56.66 51.98 51.87 52.09 53.61 53.47 53.75 57.76 57.59 57.94 54.61 54.46 54.76 58.20 58.03 58.38 58.20 58.02 58.37 51.15 51.07 51.23 54.33 54.19 54.47
0.22 58.79 58.61 58.98 58.60 58.41 58.79 56.61 56.45 56.78 52.02 51.91 52.13 53.59 53.45 53.72 57.82 57.64 58.00 54.63 54.48 54.77 58.31 58.13 58.50 58.29 58.10 58.48 51.14 51.05 51.23 54.39 54.24 54.53
0.23 58.70 58.51 58.88 58.55 58.37 58.74 56.54 56.38 56.70 52.01 51.90 52.13 53.70 53.55 53.84 57.75 57.57 57.93 54.63 54.48 54.77 58.25 58.06 58.43 58.21 58.02 58.40 51.11 51.03 51.20 54.30 54.16 54.45
0.24 58.76 58.57 58.95 58.64 58.46 58.82 56.63 56.46 56.79 51.96 51.84 52.07 53.63 53.49 53.77 57.80 57.61 57.98 54.61 54.46 54.77 58.34 58.16 58.52 58.31 58.12 58.49 51.08 50.99 51.17 54.40 54.25 54.55
0.25 58.65 58.48 58.82 58.54 58.36 58.71 56.46 56.31 56.61 51.94 51.83 52.05 53.58 53.45 53.71 57.71 57.54 57.89 54.56 54.42 54.70 58.21 58.04 58.38 58.15 57.98 58.32 51.17 51.09 51.26 54.36 54.22 54.50
0.26 58.76 58.57 58.94 58.53 58.35 58.71 56.60 56.44 56.76 51.97 51.86 52.09 53.66 53.52 53.79 57.83 57.65 58.01 54.63 54.48 54.77 58.31 58.14 58.49 58.25 58.07 58.43 51.11 51.03 51.20 54.39 54.24 54.54
0.27 58.56 58.37 58.74 58.39 58.21 58.57 56.47 56.32 56.63 51.99 51.88 52.10 53.71 53.57 53.85 57.67 57.49 57.85 54.58 54.43 54.72 58.20 58.02 58.38 58.02 57.84 58.20 51.16 51.07 51.25 54.33 54.19 54.48
0.28 58.59 58.40 58.77 58.47 58.29 58.65 56.51 56.35 56.67 51.93 51.82 52.04 53.66 53.52 53.80 57.75 57.57 57.93 54.47 54.32 54.61 58.22 58.04 58.39 58.16 57.98 58.34 51.16 51.08 51.25 54.42 54.28 54.56
0.29 58.59 58.41 58.78 58.50 58.32 58.68 56.45 56.29 56.61 51.87 51.75 51.98 53.57 53.43 53.70 57.77 57.58 57.95 54.56 54.41 54.71 58.18 58.00 58.36 58.13 57.94 58.31 51.12 51.03 51.20 54.40 54.26 54.55
0.30 58.60 58.42 58.77 58.52 58.35 58.70 56.42 56.26 56.58 52.00 51.89 52.11 53.59 53.46 53.72 57.71 57.53 57.89 54.56 54.42 54.70 58.20 58.03 58.38 58.07 57.89 58.25 51.17 51.08 51.25 54.45 54.31 54.59
0.31 58.59 58.41 58.77 58.54 58.36 58.72 56.48 56.33 56.63 51.98 51.87 52.09 53.60 53.46 53.73 57.74 57.57 57.90 54.52 54.38 54.66 58.25 58.07 58.42 58.16 57.98 58.34 51.15 51.06 51.23 54.36 54.23 54.50
0.32 58.59 58.40 58.77 58.51 58.33 58.69 56.39 56.23 56.55 51.96 51.84 52.07 53.54 53.40 53.67 57.73 57.55 57.91 54.58 54.43 54.73 58.15 57.97 58.33 58.11 57.93 58.29 51.15 51.07 51.24 54.43 54.28 54.58
0.33 58.57 58.38 58.76 58.44 58.25 58.62 56.44 56.27 56.60 51.98 51.87 52.09 53.54 53.41 53.68 57.65 57.47 57.84 54.59 54.45 54.74 58.21 58.03 58.39 58.10 57.91 58.28 51.17 51.08 51.26 54.37 54.22 54.52
0.34 58.72 58.54 58.90 58.54 58.36 58.72 56.63 56.47 56.78 51.96 51.85 52.07 53.65 53.52 53.79 57.82 57.64 57.99 54.55 54.41 54.70 58.27 58.09 58.44 58.22 58.04 58.41 51.14 51.06 51.23 54.41 54.26 54.55
0.35 58.71 58.52 58.89 58.63 58.44 58.82 56.57 56.41 56.73 51.94 51.82 52.05 53.67 53.53 53.81 57.74 57.55 57.92 54.45 54.30 54.60 58.28 58.10 58.46 58.18 57.99 58.37 51.16 51.07 51.25 54.33 54.18 54.48
0.36 58.76 58.58 58.94 58.65 58.47 58.83 56.48 56.32 56.64 51.96 51.85 52.07 53.63 53.50 53.77 57.77 57.60 57.94 54.62 54.48 54.76 58.18 58.00 58.36 58.19 58.01 58.37 51.17 51.09 51.26 54.45 54.30 54.60
0.37 58.74 58.56 58.92 58.61 58.43 58.79 56.65 56.49 56.81 51.98 51.87 52.09 53.70 53.56 53.84 57.75 57.57 57.93 54.65 54.51 54.79 58.35 58.17 58.52 58.30 58.12 58.48 51.25 51.16 51.34 54.49 54.34 54.64
0.38 58.81 58.62 58.99 58.66 58.47 58.84 56.59 56.43 56.76 51.99 51.88 52.10 53.68 53.54 53.82 57.83 57.66 58.01 54.66 54.52 54.81 58.31 58.13 58.49 58.22 58.04 58.41 51.16 51.06 51.25 54.52 54.37 54.67
0.39 58.64 58.46 58.82 58.50 58.33 58.68 56.50 56.34 56.66 52.01 51.90 52.12 53.66 53.53 53.80 57.72 57.54 57.90 54.61 54.46 54.75 58.20 58.02 58.37 58.15 57.97 58.33 51.10 51.01 51.19 54.38 54.23 54.52
0.40 58.54 58.36 58.73 58.54 58.36 58.73 56.47 56.31 56.63 51.99 51.87 52.10 53.65 53.51 53.79 57.71 57.53 57.88 54.59 54.44 54.73 58.17 57.99 58.35 58.15 57.96 58.33 51.18 51.08 51.27 54.41 54.27 54.56
0.41 58.70 58.52 58.88 58.61 58.43 58.79 56.55 56.39 56.70 51.97 51.86 52.08 53.65 53.51 53.79 57.72 57.55 57.90 54.55 54.41 54.70 58.32 58.15 58.49 58.23 58.05 58.40 51.11 51.03 51.20 54.50 54.35 54.65
0.42 58.73 58.54 58.91 58.67 58.49 58.85 56.62 56.46 56.78 51.98 51.87 52.09 53.68 53.54 53.82 57.79 57.61 57.97 54.58 54.44 54.73 58.38 58.21 58.56 58.24 58.06 58.43 51.22 51.13 51.31 54.52 54.37 54.68
0.43 58.61 58.43 58.80 58.56 58.38 58.74 56.55 56.39 56.71 52.01 51.89 52.12 53.61 53.47 53.75 57.73 57.55 57.90 54.52 54.37 54.66 58.26 58.08 58.43 58.19 58.01 58.37 51.19 51.10 51.28 54.46 54.31 54.61
0.44 58.59 58.41 58.78 58.50 58.31 58.68 56.52 56.36 56.68 51.99 51.88 52.10 53.63 53.49 53.77 57.71 57.53 57.89 54.54 54.39 54.68 58.23 58.05 58.40 58.15 57.97 58.33 51.16 51.07 51.25 54.44 54.29 54.58
0.45 58.60 58.42 58.79 58.58 58.40 58.76 56.54 56.39 56.70 51.95 51.84 52.06 53.63 53.49 53.76 57.72 57.54 57.89 54.55 54.40 54.69 58.33 58.15 58.51 58.21 58.03 58.39 51.19 51.10 51.28 54.50 54.35 54.65
0.46 58.66 58.47 58.84 58.58 58.39 58.77 56.53 56.37 56.70 52.03 51.92 52.14 53.66 53.53 53.80 57.74 57.56 57.93 54.62 54.48 54.77 58.28 58.10 58.47 58.18 58.00 58.37 51.15 51.06 51.23 54.49 54.34 54.64
0.47 58.72 58.53 58.91 58.59 58.41 58.78 56.57 56.41 56.73 51.95 51.83 52.06 53.70 53.56 53.84 57.79 57.61 57.97 54.70 54.55 54.85 58.38 58.20 58.56 58.25 58.06 58.43 51.25 51.15 51.34 54.54 54.39 54.70
0.48 58.64 58.45 58.82 58.63 58.45 58.81 56.63 56.47 56.79 51.97 51.86 52.09 53.64 53.51 53.78 57.77 57.58 57.95 54.62 54.47 54.77 58.29 58.11 58.47 58.16 57.98 58.35 51.19 51.10 51.28 54.49 54.34 54.64
0.49 58.68 58.50 58.87 58.61 58.43 58.80 56.55 56.39 56.71 52.05 51.94 52.16 53.63 53.49 53.77 57.78 57.60 57.97 54.59 54.44 54.73 58.34 58.17 58.52 58.22 58.03 58.40 51.15 51.06 51.24 54.54 54.40 54.69


==> data/50/mode2_sbm_feature_center_distance.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high PPRBaseline_mean PPRBaseline_ci_low PPRBaseline_ci_high SGC_mean SGC_ci_low SGC_ci_high
0.05 55.92 55.69 56.15 55.71 55.47 55.95 54.29 54.10 54.49 51.45 51.35 51.56 52.60 52.46 52.74 55.49 55.28 55.70 53.26 53.10 53.42 55.52 55.28 55.75 55.45 55.22 55.69 51.13 51.04 51.22 53.14 52.99 53.28
0.15 64.98 64.71 65.25 65.63 65.35 65.90 62.60 62.35 62.86 53.18 53.04 53.32 56.65 56.44 56.86 62.21 61.98 62.45 57.34 57.16 57.52 65.14 64.87 65.40 65.15 64.87 65.42 51.15 51.07 51.24 56.57 56.39 56.74
0.25 71.46 71.18 71.75 73.18 72.89 73.46 69.57 69.28 69.86 54.39 54.22 54.55 60.38 60.10 60.65 66.47 66.24 66.71 59.78 59.58 59.97 72.47 72.18 72.75 72.64 72.35 72.93 51.18 51.10 51.27 58.79 58.60 58.98
0.35 76.21 75.92 76.50 78.93 78.64 79.22 75.23 74.93 75.54 55.08 54.90 55.26 63.76 63.42 64.11 69.41 69.17 69.66 61.73 61.51 61.94 78.19 77.91 78.47 78.62 78.33 78.91 51.10 51.02 51.19 60.53 60.32 60.73
0.45 79.75 79.47 80.03 83.10 82.83 83.37 79.37 79.07 79.67 55.66 55.47 55.85 66.56 66.17 66.94 71.44 71.20 71.67 63.05 62.84 63.26 82.29 82.02 82.55 82.83 82.56 83.11 51.13 51.05 51.22 61.60 61.40 61.81
0.55 82.57 82.28 82.86 86.24 85.98 86.49 82.92 82.63 83.20 56.17 55.97 56.37 68.77 68.34 69.20 73.18 72.94 73.42 64.14 63.92 64.36 85.46 85.20 85.71 86.28 86.02 86.54 51.13 51.05 51.22 62.63 62.42 62.84
0.65 84.56 84.28 84.84 88.73 88.49 88.97 85.36 85.08 85.64 56.35 56.14 56.57 70.44 69.99 70.89 74.19 73.95 74.42 65.01 64.79 65.23 87.90 87.67 88.14 88.65 88.41 88.89 51.13 51.05 51.22 63.47 63.26 63.68
0.75 86.11 85.84 86.38 90.60 90.38 90.82 87.52 87.25 87.79 56.49 56.27 56.72 72.08 71.60 72.56 75.32 75.09 75.54 65.59 65.36 65.82 89.81 89.59 90.03 90.75 90.53 90.97 51.09 51.00 51.17 64.15 63.94 64.37
0.85 87.51 87.25 87.77 92.15 91.94 92.35 89.26 89.01 89.51 56.64 56.42 56.87 73.22 72.71 73.73 75.79 75.56 76.02 66.35 66.12 66.58 91.42 91.21 91.63 92.39 92.19 92.60 51.09 51.00 51.17 64.67 64.46 64.89
0.95 88.69 88.43 88.95 93.22 93.02 93.42 90.54 90.29 90.78 56.68 56.44 56.92 74.23 73.68 74.77 76.57 76.34 76.80 66.84 66.60 67.07 92.56 92.36 92.75 93.52 93.32 93.72 51.17 51.08 51.26 65.10 64.87 65.32
1.05 89.43 89.17 89.69 94.23 94.04 94.41 91.71 91.48 91.94 56.72 56.48 56.95 75.60 75.04 76.15 77.11 76.89 77.34 67.21 66.98 67.44 93.50 93.32 93.69 94.51 94.33 94.68 51.11 51.03 51.20 65.39 65.18 65.60
1.15 90.39 90.14 90.63 95.07 94.90 95.23 92.66 92.44 92.88 56.67 56.42 56.91 76.28 75.70 76.85 77.58 77.36 77.80 67.61 67.38 67.84 94.26 94.09 94.44 95.39 95.23 95.55 51.10 51.02 51.18 65.97 65.75 66.18
1.25 91.07 90.82 91.32 95.68 95.53 95.84 93.55 93.34 93.77 56.73 56.48 56.99 76.40 75.81 76.98 78.16 77.94 78.38 68.03 67.79 68.26 95.09 94.93 95.26 96.06 95.91 96.21 51.14 51.06 51.23 66.21 65.99 66.43
1.35 91.70 91.46 91.94 96.24 96.10 96.39 94.18 93.98 94.39 56.58 56.34 56.83 77.41 76.80 78.03 78.65 78.43 78.87 68.40 68.15 68.64 95.59 95.44 95.74 96.60 96.46 96.73 51.18 51.09 51.26 66.49 66.28 66.71
1.45 92.29 92.05 92.52 96.66 96.52 96.79 94.72 94.53 94.91 56.48 56.23 56.72 77.33 76.72 77.93 78.97 78.75 79.20 68.59 68.35 68.82 96.09 95.95 96.23 97.07 96.95 97.19 51.14 51.06 51.23 66.78 66.58 66.99
1.55 92.46 92.23 92.70 97.03 96.90 97.16 95.23 95.05 95.42 56.37 56.13 56.62 77.34 76.72 77.95 79.20 78.99 79.41 68.91 68.67 69.14 96.55 96.42 96.69 97.42 97.30 97.54 51.15 51.06 51.23 66.99 66.77 67.20
1.65 92.84 92.61 93.08 97.33 97.20 97.45 95.66 95.48 95.85 56.46 56.21 56.72 77.83 77.18 78.48 79.36 79.14 79.58 69.35 69.11 69.60 96.75 96.62 96.88 97.74 97.62 97.85 51.15 51.07 51.24 67.13 66.91 67.34
1.75 93.31 93.08 93.55 97.66 97.54 97.78 95.86 95.68 96.03 56.07 55.82 56.32 77.51 76.88 78.14 79.53 79.31 79.74 69.33 69.08 69.57 97.02 96.89 97.14 97.99 97.89 98.09 51.09 51.00 51.17 67.17 66.95 67.39
1.85 93.54 93.31 93.76 97.84 97.73 97.95 96.31 96.15 96.48 56.06 55.82 56.30 77.62 76.97 78.28 79.86 79.65 80.07 69.54 69.30 69.77 97.33 97.21 97.44 98.23 98.13 98.32 51.13 51.05 51.22 67.55 67.34 67.76
1.95 93.80 93.58 94.03 98.06 97.96 98.16 96.57 96.41 96.72 55.93 55.69 56.17 77.50 76.86 78.15 79.92 79.71 80.13 69.58 69.34 69.82 97.54 97.43 97.65 98.41 98.32 98.50 51.12 51.03 51.20 67.62 67.41 67.83
2.05 94.14 93.93 94.36 98.27 98.18 98.37 96.91 96.76 97.06 55.87 55.63 56.11 77.30 76.62 77.98 80.07 79.85 80.28 69.77 69.53 70.02 97.73 97.62 97.83 98.63 98.54 98.71 51.12 51.03 51.20 67.75 67.54 67.96
2.15 94.54 94.33 94.75 98.40 98.31 98.49 96.98 96.82 97.14 55.78 55.54 56.02 77.62 76.93 78.31 80.19 79.98 80.40 69.92 69.67 70.16 97.86 97.75 97.96 98.76 98.68 98.84 51.08 51.00 51.17 67.96 67.75 68.17
2.25 94.63 94.41 94.85 98.54 98.45 98.63 97.24 97.09 97.39 55.74 55.49 55.99 77.18 76.48 77.89 80.44 80.23 80.65 70.29 70.05 70.54 97.97 97.87 98.08 98.81 98.73 98.89 51.11 51.02 51.20 68.19 67.98 68.40
2.35 94.67 94.45 94.89 98.60 98.51 98.68 97.36 97.22 97.51 55.68 55.44 55.92 76.79 76.09 77.48 80.46 80.25 80.68 70.30 70.06 70.55 98.17 98.07 98.27 99.01 98.95 99.08 51.08 50.99 51.16 68.16 67.94 68.38
2.45 94.94 94.73 95.15 98.74 98.66 98.83 97.50 97.36 97.65 55.35 55.12 55.57 76.81 76.09 77.52 80.61 80.40 80.83 70.38 70.13 70.63 98.27 98.18 98.37 99.06 98.99 99.13 51.13 51.04 51.21 68.37 68.16 68.58
2.55 95.09 94.87 95.30 98.82 98.74 98.90 97.75 97.61 97.88 55.42 55.18 55.65 76.99 76.26 77.72 80.58 80.36 80.79 70.43 70.19 70.68 98.39 98.30 98.48 99.15 99.08 99.22 51.05 50.96 51.14 68.49 68.29 68.70
2.65 95.21 95.01 95.42 98.89 98.82 98.97 97.78 97.65 97.92 55.24 55.01 55.47 76.96 76.25 77.68 80.85 80.64 81.06 70.61 70.37 70.84 98.47 98.38 98.55 99.24 99.18 99.30 51.18 51.09 51.27 68.66 68.46 68.87
2.75 95.39 95.18 95.60 98.96 98.89 99.04 97.91 97.78 98.04 55.28 55.04 55.52 76.54 75.82 77.26 80.88 80.67 81.08 70.67 70.42 70.91 98.50 98.42 98.59 99.30 99.25 99.36 51.10 51.01 51.18 68.71 68.50 68.92
2.85 95.51 95.30 95.71 99.04 98.97 99.10 98.05 97.93 98.18 55.18 54.96 55.40 75.77 75.03 76.51 80.95 80.74 81.15 70.61 70.36 70.86 98.65 98.57 98.74 99.34 99.28 99.39 51.14 51.05 51.23 68.66 68.45 68.87
2.95 95.45 95.22 95.67 99.08 99.01 99.15 98.07 97.94 98.20 55.15 54.91 55.39 75.71 74.97 76.46 80.92 80.70 81.13 70.87 70.62 71.11 98.68 98.60 98.75 99.36 99.30 99.42 51.12 51.03 51.20 68.80 68.58 69.02
3.05 95.80 95.60 96.00 99.15 99.08 99.21 98.26 98.14 98.38 54.74 54.52 54.96 74.94 74.21 75.68 81.10 80.90 81.31 71.01 70.76 71.25 98.71 98.62 98.80 99.43 99.38 99.48 51.13 51.04 51.22 68.90 68.69 69.11
3.15 95.41 95.19 95.63 99.12 99.05 99.18 98.25 98.12 98.37 54.80 54.58 55.02 75.23 74.50 75.96 81.06 80.86 81.27 70.91 70.67 71.15 98.78 98.70 98.85 99.46 99.42 99.51 51.15 51.06 51.23 68.96 68.74 69.17
3.25 95.75 95.54 95.95 99.24 99.18 99.30 98.28 98.16 98.41 54.86 54.64 55.09 75.12 74.37 75.87 80.91 80.69 81.13 70.93 70.67 71.18 98.82 98.74 98.89 99.53 99.48 99.58 51.17 51.08 51.25 69.07 68.87 69.28
3.35 95.94 95.73 96.15 99.23 99.17 99.30 98.37 98.25 98.50 54.67 54.46 54.89 74.68 73.93 75.43 81.39 81.18 81.60 71.19 70.94 71.44 98.83 98.75 98.92 99.57 99.52 99.61 51.13 51.04 51.22 69.18 68.97 69.40
3.45 95.96 95.76 96.17 99.30 99.24 99.36 98.50 98.39 98.62 54.72 54.50 54.94 75.04 74.27 75.81 81.23 81.01 81.45 71.39 71.14 71.64 98.97 98.90 99.04 99.59 99.55 99.64 51.17 51.08 51.25 69.22 69.01 69.44
3.55 96.10 95.89 96.30 99.36 99.31 99.42 98.54 98.42 98.66 54.72 54.51 54.93 74.30 73.55 75.04 81.24 81.04 81.45 71.32 71.07 71.57 98.97 98.90 99.05 99.63 99.59 99.67 51.11 51.03 51.20 69.13 68.91 69.34
3.65 96.12 95.92 96.32 99.33 99.27 99.39 98.64 98.54 98.75 54.57 54.36 54.78 74.22 73.47 74.96 81.32 81.12 81.52 71.38 71.13 71.63 99.00 98.93 99.06 99.64 99.60 99.68 51.13 51.05 51.22 69.42 69.22 69.63
3.75 96.14 95.94 96.35 99.38 99.33 99.43 98.63 98.53 98.74 54.64 54.42 54.85 73.68 72.93 74.44 81.38 81.17 81.59 71.32 71.08 71.56 99.02 98.96 99.09 99.65 99.61 99.69 51.12 51.04 51.21 69.35 69.15 69.56
3.85 96.17 95.97 96.37 99.42 99.37 99.48 98.60 98.48 98.72 54.58 54.37 54.79 73.20 72.44 73.96 81.41 81.20 81.63 71.36 71.10 71.61 99.03 98.96 99.09 99.70 99.66 99.73 51.13 51.05 51.22 69.49 69.28 69.70
3.95 96.27 96.07 96.48 99.48 99.43 99.53 98.72 98.61 98.83 54.32 54.12 54.53 73.41 72.64 74.18 81.46 81.25 81.67 71.44 71.19 71.68 99.11 99.05 99.18 99.69 99.65 99.73 51.23 51.14 51.32 69.53 69.31 69.74
4.05 96.20 96.00 96.40 99.43 99.38 99.49 98.81 98.71 98.91 54.32 54.12 54.52 72.57 71.83 73.31 81.28 81.07 81.48 71.40 71.15 71.65 99.10 99.04 99.17 99.72 99.69 99.76 51.11 51.03 51.20 69.42 69.21 69.62
4.15 96.40 96.20 96.59 99.48 99.42 99.53 98.75 98.64 98.86 54.30 54.10 54.50 73.04 72.28 73.80 81.54 81.33 81.74 71.51 71.26 71.75 99.12 99.06 99.18 99.72 99.68 99.75 51.13 51.04 51.21 69.55 69.34 69.75
4.25 96.32 96.13 96.52 99.54 99.50 99.59 98.87 98.77 98.97 54.39 54.19 54.59 72.37 71.62 73.12 81.51 81.30 81.72 71.65 71.40 71.89 99.17 99.12 99.23 99.75 99.71 99.78 51.08 50.99 51.16 69.64 69.44 69.84
4.35 96.46 96.26 96.65 99.55 99.50 99.60 98.94 98.84 99.03 54.22 54.02 54.42 72.31 71.54 73.08 81.63 81.41 81.84 71.59 71.34 71.84 99.18 99.11 99.24 99.76 99.73 99.80 51.10 51.02 51.19 69.72 69.51 69.93
4.45 96.47 96.27 96.67 99.57 99.52 99.61 98.95 98.86 99.05 54.06 53.87 54.25 72.90 72.13 73.67 81.46 81.25 81.67 71.84 71.59 72.10 99.22 99.17 99.28 99.79 99.76 99.82 51.18 51.09 51.26 69.61 69.40 69.82
4.55 96.43 96.22 96.63 99.57 99.52 99.62 98.92 98.81 99.02 54.17 53.97 54.38 71.78 71.02 72.55 81.47 81.25 81.68 71.69 71.44 71.94 99.21 99.15 99.27 99.76 99.73 99.80 51.10 51.02 51.19 69.69 69.49 69.90
4.65 96.42 96.21 96.63 99.59 99.54 99.63 98.88 98.77 99.00 54.10 53.90 54.29 71.77 71.01 72.52 81.59 81.38 81.80 71.83 71.59 72.08 99.21 99.14 99.27 99.80 99.77 99.83 51.10 51.02 51.19 69.73 69.52 69.93
4.75 96.74 96.56 96.92 99.57 99.53 99.62 99.02 98.93 99.11 54.08 53.89 54.27 71.43 70.67 72.18 81.62 81.42 81.82 71.87 71.62 72.11 99.24 99.18 99.30 99.81 99.79 99.84 51.12 51.04 51.21 69.85 69.65 70.05
4.85 96.59 96.38 96.79 99.61 99.57 99.66 99.00 98.90 99.09 54.04 53.84 54.24 71.62 70.85 72.39 81.64 81.43 81.85 71.86 71.60 72.12 99.23 99.18 99.29 99.82 99.79 99.85 51.19 51.10 51.28 69.85 69.64 70.05
4.95 96.67 96.47 96.87 99.62 99.58 99.66 99.06 98.97 99.15 54.02 53.83 54.20 70.85 70.09 71.61 81.67 81.46 81.88 71.89 71.64 72.13 99.28 99.21 99.34 99.83 99.81 99.86 51.16 51.07 51.24 70.10 69.91 70.30


==> data/50/mode2_sbm_num_clusters.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high PPRBaseline_mean PPRBaseline_ci_low PPRBaseline_ci_high SGC_mean SGC_ci_low SGC_ci_high
2.99 61.09 61.02 61.16 60.73 60.66 60.80 57.94 57.88 58.00 52.90 52.86 52.94 55.16 55.11 55.21 61.00 60.93 61.07 56.93 56.87 56.99 60.56 60.49 60.63 60.05 59.99 60.12 51.33 51.30 51.36 56.63 56.57 56.69
4.01 58.64 58.59 58.69 58.53 58.47 58.58 56.54 56.50 56.59 51.97 51.94 52.00 53.64 53.60 53.68 57.68 57.63 57.73 54.58 54.54 54.62 58.23 58.18 58.28 58.17 58.12 58.22 51.14 51.12 51.17 54.29 54.25 54.33


==> data/50/mode2_sbm_nvertex.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high PPRBaseline_mean PPRBaseline_ci_low PPRBaseline_ci_high SGC_mean SGC_ci_low SGC_ci_high
131.83 59.33 59.07 59.59 58.48 58.22 58.74 56.51 56.27 56.74 52.34 52.13 52.54 54.52 54.29 54.74 58.52 58.27 58.78 54.88 54.65 55.11 58.27 58.01 58.52 58.10 57.85 58.36 52.23 52.05 52.42 54.71 54.48 54.95
139.49 59.43 59.19 59.67 58.60 58.36 58.85 56.56 56.34 56.78 52.43 52.23 52.62 54.49 54.27 54.70 58.46 58.23 58.70 54.92 54.70 55.14 58.33 58.09 58.56 58.16 57.91 58.41 52.19 52.02 52.37 54.75 54.53 54.96
147.15 59.29 59.05 59.54 58.60 58.35 58.84 56.51 56.29 56.74 52.50 52.30 52.70 54.49 54.27 54.71 58.61 58.35 58.86 54.94 54.71 55.17 58.24 57.99 58.48 58.20 57.96 58.45 52.16 51.99 52.33 54.84 54.61 55.06
154.81 59.29 59.06 59.52 58.69 58.46 58.92 56.59 56.38 56.80 52.42 52.23 52.60 54.45 54.25 54.65 58.32 58.09 58.55 54.93 54.73 55.13 58.32 58.10 58.55 58.35 58.12 58.57 52.11 51.96 52.27 54.56 54.36 54.77
162.47 59.23 59.00 59.45 58.66 58.43 58.88 56.55 56.35 56.76 52.33 52.16 52.51 54.36 54.17 54.55 58.33 58.11 58.56 54.98 54.78 55.18 58.31 58.09 58.53 58.19 57.97 58.41 52.01 51.86 52.16 54.65 54.45 54.85
170.13 59.29 59.06 59.52 58.55 58.32 58.79 56.47 56.26 56.68 52.30 52.12 52.47 54.21 54.01 54.41 58.46 58.22 58.69 55.02 54.82 55.23 58.25 58.02 58.48 58.24 58.00 58.48 51.88 51.73 52.04 54.70 54.49 54.91
177.79 59.15 58.94 59.37 58.49 58.28 58.71 56.57 56.37 56.77 52.29 52.13 52.45 54.18 54.00 54.37 58.44 58.22 58.65 54.88 54.69 55.07 58.30 58.09 58.51 58.13 57.91 58.35 51.87 51.73 52.02 54.73 54.54 54.93
185.45 59.21 59.00 59.42 58.61 58.40 58.82 56.62 56.42 56.81 52.32 52.16 52.48 54.20 54.03 54.38 58.36 58.14 58.57 54.95 54.77 55.14 58.41 58.21 58.62 58.26 58.04 58.47 51.89 51.75 52.03 54.68 54.50 54.87
193.11 59.14 58.91 59.37 58.64 58.42 58.87 56.66 56.46 56.87 52.26 52.09 52.44 54.23 54.04 54.43 58.34 58.10 58.58 54.85 54.65 55.05 58.35 58.12 58.58 58.17 57.94 58.40 51.89 51.74 52.03 54.70 54.50 54.90
200.77 59.09 58.88 59.31 58.49 58.27 58.70 56.55 56.35 56.74 52.24 52.09 52.39 54.07 53.89 54.24 58.16 57.95 58.37 54.81 54.63 54.99 58.30 58.10 58.51 58.13 57.92 58.35 51.79 51.66 51.92 54.55 54.37 54.74
208.43 59.15 58.93 59.37 58.69 58.47 58.91 56.70 56.50 56.89 52.30 52.14 52.45 54.20 54.02 54.38 58.21 57.99 58.43 54.92 54.74 55.10 58.32 58.11 58.54 58.25 58.03 58.47 51.82 51.69 51.95 54.68 54.50 54.87
216.09 59.07 58.84 59.30 58.62 58.40 58.85 56.60 56.39 56.80 52.25 52.09 52.41 54.05 53.87 54.23 58.22 58.00 58.44 54.88 54.69 55.08 58.32 58.10 58.54 58.23 58.01 58.45 51.76 51.62 51.90 54.57 54.38 54.76
223.75 58.99 58.79 59.20 58.48 58.27 58.68 56.55 56.36 56.74 52.24 52.09 52.39 54.05 53.88 54.22 58.09 57.88 58.30 54.75 54.57 54.93 58.23 58.03 58.43 58.04 57.83 58.24 51.71 51.58 51.83 54.49 54.32 54.67
231.41 59.11 58.90 59.31 58.68 58.47 58.88 56.54 56.36 56.73 52.18 52.04 52.32 54.17 54.00 54.34 58.15 57.94 58.35 54.88 54.70 55.05 58.33 58.13 58.53 58.20 57.99 58.40 51.72 51.59 51.84 54.67 54.49 54.85
239.07 58.96 58.74 59.18 58.55 58.34 58.76 56.59 56.40 56.79 52.24 52.09 52.39 54.14 53.97 54.31 57.97 57.76 58.18 54.75 54.56 54.93 58.34 58.13 58.54 58.25 58.04 58.46 51.67 51.55 51.80 54.54 54.36 54.71
246.73 59.05 58.85 59.25 58.53 58.34 58.73 56.56 56.38 56.74 52.20 52.06 52.33 53.97 53.81 54.12 58.12 57.92 58.32 54.71 54.55 54.88 58.24 58.05 58.44 58.18 57.98 58.38 51.67 51.55 51.79 54.68 54.51 54.85
254.39 58.92 58.73 59.12 58.50 58.31 58.69 56.45 56.27 56.63 52.07 51.93 52.21 53.93 53.77 54.08 58.00 57.81 58.20 54.68 54.52 54.84 58.22 58.03 58.42 58.06 57.87 58.25 51.65 51.53 51.77 54.50 54.34 54.66
262.05 58.97 58.76 59.17 58.54 58.33 58.75 56.57 56.37 56.76 52.26 52.11 52.41 53.98 53.80 54.15 58.13 57.92 58.34 54.80 54.62 54.98 58.27 58.06 58.48 58.18 57.97 58.39 51.55 51.43 51.67 54.57 54.39 54.74
269.71 58.88 58.67 59.08 58.61 58.42 58.81 56.56 56.39 56.74 52.22 52.09 52.36 53.97 53.81 54.12 57.92 57.72 58.12 54.67 54.50 54.84 58.28 58.08 58.48 58.27 58.07 58.48 51.58 51.46 51.70 54.47 54.30 54.64
277.37 59.03 58.82 59.23 58.61 58.40 58.81 56.61 56.43 56.79 52.17 52.03 52.31 53.92 53.76 54.08 58.09 57.89 58.29 54.74 54.57 54.91 58.34 58.14 58.54 58.21 58.01 58.41 51.55 51.43 51.66 54.51 54.34 54.68
285.03 58.80 58.60 59.00 58.50 58.30 58.70 56.48 56.30 56.66 52.17 52.03 52.31 53.89 53.73 54.05 57.86 57.66 58.07 54.76 54.59 54.93 58.28 58.09 58.48 58.08 57.88 58.28 51.52 51.40 51.64 54.52 54.35 54.69
292.69 58.96 58.77 59.15 58.60 58.40 58.79 56.65 56.48 56.82 52.16 52.03 52.29 53.93 53.78 54.08 58.05 57.86 58.25 54.84 54.68 55.00 58.38 58.18 58.57 58.16 57.97 58.35 51.49 51.38 51.60 54.56 54.40 54.72
300.35 58.82 58.63 59.01 58.52 58.33 58.71 56.44 56.27 56.61 52.11 51.98 52.23 53.84 53.69 54.00 57.81 57.63 58.00 54.64 54.48 54.80 58.22 58.04 58.41 58.11 57.92 58.30 51.46 51.35 51.58 54.37 54.21 54.53
308.01 58.85 58.65 59.06 58.61 58.40 58.82 56.50 56.32 56.68 52.06 51.92 52.19 53.82 53.66 53.99 58.01 57.80 58.22 54.72 54.55 54.89 58.31 58.10 58.51 58.30 58.09 58.50 51.49 51.37 51.61 54.44 54.27 54.61
315.67 58.85 58.66 59.03 58.47 58.28 58.65 56.51 56.34 56.67 52.05 51.92 52.18 53.87 53.73 54.02 57.94 57.75 58.12 54.70 54.55 54.86 58.23 58.06 58.41 58.15 57.96 58.33 51.51 51.40 51.62 54.52 54.37 54.68
323.33 58.88 58.69 59.07 58.52 58.33 58.71 56.56 56.39 56.74 52.13 52.00 52.25 53.91 53.76 54.06 57.84 57.65 58.02 54.69 54.54 54.85 58.31 58.12 58.49 58.11 57.92 58.30 51.42 51.32 51.53 54.39 54.24 54.54
330.99 58.80 58.60 59.00 58.39 58.20 58.59 56.53 56.36 56.70 52.10 51.97 52.23 53.88 53.71 54.04 57.96 57.76 58.15 54.70 54.54 54.87 58.27 58.08 58.46 58.13 57.94 58.33 51.48 51.37 51.59 54.48 54.31 54.65
338.65 58.87 58.69 59.06 58.64 58.47 58.82 56.68 56.51 56.84 52.05 51.93 52.17 53.88 53.74 54.02 57.88 57.70 58.06 54.65 54.50 54.80 58.37 58.19 58.55 58.30 58.12 58.48 51.35 51.25 51.45 54.32 54.17 54.47
346.31 58.78 58.60 58.97 58.55 58.37 58.74 56.49 56.33 56.66 52.09 51.96 52.21 53.77 53.63 53.92 57.81 57.63 57.99 54.72 54.57 54.87 58.28 58.10 58.46 58.17 57.99 58.36 51.34 51.24 51.44 54.35 54.20 54.50
353.97 58.83 58.64 59.02 58.63 58.44 58.82 56.61 56.43 56.78 52.11 51.97 52.24 53.81 53.65 53.96 57.97 57.78 58.17 54.67 54.51 54.83 58.31 58.13 58.50 58.25 58.07 58.44 51.39 51.28 51.49 54.41 54.25 54.57
361.63 58.83 58.64 59.01 58.56 58.39 58.74 56.61 56.45 56.77 52.10 51.98 52.22 53.83 53.68 53.97 57.81 57.63 57.99 54.73 54.58 54.87 58.29 58.11 58.46 58.16 57.98 58.34 51.34 51.24 51.44 54.37 54.22 54.51
369.29 58.73 58.54 58.92 58.50 58.31 58.69 56.46 56.29 56.62 52.09 51.98 52.21 53.76 53.62 53.90 57.94 57.75 58.12 54.68 54.53 54.82 58.21 58.03 58.40 58.13 57.95 58.31 51.24 51.14 51.34 54.35 54.20 54.50
376.95 58.75 58.55 58.94 58.46 58.26 58.65 56.46 56.29 56.63 52.06 51.93 52.18 53.84 53.69 53.99 57.94 57.74 58.13 54.63 54.47 54.79 58.20 58.01 58.38 58.11 57.91 58.30 51.30 51.20 51.41 54.45 54.29 54.61
384.61 58.77 58.58 58.95 58.66 58.48 58.85 56.50 56.33 56.66 52.10 51.98 52.21 53.78 53.64 53.92 57.92 57.74 58.10 54.66 54.51 54.82 58.32 58.14 58.50 58.28 58.10 58.46 51.33 51.23 51.43 54.43 54.28 54.57
392.27 58.79 58.61 58.97 58.53 58.35 58.71 56.55 56.39 56.71 52.03 51.92 52.15 53.79 53.65 53.93 57.78 57.60 57.95 54.66 54.51 54.80 58.23 58.06 58.40 58.16 57.98 58.34 51.30 51.20 51.39 54.30 54.16 54.45
399.93 58.58 58.38 58.78 58.40 58.21 58.60 56.47 56.30 56.64 52.07 51.95 52.20 53.81 53.66 53.95 57.74 57.54 57.94 54.54 54.38 54.71 58.20 58.01 58.39 58.10 57.90 58.29 51.22 51.11 51.32 54.32 54.16 54.47
407.59 58.70 58.52 58.88 58.55 58.37 58.73 56.52 56.36 56.68 52.00 51.88 52.12 53.70 53.56 53.84 57.73 57.55 57.90 54.59 54.44 54.73 58.22 58.05 58.40 58.21 58.03 58.39 51.17 51.08 51.26 54.28 54.14 54.43
415.25 58.75 58.57 58.93 58.46 58.28 58.64 56.50 56.34 56.65 51.98 51.86 52.09 53.74 53.60 53.88 57.83 57.65 58.01 54.57 54.43 54.72 58.18 58.01 58.36 58.07 57.89 58.25 51.23 51.14 51.33 54.34 54.19 54.48
422.91 58.72 58.53 58.91 58.51 58.32 58.70 56.49 56.32 56.65 51.95 51.82 52.07 53.70 53.55 53.86 57.77 57.58 57.97 54.55 54.39 54.70 58.24 58.06 58.43 58.14 57.95 58.33 51.25 51.15 51.35 54.30 54.15 54.45
430.57 58.87 58.69 59.06 58.62 58.44 58.80 56.65 56.49 56.80 51.98 51.87 52.10 53.72 53.58 53.86 57.84 57.66 58.02 54.72 54.57 54.86 58.34 58.17 58.52 58.20 58.03 58.38 51.19 51.10 51.28 54.37 54.23 54.51
438.23 58.77 58.58 58.95 58.55 58.37 58.72 56.51 56.35 56.67 52.03 51.92 52.14 53.68 53.54 53.82 57.71 57.53 57.88 54.66 54.51 54.80 58.29 58.12 58.47 58.20 58.02 58.38 51.21 51.12 51.30 54.36 54.21 54.50
445.89 58.65 58.46 58.84 58.48 58.29 58.67 56.52 56.35 56.70 51.99 51.87 52.11 53.68 53.53 53.83 57.73 57.53 57.92 54.65 54.50 54.80 58.24 58.05 58.42 58.09 57.89 58.28 51.19 51.10 51.29 54.34 54.19 54.49
453.55 58.66 58.48 58.84 58.59 58.41 58.77 56.57 56.42 56.73 52.03 51.91 52.14 53.73 53.59 53.86 57.72 57.54 57.89 54.70 54.56 54.85 58.20 58.02 58.37 58.12 57.95 58.30 51.25 51.16 51.34 54.27 54.13 54.41
461.21 58.65 58.46 58.83 58.49 58.31 58.67 56.56 56.40 56.72 51.92 51.81 52.03 53.68 53.54 53.82 57.79 57.61 57.96 54.55 54.41 54.70 58.27 58.10 58.44 58.20 58.02 58.37 51.14 51.05 51.23 54.32 54.18 54.46
468.87 58.68 58.49 58.88 58.62 58.43 58.82 56.53 56.36 56.69 52.00 51.89 52.12 53.61 53.46 53.76 57.73 57.53 57.92 54.61 54.46 54.76 58.34 58.15 58.53 58.27 58.08 58.47 51.13 51.04 51.23 54.27 54.12 54.42
476.53 58.59 58.41 58.77 58.47 58.28 58.65 56.47 56.31 56.63 52.05 51.94 52.16 53.63 53.50 53.76 57.63 57.45 57.81 54.59 54.45 54.74 58.15 57.97 58.33 58.09 57.91 58.27 51.12 51.03 51.21 54.37 54.22 54.51
484.19 58.66 58.48 58.84 58.62 58.45 58.80 56.48 56.33 56.63 51.98 51.87 52.09 53.67 53.54 53.80 57.77 57.59 57.94 54.57 54.43 54.72 58.31 58.14 58.49 58.30 58.13 58.48 51.13 51.04 51.21 54.27 54.13 54.41
491.85 58.61 58.42 58.80 58.44 58.25 58.63 56.49 56.32 56.66 51.91 51.79 52.02 53.64 53.50 53.79 57.69 57.50 57.88 54.56 54.41 54.70 58.20 58.01 58.38 58.10 57.91 58.29 51.14 51.06 51.23 54.29 54.15 54.44
499.51 58.69 58.51 58.88 58.55 58.37 58.73 56.55 56.39 56.71 51.95 51.84 52.06 53.63 53.49 53.76 57.72 57.54 57.90 54.50 54.36 54.65 58.35 58.17 58.52 58.19 58.02 58.37 51.10 51.02 51.18 54.29 54.15 54.43
507.17 58.72 58.52 58.91 58.65 58.46 58.85 56.63 56.46 56.80 51.94 51.83 52.05 53.69 53.55 53.84 57.80 57.62 57.98 54.57 54.42 54.72 58.37 58.19 58.56 58.20 58.01 58.39 51.13 51.04 51.22 54.30 54.15 54.45


==> data/50/mode2_sbm_p_to_q_ratio.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high PPRBaseline_mean PPRBaseline_ci_low PPRBaseline_ci_high SGC_mean SGC_ci_low SGC_ci_high
1.09 56.26 56.10 56.42 57.91 57.74 58.09 56.44 56.28 56.60 50.56 50.47 50.64 52.06 51.95 52.16 53.70 53.56 53.83 51.16 51.07 51.26 57.63 57.46 57.80 58.21 58.03 58.39 50.04 49.97 50.11 51.18 51.09 51.28
1.27 56.88 56.71 57.05 58.02 57.85 58.20 56.46 56.30 56.61 50.81 50.72 50.90 52.42 52.31 52.53 54.51 54.36 54.65 51.88 51.77 51.99 57.73 57.56 57.90 58.09 57.91 58.26 50.26 50.19 50.33 51.70 51.60 51.80
1.45 57.36 57.19 57.53 58.20 58.03 58.37 56.53 56.37 56.68 51.25 51.15 51.34 52.80 52.68 52.92 55.35 55.20 55.51 52.66 52.54 52.79 57.82 57.65 57.99 58.19 58.01 58.37 50.48 50.40 50.56 52.33 52.22 52.44
1.63 57.97 57.79 58.14 58.40 58.23 58.58 56.57 56.42 56.73 51.57 51.47 51.67 53.22 53.10 53.34 56.37 56.21 56.53 53.51 53.38 53.64 58.10 57.93 58.27 58.22 58.04 58.39 50.69 50.62 50.77 53.12 53.00 53.24
1.81 58.51 58.33 58.69 58.46 58.28 58.65 56.47 56.31 56.62 51.90 51.79 52.01 53.54 53.41 53.67 57.48 57.30 57.66 54.47 54.33 54.61 58.15 57.97 58.32 58.14 57.96 58.32 51.05 50.97 51.14 54.08 53.94 54.22
1.99 58.94 58.76 59.12 58.64 58.46 58.81 56.50 56.35 56.65 52.26 52.15 52.38 53.89 53.75 54.03 58.62 58.43 58.80 55.22 55.06 55.37 58.40 58.23 58.57 58.22 58.05 58.40 51.39 51.30 51.48 55.01 54.85 55.16
2.17 59.55 59.37 59.74 58.93 58.76 59.11 56.54 56.38 56.69 52.60 52.48 52.71 54.35 54.21 54.49 59.71 59.52 59.91 56.07 55.91 56.22 58.64 58.47 58.82 58.12 57.94 58.30 51.72 51.63 51.82 56.28 56.12 56.45
2.35 60.09 59.90 60.29 59.13 58.95 59.32 56.67 56.50 56.83 53.03 52.90 53.16 54.76 54.62 54.91 61.00 60.78 61.21 57.01 56.85 57.18 58.94 58.75 59.13 58.20 58.01 58.38 52.18 52.07 52.28 57.57 57.38 57.76
2.53 60.61 60.41 60.81 59.39 59.20 59.57 56.70 56.54 56.86 53.29 53.16 53.42 55.16 55.00 55.32 62.23 62.01 62.45 57.70 57.52 57.88 59.20 59.02 59.39 58.17 57.99 58.35 52.53 52.42 52.65 59.02 58.81 59.24
2.71 61.00 60.80 61.20 59.48 59.29 59.67 56.57 56.41 56.74 53.74 53.60 53.88 55.67 55.50 55.83 63.46 63.23 63.70 58.54 58.35 58.73 59.33 59.13 59.52 58.11 57.93 58.29 53.01 52.88 53.14 60.57 60.34 60.80
2.89 61.61 61.41 61.80 59.94 59.76 60.13 56.75 56.59 56.91 54.15 54.00 54.29 56.04 55.88 56.20 64.89 64.66 65.11 59.42 59.23 59.61 59.75 59.56 59.93 58.23 58.05 58.41 53.34 53.21 53.46 62.46 62.22 62.69
3.07 62.12 61.92 62.32 60.20 60.02 60.39 56.82 56.66 56.97 54.48 54.33 54.63 56.41 56.23 56.58 66.14 65.90 66.37 60.21 60.01 60.41 59.97 59.79 60.16 58.31 58.13 58.49 53.75 53.61 53.88 64.07 63.82 64.32
3.25 62.37 62.16 62.57 60.28 60.09 60.47 56.80 56.64 56.97 54.78 54.63 54.94 56.70 56.52 56.88 67.09 66.84 67.33 60.69 60.49 60.89 60.20 60.01 60.40 58.16 57.98 58.34 54.15 54.00 54.30 65.74 65.47 66.02
3.43 62.78 62.58 62.97 60.43 60.24 60.62 56.76 56.60 56.91 55.09 54.93 55.26 57.06 56.89 57.23 68.20 67.95 68.45 61.41 61.21 61.62 60.32 60.14 60.51 58.05 57.88 58.22 54.60 54.44 54.75 67.54 67.26 67.81
3.61 63.38 63.17 63.59 60.86 60.67 61.06 56.92 56.76 57.08 55.50 55.33 55.67 57.46 57.29 57.64 69.46 69.21 69.72 62.25 62.04 62.46 60.77 60.58 60.96 58.29 58.12 58.47 55.06 54.90 55.22 69.49 69.21 69.77
3.79 63.71 63.49 63.92 61.04 60.85 61.24 56.97 56.81 57.13 55.83 55.66 56.00 57.83 57.64 58.01 70.47 70.22 70.72 62.72 62.51 62.94 61.11 60.92 61.31 58.27 58.09 58.45 55.57 55.40 55.74 71.10 70.82 71.38
3.97 64.04 63.83 64.26 61.10 60.89 61.30 56.83 56.67 57.00 56.06 55.88 56.25 58.05 57.86 58.24 71.27 71.01 71.52 63.25 63.02 63.47 61.08 60.88 61.28 58.17 57.99 58.34 56.05 55.86 56.24 72.54 72.25 72.83
4.15 64.51 64.30 64.73 61.42 61.21 61.62 56.97 56.81 57.13 56.35 56.17 56.53 58.34 58.15 58.54 72.43 72.17 72.69 63.91 63.69 64.14 61.39 61.19 61.60 58.08 57.90 58.26 56.49 56.30 56.68 74.33 74.04 74.62
4.33 64.88 64.66 65.09 61.62 61.41 61.83 56.97 56.80 57.14 56.75 56.56 56.94 58.64 58.45 58.83 73.26 73.00 73.53 64.48 64.26 64.71 61.60 61.39 61.81 58.13 57.95 58.31 56.90 56.70 57.10 75.90 75.61 76.20
4.51 65.30 65.08 65.52 61.85 61.65 62.05 57.03 56.86 57.19 57.15 56.96 57.34 59.08 58.89 59.27 74.11 73.86 74.37 65.03 64.80 65.26 61.96 61.76 62.17 58.15 57.97 58.33 57.28 57.08 57.48 77.14 76.86 77.43
4.69 65.71 65.49 65.92 62.11 61.91 62.31 57.12 56.96 57.27 57.47 57.28 57.66 59.23 59.02 59.43 74.94 74.69 75.20 65.39 65.16 65.62 62.21 62.00 62.42 58.30 58.12 58.47 57.71 57.50 57.92 78.38 78.10 78.65
4.87 66.08 65.86 66.29 62.32 62.12 62.53 57.15 56.99 57.31 57.76 57.56 57.96 59.71 59.51 59.90 76.02 75.76 76.28 66.07 65.83 66.30 62.40 62.19 62.60 58.21 58.03 58.38 58.29 58.06 58.52 79.93 79.67 80.19
5.05 66.23 65.99 66.46 62.38 62.17 62.59 56.95 56.78 57.12 57.90 57.70 58.11 59.79 59.57 60.00 76.41 76.15 76.68 66.36 66.12 66.60 62.49 62.28 62.71 58.11 57.93 58.29 58.70 58.47 58.94 80.98 80.72 81.24
5.23 66.76 66.54 66.98 62.66 62.46 62.87 57.10 56.94 57.26 58.28 58.08 58.49 60.12 59.92 60.31 77.26 77.00 77.52 66.90 66.66 67.14 62.82 62.61 63.04 58.21 58.03 58.39 59.07 58.83 59.31 82.19 81.94 82.45
5.41 66.97 66.75 67.19 62.75 62.53 62.96 57.14 56.97 57.30 58.53 58.32 58.74 60.48 60.27 60.68 77.89 77.64 78.13 67.19 66.95 67.44 62.95 62.74 63.16 58.04 57.86 58.22 59.58 59.34 59.83 83.16 82.92 83.40
5.59 67.27 67.04 67.50 63.03 62.82 63.25 57.14 56.97 57.31 58.70 58.49 58.91 60.56 60.35 60.77 78.38 78.13 78.63 67.69 67.44 67.94 63.15 62.93 63.37 58.16 57.98 58.34 60.09 59.83 60.34 84.02 83.78 84.26
5.77 67.75 67.53 67.98 63.35 63.13 63.56 57.26 57.10 57.42 59.09 58.87 59.30 60.97 60.75 61.18 79.21 78.96 79.46 68.22 67.99 68.46 63.44 63.23 63.66 58.38 58.21 58.56 60.57 60.31 60.83 84.93 84.70 85.15
5.95 67.82 67.59 68.05 63.32 63.11 63.54 57.27 57.11 57.44 59.33 59.11 59.56 61.16 60.95 61.38 79.72 79.48 79.96 68.34 68.10 68.58 63.57 63.36 63.79 58.17 57.99 58.35 61.01 60.74 61.29 85.74 85.53 85.95
6.13 68.22 68.00 68.44 63.42 63.21 63.63 57.24 57.08 57.41 59.46 59.24 59.68 61.36 61.15 61.58 80.02 79.78 80.27 68.72 68.48 68.96 63.63 63.41 63.85 58.13 57.95 58.30 61.18 60.90 61.46 86.25 86.03 86.46
6.31 68.51 68.27 68.75 63.68 63.45 63.91 57.39 57.21 57.57 59.72 59.49 59.96 61.57 61.34 61.79 80.49 80.25 80.74 69.04 68.78 69.29 63.92 63.69 64.15 58.24 58.05 58.43 61.76 61.46 62.05 86.97 86.77 87.17
6.49 68.87 68.64 69.11 63.94 63.72 64.16 57.43 57.26 57.60 59.97 59.74 60.20 61.75 61.53 61.98 81.23 80.98 81.47 69.49 69.23 69.74 64.18 63.96 64.41 58.28 58.09 58.46 61.90 61.61 62.20 87.81 87.62 88.00
6.67 69.06 68.83 69.29 63.91 63.69 64.12 57.38 57.21 57.55 60.22 59.98 60.45 62.02 61.80 62.23 81.55 81.30 81.79 69.62 69.37 69.87 64.19 63.96 64.41 58.23 58.05 58.41 62.33 62.02 62.63 88.16 87.98 88.35
6.85 69.29 69.06 69.53 64.08 63.86 64.30 57.38 57.22 57.55 60.40 60.16 60.64 62.11 61.89 62.33 81.93 81.69 82.17 70.03 69.78 70.28 64.41 64.18 64.64 58.19 58.01 58.36 63.17 62.86 63.48 88.67 88.49 88.85
7.03 69.46 69.23 69.70 64.19 63.97 64.41 57.38 57.21 57.55 60.59 60.35 60.83 62.23 62.01 62.46 82.25 82.01 82.48 70.08 69.83 70.33 64.46 64.23 64.69 58.17 57.99 58.36 63.20 62.89 63.51 89.17 89.00 89.34
7.21 69.61 69.37 69.84 64.29 64.06 64.51 57.34 57.17 57.51 60.67 60.42 60.92 62.51 62.29 62.73 82.65 82.41 82.89 70.38 70.12 70.64 64.57 64.34 64.80 58.11 57.93 58.29 63.42 63.09 63.74 89.57 89.40 89.73
7.39 69.82 69.59 70.06 64.40 64.17 64.63 57.41 57.24 57.58 60.91 60.66 61.16 62.59 62.35 62.82 83.02 82.79 83.26 70.69 70.43 70.94 64.69 64.45 64.92 58.11 57.92 58.29 63.85 63.52 64.19 89.90 89.74 90.07
7.57 70.08 69.84 70.32 64.57 64.34 64.79 57.43 57.26 57.59 61.24 60.99 61.49 62.87 62.64 63.10 83.28 83.04 83.52 70.90 70.65 71.15 64.85 64.63 65.08 58.18 58.00 58.37 64.17 63.84 64.50 90.37 90.22 90.52
7.75 70.24 70.01 70.48 64.69 64.47 64.91 57.42 57.26 57.59 61.25 61.01 61.49 62.93 62.70 63.15 83.49 83.27 83.72 71.27 71.02 71.53 64.96 64.73 65.18 58.06 57.88 58.23 64.62 64.28 64.96 90.71 90.56 90.85
7.93 70.68 70.45 70.92 64.83 64.60 65.05 57.53 57.36 57.70 61.54 61.29 61.79 63.26 63.02 63.49 83.80 83.57 84.03 71.49 71.24 71.75 65.21 64.98 65.44 58.18 58.00 58.36 65.11 64.76 65.45 90.94 90.80 91.08
8.11 70.65 70.42 70.88 64.77 64.55 64.99 57.44 57.27 57.60 61.66 61.41 61.91 63.16 62.94 63.39 84.09 83.87 84.32 71.61 71.37 71.86 65.22 65.00 65.45 58.05 57.88 58.23 65.55 65.19 65.91 91.31 91.18 91.44
8.29 70.93 70.70 71.17 64.93 64.70 65.15 57.40 57.23 57.56 61.96 61.70 62.22 63.36 63.12 63.59 84.33 84.10 84.56 71.72 71.45 71.98 65.43 65.20 65.66 58.10 57.93 58.28 65.76 65.41 66.12 91.45 91.32 91.59
8.47 71.10 70.86 71.34 65.16 64.92 65.39 57.57 57.40 57.74 62.12 61.86 62.38 63.56 63.33 63.80 84.67 84.44 84.89 72.06 71.80 72.32 65.59 65.36 65.83 58.21 58.03 58.39 66.06 65.71 66.42 91.80 91.67 91.92
8.65 71.34 71.10 71.58 65.16 64.92 65.40 57.56 57.39 57.74 62.15 61.89 62.42 63.74 63.51 63.98 84.98 84.76 85.21 72.17 71.90 72.44 65.68 65.44 65.92 58.13 57.94 58.31 66.55 66.17 66.93 92.10 91.98 92.22
8.83 71.80 71.56 72.03 65.44 65.21 65.67 57.59 57.42 57.76 62.49 62.23 62.75 63.94 63.71 64.17 85.33 85.11 85.55 72.61 72.36 72.86 65.84 65.61 66.07 58.25 58.07 58.43 66.52 66.17 66.87 92.37 92.25 92.48
9.01 71.49 71.26 71.73 65.29 65.06 65.52 57.49 57.32 57.66 62.55 62.27 62.82 63.90 63.65 64.14 85.22 85.00 85.45 72.64 72.37 72.90 65.70 65.46 65.93 57.99 57.82 58.17 67.00 66.62 67.38 92.49 92.38 92.61
9.19 72.14 71.89 72.38 65.68 65.44 65.91 57.71 57.54 57.89 62.80 62.54 63.07 64.24 64.00 64.47 85.71 85.49 85.94 72.97 72.71 73.24 66.21 65.97 66.45 58.27 58.09 58.46 67.36 66.97 67.75 92.73 92.62 92.84
9.37 72.19 71.95 72.42 65.74 65.51 65.97 57.71 57.54 57.88 62.97 62.70 63.24 64.41 64.17 64.65 85.94 85.73 86.16 73.05 72.79 73.31 66.25 66.02 66.49 58.32 58.14 58.49 67.67 67.29 68.05 92.93 92.82 93.04
9.55 72.41 72.18 72.65 66.02 65.78 66.25 57.83 57.66 58.01 63.06 62.79 63.33 64.54 64.30 64.78 86.16 85.95 86.37 73.32 73.07 73.58 66.50 66.27 66.74 58.39 58.21 58.57 68.06 67.67 68.45 93.14 93.04 93.24
9.73 72.67 72.44 72.90 66.03 65.80 66.26 57.74 57.57 57.91 63.27 63.01 63.54 64.65 64.42 64.88 86.17 85.96 86.39 73.47 73.22 73.72 66.53 66.30 66.76 58.25 58.08 58.43 68.20 67.81 68.59 93.28 93.19 93.37
9.91 72.65 72.41 72.88 65.91 65.68 66.15 57.66 57.48 57.83 63.49 63.22 63.76 64.70 64.46 64.94 86.48 86.27 86.69 73.57 73.31 73.83 66.53 66.28 66.77 58.16 57.98 58.34 68.35 67.97 68.74 93.37 93.27 93.47


==> data/50/mode2_sbm_power_exponent.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high PPRBaseline_mean PPRBaseline_ci_low PPRBaseline_ci_high SGC_mean SGC_ci_low SGC_ci_high
0.51 58.31 58.13 58.50 58.47 58.28 58.65 56.23 56.07 56.38 52.38 52.26 52.49 53.78 53.64 53.91 57.54 57.36 57.72 54.75 54.60 54.90 58.14 57.97 58.32 58.20 58.01 58.38 50.84 50.77 50.92 53.45 53.32 53.58
0.52 58.32 58.14 58.50 58.42 58.24 58.60 56.23 56.07 56.38 52.36 52.24 52.47 53.80 53.66 53.94 57.55 57.37 57.73 54.75 54.60 54.89 58.00 57.83 58.18 58.17 57.99 58.35 50.89 50.81 50.96 53.37 53.24 53.50
0.53 58.52 58.34 58.70 58.53 58.35 58.71 56.22 56.07 56.38 52.36 52.24 52.47 53.86 53.73 54.00 57.74 57.56 57.92 54.78 54.63 54.92 58.13 57.96 58.31 58.23 58.05 58.41 50.89 50.81 50.96 53.44 53.31 53.57
0.54 58.44 58.26 58.62 58.41 58.24 58.59 56.19 56.03 56.34 52.31 52.20 52.42 53.80 53.67 53.93 57.60 57.43 57.78 54.74 54.60 54.88 58.08 57.91 58.25 58.07 57.89 58.25 50.81 50.73 50.89 53.52 53.39 53.65
0.55 58.38 58.20 58.55 58.36 58.18 58.54 56.21 56.05 56.36 52.18 52.07 52.29 53.75 53.62 53.89 57.63 57.45 57.81 54.81 54.66 54.96 57.99 57.82 58.16 58.06 57.88 58.24 50.91 50.83 50.99 53.53 53.40 53.66
0.56 58.41 58.23 58.60 58.45 58.27 58.63 56.27 56.11 56.42 52.19 52.08 52.31 53.77 53.63 53.91 57.57 57.39 57.75 54.69 54.55 54.84 58.13 57.96 58.30 58.19 58.01 58.37 50.92 50.84 51.00 53.56 53.42 53.69
0.57 58.40 58.22 58.57 58.46 58.28 58.64 56.22 56.06 56.37 52.32 52.21 52.44 53.69 53.55 53.82 57.63 57.45 57.80 54.77 54.62 54.91 58.13 57.96 58.31 58.14 57.96 58.32 50.88 50.80 50.96 53.51 53.38 53.64
0.58 58.39 58.21 58.57 58.44 58.26 58.62 56.27 56.11 56.43 52.19 52.07 52.30 53.78 53.64 53.92 57.47 57.29 57.66 54.73 54.59 54.87 58.04 57.86 58.21 58.14 57.96 58.32 50.92 50.84 50.99 53.60 53.47 53.73
0.59 58.50 58.32 58.68 58.47 58.29 58.65 56.30 56.14 56.45 52.24 52.12 52.35 53.77 53.63 53.91 57.72 57.54 57.90 54.79 54.65 54.94 58.19 58.02 58.37 58.19 58.01 58.37 50.91 50.83 50.99 53.60 53.47 53.73
0.60 58.53 58.35 58.71 58.51 58.34 58.69 56.40 56.25 56.55 52.19 52.07 52.30 53.83 53.70 53.97 57.68 57.50 57.86 54.71 54.57 54.85 58.19 58.02 58.37 58.25 58.07 58.43 50.93 50.85 51.01 53.57 53.44 53.70
0.61 58.53 58.34 58.71 58.59 58.41 58.77 56.37 56.21 56.52 52.28 52.16 52.40 53.80 53.66 53.94 57.74 57.56 57.91 54.75 54.60 54.89 58.22 58.05 58.40 58.31 58.14 58.49 50.96 50.87 51.04 53.60 53.47 53.74
0.62 58.55 58.37 58.73 58.50 58.32 58.68 56.34 56.19 56.49 52.20 52.09 52.32 53.76 53.62 53.89 57.66 57.48 57.85 54.74 54.59 54.88 58.22 58.04 58.39 58.21 58.04 58.39 50.97 50.89 51.05 53.61 53.48 53.75
0.63 58.46 58.27 58.65 58.44 58.25 58.63 56.35 56.18 56.52 52.19 52.07 52.30 53.79 53.64 53.93 57.70 57.52 57.88 54.64 54.49 54.79 58.08 57.90 58.26 58.16 57.97 58.35 50.90 50.82 50.98 53.71 53.57 53.85
0.64 58.45 58.27 58.64 58.49 58.31 58.67 56.36 56.21 56.52 52.10 51.98 52.21 53.72 53.59 53.85 57.64 57.47 57.82 54.68 54.53 54.82 58.21 58.04 58.39 58.21 58.03 58.39 50.99 50.91 51.08 53.64 53.50 53.77
0.65 58.49 58.30 58.67 58.49 58.31 58.68 56.34 56.18 56.50 52.18 52.06 52.30 53.71 53.57 53.86 57.64 57.46 57.83 54.66 54.52 54.81 58.14 57.96 58.32 58.12 57.93 58.30 50.98 50.90 51.07 53.74 53.60 53.87
0.66 58.51 58.33 58.69 58.43 58.25 58.61 56.31 56.16 56.47 52.15 52.04 52.25 53.75 53.61 53.88 57.60 57.43 57.78 54.63 54.48 54.77 58.06 57.89 58.24 58.01 57.83 58.19 51.01 50.92 51.09 53.77 53.64 53.90
0.67 58.45 58.27 58.63 58.46 58.29 58.64 56.35 56.19 56.50 52.21 52.09 52.32 53.72 53.59 53.86 57.57 57.39 57.75 54.63 54.48 54.78 58.12 57.95 58.30 58.14 57.96 58.32 50.97 50.89 51.06 53.78 53.64 53.91
0.68 58.60 58.42 58.78 58.51 58.33 58.69 56.36 56.20 56.51 52.14 52.03 52.25 53.73 53.59 53.87 57.69 57.51 57.87 54.64 54.50 54.78 58.20 58.02 58.37 58.24 58.07 58.42 51.04 50.96 51.12 53.81 53.68 53.95
0.69 58.53 58.35 58.71 58.49 58.32 58.67 56.38 56.23 56.54 52.16 52.05 52.27 53.72 53.59 53.85 57.69 57.52 57.87 54.70 54.56 54.84 58.13 57.96 58.31 58.17 57.99 58.34 50.97 50.89 51.05 53.83 53.70 53.96
0.70 58.52 58.34 58.71 58.43 58.25 58.61 56.39 56.23 56.55 52.16 52.05 52.27 53.76 53.62 53.90 57.71 57.53 57.88 54.72 54.57 54.86 58.14 57.96 58.31 58.17 57.99 58.35 51.02 50.94 51.10 53.79 53.65 53.92
0.71 58.49 58.31 58.67 58.41 58.23 58.59 56.34 56.19 56.50 52.19 52.08 52.30 53.61 53.48 53.75 57.72 57.54 57.90 54.73 54.59 54.87 58.10 57.93 58.28 58.12 57.94 58.30 50.92 50.84 51.00 53.78 53.64 53.91
0.72 58.47 58.29 58.65 58.56 58.38 58.74 56.44 56.28 56.60 52.13 52.01 52.24 53.72 53.58 53.86 57.75 57.58 57.93 54.61 54.47 54.74 58.23 58.06 58.41 58.24 58.06 58.42 50.95 50.87 51.03 53.89 53.76 54.03
0.73 58.52 58.34 58.70 58.59 58.41 58.77 56.42 56.26 56.58 52.13 52.02 52.23 53.74 53.61 53.87 57.71 57.54 57.88 54.73 54.60 54.87 58.19 58.01 58.36 58.19 58.01 58.37 51.02 50.93 51.10 53.88 53.75 54.01
0.74 58.56 58.38 58.74 58.53 58.35 58.71 56.36 56.21 56.52 52.04 51.92 52.15 53.81 53.68 53.94 57.63 57.45 57.81 54.66 54.52 54.81 58.25 58.08 58.43 58.20 58.02 58.38 50.98 50.91 51.06 53.86 53.72 54.00
0.75 58.56 58.37 58.74 58.64 58.45 58.82 56.58 56.42 56.75 52.15 52.04 52.26 53.70 53.56 53.83 57.72 57.53 57.90 54.70 54.55 54.85 58.25 58.07 58.43 58.30 58.12 58.48 51.07 50.99 51.16 53.86 53.72 54.00
0.76 58.53 58.35 58.71 58.38 58.20 58.55 56.27 56.11 56.43 52.19 52.08 52.30 53.70 53.56 53.84 57.55 57.38 57.73 54.64 54.50 54.78 58.04 57.87 58.21 58.01 57.84 58.19 51.07 50.98 51.15 53.94 53.80 54.07
0.77 58.56 58.39 58.74 58.64 58.46 58.82 56.53 56.38 56.69 52.11 52.00 52.22 53.59 53.46 53.73 57.61 57.44 57.79 54.58 54.44 54.73 58.22 58.05 58.39 58.28 58.10 58.46 51.02 50.93 51.10 54.00 53.87 54.14
0.78 58.55 58.37 58.73 58.48 58.29 58.66 56.49 56.33 56.65 52.08 51.97 52.19 53.70 53.56 53.84 57.77 57.59 57.96 54.71 54.57 54.85 58.23 58.05 58.41 58.18 58.00 58.37 51.05 50.97 51.14 54.05 53.91 54.20
0.79 58.51 58.33 58.70 58.43 58.25 58.62 56.50 56.34 56.66 52.06 51.95 52.18 53.67 53.53 53.80 57.58 57.40 57.76 54.67 54.52 54.81 58.19 58.01 58.36 58.08 57.89 58.26 51.03 50.95 51.11 53.97 53.83 54.11
0.80 58.68 58.50 58.86 58.60 58.42 58.78 56.51 56.35 56.67 52.08 51.96 52.19 53.67 53.53 53.80 57.73 57.55 57.91 54.63 54.49 54.78 58.31 58.13 58.48 58.25 58.07 58.43 51.04 50.95 51.12 53.95 53.82 54.09
0.81 58.59 58.41 58.78 58.56 58.38 58.74 56.55 56.39 56.71 52.09 51.98 52.21 53.68 53.55 53.82 57.73 57.55 57.91 54.63 54.48 54.78 58.27 58.09 58.44 58.20 58.02 58.38 51.02 50.93 51.11 54.01 53.88 54.15
0.82 58.62 58.44 58.80 58.46 58.28 58.64 56.43 56.27 56.58 52.07 51.96 52.19 53.68 53.54 53.81 57.76 57.59 57.94 54.67 54.53 54.82 58.17 58.00 58.34 58.10 57.93 58.28 51.06 50.97 51.14 54.04 53.91 54.18
0.83 58.56 58.38 58.74 58.57 58.39 58.76 56.42 56.26 56.58 52.02 51.91 52.13 53.70 53.57 53.84 57.68 57.50 57.86 54.65 54.50 54.80 58.22 58.04 58.40 58.27 58.09 58.45 51.06 50.98 51.15 54.09 53.95 54.22
0.84 58.67 58.49 58.85 58.65 58.47 58.83 56.50 56.34 56.65 52.12 52.00 52.23 53.75 53.61 53.88 57.72 57.54 57.90 54.68 54.53 54.82 58.30 58.13 58.47 58.23 58.04 58.41 51.09 51.01 51.18 54.09 53.95 54.23
0.85 58.61 58.43 58.79 58.58 58.40 58.76 56.51 56.36 56.67 52.09 51.98 52.21 53.67 53.54 53.80 57.78 57.61 57.96 54.72 54.58 54.87 58.29 58.11 58.46 58.24 58.06 58.42 51.05 50.96 51.14 54.11 53.97 54.25
0.86 58.61 58.43 58.79 58.48 58.29 58.66 56.44 56.28 56.60 52.07 51.97 52.18 53.71 53.57 53.84 57.61 57.44 57.79 54.60 54.46 54.75 58.17 57.99 58.34 58.05 57.87 58.23 51.05 50.97 51.14 54.09 53.95 54.24
0.87 58.60 58.43 58.78 58.61 58.44 58.79 56.53 56.38 56.69 52.00 51.89 52.11 53.65 53.52 53.77 57.70 57.53 57.88 54.69 54.55 54.84 58.34 58.17 58.52 58.23 58.05 58.40 51.02 50.94 51.10 54.07 53.93 54.21
0.88 58.61 58.43 58.79 58.60 58.42 58.78 56.51 56.35 56.66 52.02 51.91 52.13 53.66 53.52 53.79 57.69 57.52 57.87 54.67 54.53 54.82 58.24 58.07 58.42 58.16 57.98 58.35 51.12 51.03 51.20 54.11 53.97 54.25
0.89 58.68 58.50 58.86 58.47 58.29 58.65 56.54 56.38 56.70 52.04 51.93 52.15 53.70 53.56 53.84 57.69 57.51 57.87 54.61 54.47 54.75 58.22 58.04 58.40 58.21 58.03 58.39 51.09 51.00 51.18 54.15 54.00 54.29
0.90 58.64 58.45 58.82 58.43 58.25 58.61 56.47 56.32 56.63 52.04 51.94 52.15 53.62 53.48 53.75 57.71 57.53 57.89 54.57 54.43 54.72 58.15 57.98 58.33 58.17 57.99 58.34 51.13 51.05 51.22 54.09 53.94 54.23
0.91 58.56 58.38 58.75 58.49 58.31 58.67 56.42 56.27 56.58 51.97 51.86 52.08 53.72 53.58 53.85 57.74 57.56 57.91 54.64 54.50 54.78 58.23 58.06 58.41 58.13 57.95 58.31 51.10 51.02 51.19 54.14 54.00 54.28
0.91 58.62 58.43 58.80 58.60 58.41 58.78 56.56 56.39 56.72 52.02 51.91 52.13 53.67 53.53 53.81 57.74 57.55 57.93 54.60 54.45 54.74 58.29 58.12 58.47 58.21 58.02 58.39 51.10 51.01 51.18 54.20 54.05 54.35
0.92 58.51 58.33 58.69 58.40 58.23 58.58 56.38 56.22 56.53 51.98 51.87 52.09 53.62 53.48 53.75 57.56 57.38 57.74 54.51 54.37 54.65 58.16 57.99 58.34 58.06 57.87 58.24 51.10 51.02 51.19 54.11 53.97 54.26
0.93 58.65 58.47 58.82 58.50 58.32 58.67 56.54 56.38 56.69 51.97 51.86 52.08 53.72 53.58 53.85 57.71 57.53 57.88 54.54 54.41 54.68 58.25 58.08 58.43 58.17 58.00 58.35 51.10 51.01 51.18 54.22 54.08 54.36
0.94 58.46 58.29 58.63 58.42 58.25 58.60 56.43 56.27 56.59 51.99 51.88 52.10 53.52 53.40 53.65 57.55 57.38 57.72 54.56 54.42 54.70 58.16 57.99 58.33 58.08 57.90 58.25 51.10 51.01 51.18 54.16 54.03 54.30
0.95 58.61 58.44 58.78 58.52 58.35 58.69 56.55 56.40 56.71 52.04 51.93 52.15 53.62 53.49 53.76 57.60 57.43 57.78 54.68 54.54 54.83 58.29 58.12 58.46 58.23 58.05 58.40 51.17 51.09 51.26 54.15 54.02 54.29
0.96 58.71 58.52 58.90 58.54 58.36 58.72 56.49 56.33 56.65 52.08 51.97 52.19 53.67 53.53 53.81 57.66 57.48 57.84 54.67 54.53 54.81 58.33 58.14 58.51 58.15 57.97 58.33 51.14 51.05 51.23 54.28 54.14 54.43
0.97 58.72 58.54 58.90 58.63 58.46 58.81 56.57 56.41 56.72 51.99 51.89 52.10 53.69 53.56 53.82 57.75 57.58 57.93 54.62 54.48 54.76 58.38 58.21 58.55 58.20 58.02 58.38 51.13 51.05 51.22 54.31 54.17 54.45
0.98 58.70 58.52 58.88 58.56 58.38 58.74 56.52 56.36 56.68 52.03 51.92 52.13 53.80 53.66 53.93 57.78 57.60 57.95 54.60 54.45 54.74 58.31 58.14 58.49 58.18 58.00 58.37 51.09 51.00 51.17 54.31 54.17 54.46
0.99 58.74 58.56 58.93 58.65 58.46 58.83 56.65 56.49 56.81 52.01 51.90 52.12 53.71 53.58 53.85 57.73 57.55 57.91 54.60 54.46 54.75 58.32 58.15 58.50 58.23 58.05 58.41 51.11 51.02 51.20 54.27 54.12 54.42


==> data/kdd_50/mode2_lp_avg_degree.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high Baseline_mean Baseline_ci_low Baseline_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high SGC_mean SGC_ci_low SGC_ci_high SuperGAT_mean SuperGAT_ci_low SuperGAT_ci_high Transformer_mean Transformer_ci_low Transformer_ci_high
1.19 76.03 75.64 76.41 71.65 71.22 72.08 50.39 50.32 50.45 66.71 66.27 67.15 75.63 75.25 76.02 75.31 74.92 75.70 75.85 75.47 76.24 71.99 71.57 72.42 71.28 70.86 71.70 76.70 76.32 77.08 73.61 73.21 74.00 75.84 75.45 76.23 76.88 76.50 77.26
1.57 76.09 75.75 76.43 74.13 73.78 74.49 50.66 50.59 50.73 70.91 70.54 71.27 75.77 75.43 76.11 75.64 75.31 75.98 76.03 75.70 76.37 74.22 73.87 74.57 73.48 73.13 73.83 76.95 76.62 77.28 73.34 72.99 73.69 76.09 75.76 76.43 77.59 77.26 77.92
1.95 76.04 75.73 76.35 75.43 75.13 75.74 51.00 50.92 51.08 73.43 73.11 73.75 75.69 75.38 76.00 75.62 75.31 75.93 76.09 75.78 76.39 75.50 75.20 75.81 74.47 74.15 74.78 76.85 76.54 77.15 72.98 72.66 73.31 75.98 75.68 76.29 77.72 77.43 78.02
2.33 76.09 75.82 76.36 76.52 76.25 76.79 51.35 51.26 51.43 75.20 74.92 75.48 75.68 75.41 75.95 75.62 75.35 75.89 76.23 75.96 76.50 76.64 76.37 76.91 75.47 75.19 75.74 76.88 76.61 77.15 72.90 72.62 73.19 76.02 75.76 76.29 77.85 77.59 78.11
2.71 75.83 75.56 76.10 76.96 76.71 77.22 51.81 51.72 51.90 76.07 75.80 76.33 75.43 75.16 75.69 75.44 75.18 75.71 76.09 75.82 76.36 77.03 76.78 77.29 75.85 75.59 76.12 76.68 76.42 76.93 72.72 72.43 73.00 75.85 75.58 76.11 77.72 77.46 77.98
3.09 76.23 75.99 76.47 77.58 77.35 77.81 52.28 52.18 52.37 76.84 76.60 77.07 75.78 75.54 76.02 75.75 75.51 75.99 76.50 76.26 76.73 77.70 77.47 77.93 76.35 76.11 76.59 77.03 76.79 77.26 73.00 72.74 73.26 76.12 75.88 76.35 77.94 77.71 78.17
3.47 76.29 76.06 76.52 77.90 77.69 78.12 52.89 52.79 52.99 77.24 77.03 77.46 75.67 75.43 75.90 75.72 75.49 75.95 76.56 76.33 76.78 77.99 77.77 78.20 76.62 76.40 76.84 76.98 76.76 77.21 73.01 72.77 73.26 76.06 75.83 76.29 77.95 77.73 78.18
3.85 76.50 76.29 76.72 78.45 78.25 78.65 53.41 53.31 53.51 77.66 77.46 77.87 75.93 75.72 76.15 75.87 75.66 76.08 76.87 76.66 77.08 78.56 78.35 78.76 77.00 76.79 77.21 77.10 76.89 77.31 73.29 73.06 73.53 76.27 76.06 76.48 78.06 77.85 78.27
4.23 76.51 76.31 76.72 78.54 78.35 78.73 54.07 53.96 54.17 77.65 77.45 77.85 75.91 75.70 76.12 75.87 75.66 76.08 76.93 76.73 77.13 78.67 78.48 78.87 77.01 76.81 77.21 77.02 76.81 77.22 73.40 73.17 73.62 76.15 75.94 76.36 77.96 77.76 78.15
4.61 76.58 76.39 76.77 78.81 78.63 78.99 54.73 54.62 54.83 77.80 77.62 77.99 75.83 75.64 76.02 75.88 75.69 76.07 77.08 76.89 77.27 78.94 78.76 79.12 77.22 77.04 77.41 76.97 76.78 77.15 73.63 73.43 73.84 76.18 75.99 76.36 77.90 77.72 78.08
4.99 76.68 76.49 76.87 79.06 78.88 79.23 55.34 55.22 55.45 77.98 77.80 78.16 76.00 75.81 76.19 76.00 75.81 76.18 77.30 77.11 77.48 79.16 78.99 79.34 77.33 77.15 77.51 77.04 76.86 77.22 73.83 73.63 74.03 76.26 76.08 76.45 77.99 77.80 78.17
5.37 76.84 76.65 77.03 79.18 79.01 79.36 56.09 55.98 56.21 78.03 77.85 78.21 76.01 75.83 76.20 76.00 75.81 76.18 77.36 77.18 77.54 79.37 79.19 79.54 77.47 77.29 77.66 77.04 76.85 77.22 74.04 73.84 74.24 76.28 76.10 76.46 77.97 77.79 78.15
5.75 76.95 76.78 77.13 79.31 79.14 79.47 56.82 56.70 56.93 78.14 77.98 78.31 76.11 75.94 76.29 76.13 75.96 76.31 77.56 77.39 77.73 79.49 79.33 79.65 77.59 77.42 77.76 77.11 76.94 77.28 74.14 73.94 74.33 76.39 76.22 76.56 78.03 77.86 78.20
6.13 76.97 76.80 77.15 79.34 79.18 79.50 57.44 57.33 57.56 78.04 77.88 78.20 76.09 75.91 76.26 76.08 75.91 76.25 77.59 77.43 77.76 79.48 79.32 79.63 77.52 77.35 77.69 77.01 76.84 77.18 74.30 74.11 74.50 76.38 76.21 76.55 77.89 77.72 78.06
6.51 77.10 76.93 77.27 79.56 79.40 79.71 58.24 58.12 58.36 78.23 78.07 78.40 76.22 76.05 76.39 76.25 76.07 76.42 77.81 77.65 77.98 79.77 79.61 79.93 77.67 77.51 77.84 77.15 76.98 77.32 74.51 74.33 74.70 76.45 76.28 76.63 78.00 77.84 78.17
6.89 77.12 76.96 77.29 79.55 79.39 79.70 58.91 58.79 59.04 78.11 77.96 78.27 76.18 76.02 76.35 76.16 75.99 76.32 77.83 77.67 77.98 79.72 79.57 79.87 77.66 77.50 77.82 77.07 76.91 77.23 74.59 74.41 74.78 76.41 76.25 76.58 77.85 77.69 78.01
7.27 77.19 77.04 77.35 79.67 79.53 79.81 59.60 59.48 59.72 78.20 78.05 78.35 76.17 76.02 76.33 76.21 76.06 76.37 77.92 77.78 78.07 79.90 79.76 80.04 77.74 77.59 77.89 77.12 76.96 77.27 74.81 74.64 74.98 76.44 76.28 76.59 77.93 77.78 78.08
7.65 77.20 77.04 77.36 79.72 79.57 79.87 60.42 60.29 60.55 78.19 78.04 78.34 76.21 76.05 76.36 76.16 76.00 76.32 77.99 77.84 78.14 79.96 79.81 80.11 77.75 77.59 77.90 77.08 76.93 77.24 74.74 74.56 74.92 76.42 76.27 76.58 77.88 77.73 78.03
8.03 77.27 77.11 77.42 79.72 79.58 79.86 61.11 60.99 61.23 78.12 77.98 78.27 76.19 76.04 76.34 76.20 76.05 76.35 78.03 77.88 78.18 79.95 79.81 80.09 77.67 77.52 77.82 77.04 76.88 77.19 74.98 74.81 75.14 76.41 76.26 76.55 77.81 77.66 77.96
8.41 77.36 77.21 77.51 79.82 79.68 79.96 61.81 61.68 61.93 78.20 78.06 78.34 76.28 76.13 76.42 76.26 76.11 76.40 78.17 78.03 78.31 80.04 79.91 80.18 77.80 77.66 77.94 77.10 76.96 77.25 75.07 74.91 75.23 76.50 76.36 76.65 77.86 77.72 78.00
8.79 77.46 77.31 77.61 79.87 79.74 80.01 62.59 62.47 62.71 78.22 78.08 78.36 76.38 76.23 76.53 76.38 76.23 76.52 78.28 78.14 78.42 80.17 80.03 80.30 77.81 77.67 77.95 77.16 77.01 77.30 75.17 75.01 75.33 76.58 76.43 76.72 77.89 77.75 78.03
9.17 77.51 77.36 77.66 79.94 79.81 80.07 63.27 63.15 63.40 78.21 78.07 78.35 76.31 76.17 76.46 76.29 76.14 76.44 78.38 78.24 78.51 80.19 80.06 80.32 77.79 77.64 77.93 77.15 77.01 77.29 75.24 75.07 75.40 76.54 76.40 76.68 77.88 77.74 78.02
9.55 77.57 77.43 77.72 79.99 79.86 80.11 63.90 63.78 64.02 78.21 78.08 78.34 76.41 76.27 76.55 76.39 76.25 76.54 78.45 78.31 78.58 80.27 80.14 80.40 77.82 77.69 77.96 77.18 77.05 77.32 75.33 75.17 75.49 76.61 76.47 76.75 77.86 77.73 78.00
9.93 77.56 77.41 77.70 79.92 79.79 80.05 64.54 64.41 64.66 78.15 78.02 78.28 76.42 76.29 76.56 76.34 76.20 76.48 78.49 78.36 78.62 80.24 80.12 80.37 77.80 77.67 77.93 77.15 77.02 77.29 75.36 75.21 75.52 76.61 76.47 76.74 77.82 77.68 77.95
10.31 77.82 77.68 77.97 80.09 79.96 80.21 65.28 65.16 65.41 78.30 78.17 78.43 76.54 76.40 76.67 76.47 76.34 76.61 78.64 78.51 78.78 80.42 80.29 80.55 77.93 77.80 78.06 77.23 77.10 77.37 75.60 75.44 75.76 76.71 76.57 76.84 77.93 77.80 78.07
10.69 77.74 77.61 77.88 80.04 79.93 80.16 65.90 65.78 66.01 78.21 78.09 78.33 76.47 76.34 76.59 76.44 76.31 76.56 78.65 78.53 78.77 80.40 80.29 80.52 77.83 77.71 77.95 77.22 77.09 77.34 75.55 75.40 75.70 76.64 76.52 76.77 77.84 77.72 77.97
11.07 77.78 77.64 77.92 80.08 79.96 80.20 66.57 66.44 66.69 78.25 78.12 78.37 76.50 76.36 76.64 76.50 76.37 76.64 78.71 78.58 78.83 80.42 80.30 80.54 77.87 77.74 77.99 77.25 77.11 77.38 75.64 75.48 75.79 76.65 76.52 76.79 77.87 77.74 78.00
11.45 77.82 77.68 77.95 80.16 80.04 80.27 67.14 67.03 67.26 78.28 78.16 78.40 76.50 76.37 76.62 76.43 76.30 76.56 78.79 78.67 78.90 80.51 80.39 80.62 77.87 77.75 77.99 77.22 77.09 77.34 75.65 75.51 75.79 76.62 76.49 76.74 77.86 77.74 77.99
11.83 77.84 77.70 77.98 80.19 80.07 80.31 67.68 67.57 67.80 78.24 78.11 78.36 76.55 76.43 76.68 76.52 76.39 76.65 78.85 78.73 78.97 80.50 80.39 80.62 77.88 77.75 78.00 77.24 77.11 77.37 75.73 75.57 75.88 76.71 76.58 76.84 77.81 77.68 77.93
12.21 77.88 77.75 78.01 80.15 80.03 80.27 68.25 68.14 68.36 78.21 78.09 78.33 76.49 76.37 76.62 76.49 76.36 76.62 78.87 78.75 78.99 80.54 80.42 80.65 77.92 77.80 78.04 77.25 77.12 77.37 75.73 75.58 75.88 76.71 76.58 76.83 77.84 77.72 77.96
12.59 77.88 77.74 78.01 80.12 80.00 80.23 68.75 68.63 68.87 78.19 78.07 78.31 76.51 76.39 76.64 76.49 76.37 76.62 78.87 78.75 78.99 80.48 80.36 80.59 77.85 77.73 77.97 77.23 77.11 77.35 75.76 75.62 75.91 76.64 76.52 76.76 77.80 77.68 77.93
12.97 77.97 77.84 78.10 80.21 80.10 80.33 69.27 69.15 69.39 78.23 78.11 78.34 76.58 76.46 76.70 76.55 76.43 76.67 78.98 78.86 79.09 80.57 80.45 80.68 77.91 77.79 78.03 77.27 77.14 77.39 75.79 75.65 75.94 76.69 76.56 76.81 77.82 77.70 77.94
13.35 78.03 77.90 78.16 80.19 80.08 80.30 69.85 69.74 69.97 78.19 78.08 78.30 76.60 76.48 76.72 76.55 76.43 76.67 79.04 78.93 79.15 80.64 80.53 80.75 77.86 77.75 77.98 77.25 77.13 77.36 75.87 75.72 76.02 76.71 76.59 76.83 77.81 77.69 77.92
13.73 78.10 77.97 78.23 80.33 80.22 80.44 70.36 70.24 70.48 78.30 78.19 78.41 76.67 76.55 76.79 76.66 76.54 76.79 79.13 79.01 79.24 80.72 80.61 80.83 77.97 77.86 78.09 77.28 77.16 77.40 75.94 75.80 76.09 76.81 76.68 76.93 77.89 77.77 78.00
14.11 78.08 77.96 78.20 80.32 80.21 80.42 70.76 70.64 70.87 78.27 78.17 78.38 76.65 76.54 76.76 76.65 76.54 76.76 79.12 79.02 79.23 80.71 80.61 80.81 77.93 77.82 78.04 77.32 77.21 77.43 75.97 75.83 76.11 76.76 76.65 76.87 77.85 77.74 77.96
14.49 78.13 78.00 78.25 80.27 80.16 80.37 71.23 71.12 71.33 78.23 78.12 78.34 76.62 76.51 76.74 76.57 76.46 76.68 79.15 79.04 79.26 80.67 80.56 80.77 77.88 77.77 77.99 77.26 77.14 77.37 76.00 75.86 76.14 76.74 76.63 76.86 77.79 77.67 77.90
14.87 78.06 77.94 78.19 80.32 80.22 80.42 71.67 71.56 71.78 78.21 78.10 78.32 76.63 76.52 76.74 76.59 76.48 76.70 79.19 79.08 79.29 80.74 80.63 80.84 77.88 77.77 77.98 77.27 77.15 77.38 75.99 75.85 76.13 76.70 76.59 76.81 77.79 77.68 77.90
15.25 78.22 78.10 78.34 80.37 80.27 80.47 72.14 72.03 72.25 78.31 78.20 78.42 76.69 76.57 76.81 76.66 76.55 76.78 79.26 79.15 79.37 80.81 80.71 80.91 77.98 77.87 78.09 77.40 77.28 77.51 76.07 75.92 76.21 76.80 76.69 76.92 77.89 77.78 78.00
15.63 78.18 78.06 78.31 80.31 80.21 80.41 72.50 72.39 72.61 78.19 78.09 78.30 76.57 76.46 76.68 76.58 76.47 76.69 79.24 79.13 79.34 80.71 80.61 80.81 77.87 77.76 77.97 77.30 77.19 77.41 75.93 75.79 76.07 76.70 76.59 76.81 77.74 77.63 77.85
16.01 78.16 78.03 78.28 80.30 80.20 80.40 72.84 72.73 72.94 78.19 78.08 78.29 76.60 76.48 76.71 76.59 76.47 76.70 79.23 79.12 79.34 80.72 80.62 80.83 77.85 77.74 77.96 77.27 77.15 77.38 75.96 75.82 76.10 76.70 76.58 76.81 77.73 77.62 77.85
16.39 78.17 78.04 78.29 80.34 80.24 80.44 73.28 73.17 73.38 78.19 78.09 78.29 76.63 76.52 76.74 76.62 76.51 76.72 79.34 79.24 79.45 80.80 80.70 80.90 77.89 77.78 77.99 77.27 77.16 77.38 76.01 75.87 76.15 76.76 76.65 76.87 77.78 77.67 77.89
16.77 78.29 78.17 78.41 80.39 80.29 80.49 73.60 73.50 73.70 78.26 78.16 78.37 76.69 76.58 76.81 76.68 76.56 76.79 79.37 79.27 79.48 80.83 80.73 80.93 77.96 77.85 78.06 77.37 77.26 77.47 76.07 75.93 76.21 76.81 76.70 76.93 77.78 77.67 77.89
17.15 78.25 78.13 78.38 80.35 80.25 80.45 74.00 73.89 74.10 78.16 78.06 78.27 76.68 76.57 76.79 76.66 76.55 76.77 79.35 79.24 79.46 80.78 80.68 80.88 77.89 77.78 77.99 77.30 77.19 77.41 76.06 75.92 76.20 76.79 76.68 76.90 77.73 77.62 77.84
17.53 78.33 78.21 78.45 80.43 80.34 80.53 74.34 74.24 74.44 78.29 78.19 78.39 76.78 76.67 76.89 76.76 76.65 76.87 79.46 79.36 79.56 80.90 80.80 81.00 77.97 77.87 78.07 77.45 77.34 77.56 76.11 75.97 76.25 76.88 76.77 76.99 77.88 77.77 77.98
17.91 78.40 78.28 78.52 80.45 80.35 80.54 74.71 74.61 74.81 78.25 78.15 78.35 76.76 76.65 76.87 76.78 76.67 76.89 79.53 79.42 79.63 80.91 80.81 81.01 77.94 77.83 78.04 77.41 77.30 77.52 76.10 75.96 76.25 76.85 76.75 76.96 77.84 77.74 77.95
18.29 78.40 78.28 78.52 80.50 80.41 80.60 74.97 74.87 75.06 78.28 78.18 78.37 76.79 76.68 76.90 76.78 76.68 76.89 79.57 79.47 79.67 80.96 80.86 81.05 77.98 77.88 78.08 77.40 77.29 77.51 76.12 75.98 76.27 76.89 76.78 76.99 77.86 77.76 77.96
18.67 78.30 78.18 78.41 80.38 80.29 80.48 75.23 75.13 75.33 78.20 78.10 78.30 76.70 76.59 76.80 76.65 76.54 76.76 79.46 79.36 79.56 80.88 80.78 80.98 77.88 77.78 77.98 77.34 77.23 77.44 76.01 75.87 76.15 76.75 76.64 76.85 77.78 77.68 77.89
19.05 78.40 78.29 78.52 80.47 80.37 80.56 75.52 75.43 75.62 78.26 78.17 78.36 76.79 76.69 76.89 76.75 76.65 76.85 79.57 79.47 79.66 80.91 80.82 81.01 77.96 77.86 78.05 77.41 77.31 77.51 76.14 76.00 76.28 76.89 76.79 76.99 77.84 77.74 77.94
19.43 78.47 78.36 78.59 80.53 80.44 80.62 75.83 75.73 75.92 78.33 78.24 78.43 76.83 76.73 76.93 76.80 76.70 76.90 79.66 79.56 79.75 80.96 80.87 81.06 78.00 77.90 78.09 77.49 77.38 77.59 76.04 75.90 76.18 76.92 76.82 77.03 77.88 77.78 77.98
19.81 78.56 78.44 78.67 80.56 80.46 80.65 76.15 76.06 76.25 78.33 78.24 78.43 76.88 76.78 76.98 76.82 76.72 76.92 79.72 79.62 79.82 81.04 80.95 81.14 78.03 77.93 78.13 77.45 77.34 77.55 76.22 76.08 76.36 76.96 76.86 77.06 77.91 77.81 78.01


==> data/kdd_50/mode2_lp_cluster_size_slope.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high Baseline_mean Baseline_ci_low Baseline_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high SGC_mean SGC_ci_low SGC_ci_high SuperGAT_mean SuperGAT_ci_low SuperGAT_ci_high Transformer_mean Transformer_ci_low Transformer_ci_high
0.01 76.63 76.46 76.81 79.36 79.23 79.49 64.54 64.42 64.66 78.34 78.21 78.47 76.81 76.67 76.96 76.73 76.58 76.87 78.21 78.08 78.35 79.61 79.49 79.74 78.12 78.00 78.25 77.24 77.10 77.38 74.04 73.87 74.21 76.84 76.70 76.98 77.74 77.59 77.88
0.03 76.85 76.67 77.02 79.48 79.35 79.61 64.55 64.43 64.67 78.41 78.28 78.54 76.83 76.69 76.97 76.82 76.67 76.96 78.28 78.14 78.41 79.72 79.59 79.84 78.23 78.10 78.37 77.34 77.19 77.49 74.09 73.91 74.27 76.92 76.77 77.06 77.89 77.74 78.04
0.05 76.81 76.64 76.98 79.44 79.31 79.57 64.47 64.35 64.59 78.38 78.25 78.51 76.83 76.68 76.97 76.73 76.59 76.87 78.27 78.14 78.41 79.73 79.60 79.86 78.22 78.09 78.36 77.32 77.18 77.47 73.91 73.74 74.09 76.91 76.77 77.05 77.84 77.70 77.98
0.07 76.77 76.60 76.94 79.48 79.34 79.61 64.52 64.40 64.65 78.41 78.28 78.55 76.83 76.69 76.98 76.76 76.62 76.91 78.32 78.18 78.45 79.74 79.61 79.87 78.20 78.07 78.34 77.26 77.12 77.41 74.04 73.86 74.21 76.89 76.74 77.03 77.82 77.68 77.97
0.09 77.08 76.92 77.24 79.47 79.34 79.60 64.56 64.44 64.68 78.44 78.30 78.57 76.82 76.67 76.96 76.75 76.61 76.90 78.24 78.10 78.38 79.73 79.60 79.86 78.18 78.04 78.31 77.39 77.25 77.54 73.83 73.65 74.00 76.94 76.80 77.08 77.84 77.70 77.98
0.11 76.89 76.73 77.06 79.38 79.25 79.51 64.60 64.48 64.72 78.30 78.17 78.43 76.73 76.58 76.87 76.66 76.52 76.80 78.15 78.02 78.29 79.66 79.53 79.79 78.15 78.01 78.28 77.21 77.06 77.35 73.72 73.55 73.89 76.81 76.66 76.95 77.71 77.57 77.86
0.13 76.90 76.73 77.06 79.47 79.33 79.60 64.63 64.51 64.75 78.34 78.21 78.47 76.73 76.59 76.87 76.67 76.52 76.81 78.17 78.04 78.31 79.66 79.53 79.79 78.13 78.00 78.26 77.26 77.11 77.41 73.76 73.58 73.93 76.84 76.69 76.98 77.77 77.63 77.91
0.15 76.96 76.80 77.12 79.46 79.34 79.59 64.59 64.47 64.71 78.33 78.20 78.46 76.72 76.58 76.85 76.67 76.53 76.81 78.19 78.06 78.32 79.72 79.59 79.84 78.09 77.96 78.23 77.30 77.16 77.43 73.67 73.50 73.83 76.82 76.68 76.96 77.74 77.60 77.87
0.17 76.92 76.77 77.08 79.44 79.31 79.57 64.71 64.59 64.82 78.33 78.20 78.46 76.73 76.60 76.87 76.64 76.50 76.77 78.16 78.03 78.29 79.73 79.60 79.86 78.06 77.93 78.20 77.18 77.05 77.32 73.78 73.61 73.94 76.78 76.64 76.92 77.72 77.58 77.85
0.19 77.07 76.90 77.23 79.54 79.40 79.67 64.66 64.54 64.78 78.42 78.29 78.56 76.79 76.65 76.94 76.73 76.59 76.88 78.24 78.11 78.38 79.81 79.68 79.94 78.13 78.00 78.27 77.32 77.18 77.47 73.72 73.55 73.89 76.87 76.73 77.02 77.82 77.68 77.96
0.21 77.02 76.86 77.17 79.50 79.36 79.63 64.56 64.44 64.68 78.36 78.22 78.49 76.69 76.55 76.83 76.61 76.47 76.76 78.13 77.99 78.27 79.79 79.66 79.92 78.07 77.94 78.21 77.27 77.13 77.42 73.80 73.63 73.97 76.75 76.61 76.89 77.75 77.61 77.88
0.23 77.09 76.93 77.24 79.57 79.44 79.70 64.67 64.55 64.79 78.39 78.26 78.52 76.70 76.56 76.84 76.61 76.47 76.76 78.15 78.01 78.29 79.82 79.68 79.95 78.09 77.95 78.22 77.24 77.10 77.39 73.78 73.60 73.96 76.79 76.65 76.93 77.79 77.65 77.93
0.25 77.25 77.10 77.40 79.69 79.56 79.82 64.68 64.56 64.80 78.50 78.37 78.62 76.82 76.68 76.95 76.74 76.60 76.89 78.33 78.20 78.46 79.92 79.80 80.05 78.21 78.08 78.34 77.38 77.24 77.51 74.02 73.86 74.19 76.93 76.79 77.07 77.91 77.78 78.04
0.27 77.17 77.01 77.32 79.63 79.50 79.76 64.73 64.61 64.85 78.39 78.26 78.52 76.68 76.54 76.82 76.61 76.47 76.75 78.28 78.14 78.41 79.91 79.79 80.04 78.08 77.95 78.22 77.28 77.15 77.42 73.89 73.73 74.06 76.84 76.70 76.98 77.83 77.69 77.97
0.29 77.07 76.92 77.22 79.51 79.38 79.64 64.74 64.62 64.86 78.22 78.10 78.35 76.51 76.38 76.65 76.44 76.30 76.58 78.12 77.98 78.25 79.79 79.67 79.92 77.92 77.79 78.05 77.20 77.06 77.34 73.85 73.68 74.01 76.58 76.44 76.72 77.70 77.56 77.83
0.31 77.09 76.94 77.24 79.59 79.46 79.73 64.81 64.68 64.93 78.29 78.16 78.42 76.60 76.46 76.74 76.57 76.43 76.71 78.17 78.03 78.30 79.85 79.71 79.98 77.96 77.82 78.09 77.28 77.14 77.42 73.94 73.78 74.11 76.74 76.60 76.88 77.76 77.63 77.90
0.33 77.12 76.97 77.27 79.59 79.46 79.71 64.66 64.54 64.78 78.27 78.15 78.40 76.56 76.43 76.70 76.49 76.36 76.63 78.18 78.05 78.31 79.88 79.75 80.00 77.93 77.80 78.06 77.18 77.05 77.32 74.03 73.87 74.20 76.72 76.59 76.86 77.70 77.57 77.83
0.35 77.25 77.09 77.40 79.75 79.62 79.88 64.73 64.60 64.85 78.43 78.30 78.56 76.71 76.57 76.86 76.64 76.50 76.78 78.30 78.16 78.44 79.98 79.85 80.11 78.09 77.96 78.23 77.31 77.17 77.46 74.26 74.09 74.42 76.82 76.68 76.96 77.84 77.70 77.98
0.37 77.13 76.98 77.28 79.61 79.48 79.74 64.83 64.71 64.95 78.29 78.16 78.42 76.57 76.43 76.70 76.49 76.35 76.63 78.18 78.05 78.32 79.96 79.83 80.08 77.95 77.81 78.08 77.19 77.05 77.32 74.17 74.00 74.33 76.71 76.57 76.85 77.72 77.59 77.86
0.39 77.32 77.18 77.47 79.77 79.65 79.90 64.92 64.80 65.04 78.39 78.26 78.52 76.64 76.50 76.78 76.60 76.47 76.74 78.30 78.17 78.44 80.06 79.93 80.18 78.04 77.91 78.17 77.34 77.20 77.48 74.37 74.21 74.53 76.82 76.69 76.96 77.85 77.71 77.98
0.41 77.33 77.18 77.47 79.74 79.61 79.86 64.86 64.74 64.98 78.40 78.27 78.53 76.64 76.50 76.77 76.63 76.49 76.76 78.30 78.17 78.43 80.04 79.92 80.17 78.09 77.96 78.22 77.34 77.20 77.47 74.36 74.20 74.52 76.85 76.72 76.99 77.87 77.74 78.00
0.43 77.32 77.17 77.46 79.73 79.61 79.86 64.81 64.69 64.94 78.34 78.21 78.47 76.60 76.46 76.73 76.57 76.44 76.71 78.28 78.14 78.41 80.07 79.94 80.20 78.02 77.89 78.15 77.29 77.16 77.43 74.45 74.29 74.62 76.76 76.63 76.90 77.85 77.72 77.99
0.45 77.17 77.02 77.31 79.63 79.50 79.76 64.74 64.62 64.86 78.21 78.08 78.34 76.49 76.35 76.62 76.43 76.29 76.57 78.19 78.06 78.32 79.95 79.82 80.08 77.89 77.75 78.02 77.14 77.00 77.28 74.32 74.16 74.48 76.64 76.50 76.77 77.71 77.58 77.84
0.47 77.35 77.21 77.50 79.74 79.61 79.87 64.96 64.84 65.08 78.30 78.17 78.43 76.57 76.43 76.71 76.50 76.36 76.64 78.28 78.15 78.41 80.09 79.97 80.22 77.96 77.83 78.10 77.30 77.17 77.44 74.52 74.36 74.68 76.76 76.63 76.90 77.84 77.71 77.98
0.49 77.36 77.21 77.51 79.81 79.69 79.94 64.84 64.72 64.96 78.37 78.24 78.50 76.58 76.45 76.72 76.60 76.47 76.74 78.35 78.22 78.48 80.12 80.00 80.25 78.02 77.89 78.15 77.32 77.19 77.46 74.56 74.41 74.72 76.79 76.65 76.92 77.88 77.75 78.02
0.51 77.40 77.25 77.55 79.75 79.62 79.88 64.89 64.77 65.02 78.29 78.16 78.42 76.55 76.40 76.69 76.56 76.42 76.70 78.31 78.18 78.45 80.07 79.94 80.20 77.96 77.83 78.10 77.29 77.15 77.43 74.64 74.47 74.81 76.75 76.61 76.89 77.83 77.69 77.97
0.53 77.30 77.16 77.45 79.77 79.64 79.90 64.89 64.77 65.02 78.27 78.14 78.40 76.52 76.38 76.66 76.46 76.32 76.59 78.31 78.18 78.44 80.08 79.95 80.21 77.95 77.81 78.08 77.25 77.12 77.39 74.59 74.43 74.75 76.71 76.57 76.84 77.82 77.69 77.95
0.55 77.34 77.19 77.49 79.77 79.64 79.90 64.85 64.73 64.97 78.24 78.11 78.37 76.46 76.33 76.60 76.41 76.27 76.56 78.30 78.16 78.43 80.09 79.96 80.22 77.90 77.76 78.03 77.22 77.08 77.36 74.63 74.47 74.78 76.63 76.49 76.77 77.78 77.65 77.92
0.57 77.44 77.30 77.59 79.83 79.70 79.95 64.90 64.78 65.02 78.28 78.14 78.41 76.53 76.39 76.66 76.52 76.38 76.65 78.40 78.27 78.54 80.13 80.00 80.26 77.92 77.79 78.05 77.22 77.08 77.35 74.75 74.59 74.91 76.71 76.57 76.85 77.81 77.67 77.94
0.59 77.47 77.33 77.61 79.87 79.74 80.00 64.93 64.80 65.05 78.34 78.21 78.47 76.57 76.43 76.70 76.49 76.35 76.62 78.46 78.33 78.59 80.22 80.10 80.35 77.95 77.82 78.08 77.36 77.23 77.49 74.83 74.67 74.98 76.75 76.61 76.88 77.89 77.76 78.03
0.61 77.44 77.29 77.58 79.77 79.65 79.90 64.79 64.67 64.91 78.27 78.14 78.40 76.47 76.33 76.61 76.46 76.32 76.60 78.33 78.20 78.47 80.08 79.95 80.21 77.88 77.74 78.02 77.21 77.07 77.35 74.73 74.57 74.89 76.69 76.55 76.83 77.80 77.66 77.94
0.63 77.56 77.41 77.70 79.89 79.76 80.02 64.90 64.78 65.02 78.32 78.18 78.45 76.57 76.43 76.71 76.60 76.47 76.74 78.46 78.32 78.59 80.19 80.06 80.32 77.99 77.85 78.12 77.31 77.17 77.45 74.95 74.79 75.11 76.75 76.62 76.89 77.89 77.76 78.03
0.65 77.51 77.36 77.65 79.84 79.71 79.96 64.86 64.75 64.98 78.23 78.10 78.35 76.43 76.30 76.57 76.42 76.28 76.55 78.41 78.28 78.54 80.18 80.06 80.31 77.87 77.74 78.00 77.21 77.08 77.35 74.87 74.71 75.02 76.64 76.51 76.77 77.82 77.69 77.95
0.67 77.46 77.32 77.60 79.86 79.74 79.98 64.95 64.83 65.07 78.27 78.14 78.40 76.49 76.35 76.62 76.43 76.29 76.56 78.38 78.25 78.51 80.13 80.01 80.25 77.90 77.77 78.03 77.26 77.13 77.39 75.01 74.85 75.16 76.66 76.53 76.80 77.88 77.75 78.01
0.69 77.57 77.42 77.71 79.92 79.80 80.05 64.94 64.82 65.06 78.26 78.13 78.38 76.51 76.37 76.65 76.46 76.32 76.59 78.44 78.31 78.58 80.23 80.11 80.36 77.90 77.77 78.03 77.27 77.13 77.40 75.03 74.88 75.19 76.67 76.53 76.80 77.86 77.73 77.99
0.71 77.50 77.36 77.64 79.95 79.82 80.07 64.96 64.83 65.08 78.25 78.12 78.38 76.46 76.32 76.59 76.47 76.33 76.61 78.48 78.35 78.61 80.25 80.12 80.37 77.90 77.77 78.03 77.27 77.13 77.41 75.13 74.97 75.29 76.68 76.54 76.82 77.89 77.75 78.02
0.73 77.49 77.35 77.64 79.87 79.74 80.00 64.88 64.76 65.00 78.21 78.08 78.35 76.42 76.29 76.56 76.37 76.24 76.51 78.39 78.26 78.52 80.22 80.09 80.35 77.86 77.73 78.00 77.17 77.03 77.31 75.14 74.99 75.30 76.61 76.48 76.75 77.81 77.67 77.94
0.75 77.58 77.43 77.73 79.85 79.73 79.98 64.96 64.83 65.08 78.20 78.07 78.33 76.49 76.35 76.63 76.42 76.28 76.56 78.42 78.29 78.55 80.18 80.05 80.31 77.87 77.73 78.00 77.25 77.11 77.39 75.23 75.07 75.39 76.67 76.53 76.80 77.85 77.72 77.99
0.77 77.60 77.45 77.75 79.96 79.83 80.09 64.86 64.74 64.98 78.27 78.13 78.40 76.50 76.36 76.64 76.49 76.35 76.63 78.51 78.38 78.65 80.30 80.17 80.43 77.93 77.79 78.07 77.26 77.12 77.40 75.24 75.08 75.40 76.70 76.56 76.84 77.91 77.77 78.05
0.79 77.55 77.40 77.69 79.95 79.82 80.08 64.91 64.79 65.03 78.21 78.09 78.34 76.42 76.29 76.56 76.41 76.27 76.54 78.46 78.33 78.59 80.31 80.18 80.43 77.87 77.74 78.00 77.17 77.03 77.31 75.29 75.13 75.45 76.62 76.49 76.75 77.85 77.72 77.99
0.81 77.58 77.43 77.72 79.93 79.80 80.05 64.90 64.78 65.03 78.13 78.00 78.27 76.42 76.28 76.56 76.39 76.25 76.53 78.43 78.30 78.56 80.24 80.11 80.37 77.80 77.67 77.93 77.15 77.02 77.29 75.28 75.12 75.44 76.57 76.44 76.71 77.80 77.66 77.94
0.83 77.56 77.42 77.71 79.95 79.83 80.08 64.98 64.86 65.11 78.24 78.11 78.38 76.45 76.31 76.59 76.45 76.31 76.59 78.47 78.34 78.60 80.27 80.14 80.40 77.88 77.74 78.01 77.18 77.04 77.32 75.32 75.16 75.48 76.59 76.45 76.73 77.87 77.74 78.01
0.85 77.61 77.47 77.75 79.94 79.81 80.07 64.98 64.86 65.10 78.21 78.08 78.35 76.40 76.26 76.54 76.38 76.24 76.52 78.48 78.34 78.61 80.26 80.13 80.38 77.84 77.71 77.98 77.18 77.04 77.32 75.31 75.15 75.47 76.56 76.42 76.70 77.83 77.69 77.96
0.87 77.70 77.56 77.85 80.07 79.94 80.19 64.92 64.80 65.05 78.28 78.15 78.41 76.54 76.40 76.68 76.48 76.34 76.62 78.61 78.48 78.74 80.38 80.26 80.51 77.91 77.78 78.05 77.28 77.14 77.42 75.47 75.32 75.63 76.70 76.56 76.84 77.92 77.78 78.05
0.89 77.66 77.52 77.80 80.01 79.88 80.14 64.89 64.77 65.02 78.28 78.15 78.41 76.48 76.34 76.62 76.45 76.32 76.59 78.57 78.44 78.71 80.33 80.21 80.46 77.91 77.78 78.04 77.26 77.12 77.39 75.39 75.23 75.55 76.64 76.50 76.78 77.91 77.77 78.04
0.91 77.61 77.47 77.75 80.00 79.88 80.13 64.86 64.74 64.98 78.18 78.05 78.31 76.38 76.24 76.52 76.37 76.23 76.51 78.52 78.39 78.66 80.27 80.14 80.39 77.79 77.66 77.93 77.11 76.97 77.25 75.38 75.22 75.54 76.54 76.40 76.68 77.81 77.67 77.95
0.93 77.54 77.40 77.67 79.94 79.82 80.07 64.88 64.75 65.00 78.14 78.01 78.26 76.31 76.18 76.45 76.30 76.16 76.43 78.46 78.33 78.59 80.25 80.13 80.38 77.73 77.60 77.86 77.08 76.95 77.21 75.39 75.24 75.54 76.47 76.34 76.60 77.76 77.64 77.89
0.95 77.63 77.48 77.77 79.99 79.87 80.12 64.85 64.74 64.97 78.13 78.00 78.26 76.33 76.19 76.47 76.29 76.15 76.44 78.45 78.32 78.59 80.33 80.20 80.45 77.75 77.62 77.89 77.11 76.97 77.24 75.53 75.37 75.68 76.48 76.35 76.62 77.81 77.67 77.94
0.97 77.64 77.50 77.78 80.05 79.92 80.18 64.87 64.75 64.99 78.21 78.08 78.34 76.39 76.25 76.52 76.40 76.26 76.54 78.55 78.42 78.68 80.39 80.26 80.51 77.83 77.70 77.96 77.15 77.01 77.28 75.57 75.41 75.73 76.55 76.41 76.69 77.80 77.67 77.94
0.99 77.71 77.58 77.85 80.08 79.95 80.20 64.90 64.78 65.02 78.21 78.08 78.34 76.36 76.22 76.49 76.34 76.21 76.48 78.59 78.46 78.72 80.40 80.27 80.52 77.78 77.65 77.91 77.18 77.05 77.32 75.52 75.36 75.68 76.56 76.43 76.69 77.82 77.69 77.96


==> data/kdd_50/mode2_lp_feature_center_distance.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high Baseline_mean Baseline_ci_low Baseline_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high SGC_mean SGC_ci_low SGC_ci_high SuperGAT_mean SuperGAT_ci_low SuperGAT_ci_high Transformer_mean Transformer_ci_low Transformer_ci_high
0.05 65.29 65.05 65.54 69.49 69.14 69.84 64.92 64.80 65.05 69.33 69.09 69.58 69.42 69.22 69.62 69.11 68.90 69.32 68.31 68.04 68.57 74.69 74.46 74.91 68.03 67.71 68.34 59.43 59.21 59.66 66.19 65.96 66.42 69.08 68.88 69.29 68.31 68.08 68.54
0.15 71.13 70.93 71.32 76.60 76.44 76.77 64.86 64.74 64.98 74.75 74.58 74.91 73.57 73.40 73.74 73.43 73.26 73.61 74.31 74.13 74.49 78.46 78.32 78.60 74.50 74.34 74.67 65.81 65.60 66.03 69.59 69.39 69.80 73.39 73.21 73.57 73.46 73.27 73.64
0.25 73.66 73.48 73.84 78.23 78.08 78.37 64.90 64.78 65.02 76.46 76.32 76.61 75.09 74.94 75.25 75.01 74.86 75.17 76.27 76.12 76.42 79.38 79.25 79.51 76.10 75.95 76.25 69.94 69.73 70.14 71.73 71.54 71.93 75.10 74.94 75.26 75.53 75.37 75.69
0.35 74.73 74.56 74.90 78.82 78.69 78.95 64.93 64.81 65.06 77.06 76.92 77.20 75.57 75.42 75.72 75.55 75.40 75.70 77.04 76.89 77.19 79.68 79.55 79.80 76.75 76.61 76.89 72.09 71.90 72.28 72.66 72.47 72.84 75.71 75.57 75.86 76.35 76.20 76.50
0.45 75.61 75.44 75.77 79.22 79.08 79.35 64.89 64.77 65.01 77.49 77.35 77.62 76.03 75.88 76.17 75.88 75.73 76.03 77.54 77.40 77.69 79.88 79.75 80.01 77.13 76.99 77.26 73.71 73.54 73.89 73.41 73.23 73.59 76.10 75.95 76.25 76.82 76.67 76.97
0.55 75.98 75.81 76.14 79.36 79.23 79.49 64.95 64.82 65.08 77.63 77.49 77.76 76.14 75.99 76.28 76.09 75.94 76.23 77.76 77.62 77.90 79.94 79.81 80.07 77.27 77.13 77.41 74.57 74.40 74.74 73.96 73.78 74.13 76.25 76.10 76.39 77.09 76.95 77.23
0.65 76.35 76.19 76.51 79.53 79.40 79.66 64.95 64.82 65.07 77.82 77.68 77.95 76.31 76.17 76.45 76.23 76.08 76.37 77.98 77.84 78.13 80.02 79.89 80.15 77.50 77.36 77.64 75.27 75.11 75.43 74.19 74.02 74.37 76.45 76.31 76.60 77.28 77.13 77.42
0.75 76.68 76.52 76.83 79.66 79.53 79.78 64.89 64.77 65.01 77.97 77.84 78.11 76.33 76.18 76.47 76.35 76.21 76.49 78.15 78.01 78.28 80.10 79.97 80.22 77.61 77.48 77.75 75.81 75.66 75.97 74.44 74.27 74.61 76.55 76.41 76.69 77.51 77.37 77.64
0.85 76.78 76.64 76.93 79.70 79.58 79.82 64.95 64.83 65.07 78.02 77.89 78.14 76.43 76.29 76.56 76.38 76.25 76.52 78.18 78.05 78.31 80.15 80.03 80.28 77.67 77.54 77.80 76.05 75.91 76.20 74.73 74.57 74.90 76.57 76.44 76.71 77.53 77.40 77.67
0.95 77.04 76.90 77.18 79.76 79.64 79.89 64.89 64.77 65.01 78.05 77.93 78.18 76.44 76.30 76.57 76.38 76.24 76.52 78.25 78.12 78.39 80.16 80.04 80.29 77.71 77.58 77.84 76.34 76.20 76.48 74.69 74.53 74.85 76.57 76.44 76.71 77.63 77.50 77.76
1.05 77.10 76.95 77.26 79.82 79.70 79.95 64.93 64.81 65.04 78.09 77.96 78.22 76.44 76.30 76.58 76.45 76.31 76.58 78.33 78.19 78.46 80.21 80.09 80.33 77.70 77.57 77.84 76.51 76.37 76.65 74.87 74.71 75.04 76.59 76.45 76.73 77.61 77.48 77.75
1.15 77.29 77.15 77.44 79.92 79.79 80.05 64.99 64.87 65.11 78.20 78.07 78.33 76.52 76.38 76.65 76.49 76.35 76.63 78.45 78.32 78.58 80.28 80.15 80.40 77.83 77.70 77.96 76.74 76.60 76.88 75.02 74.85 75.18 76.69 76.55 76.83 77.78 77.65 77.92
1.25 77.30 77.15 77.45 79.98 79.85 80.10 64.92 64.80 65.05 78.21 78.08 78.34 76.51 76.37 76.64 76.45 76.31 76.59 78.43 78.29 78.56 80.31 80.18 80.44 77.86 77.72 77.99 76.85 76.71 76.99 75.08 74.92 75.25 76.72 76.59 76.86 77.81 77.68 77.95
1.35 77.28 77.14 77.43 79.94 79.81 80.06 64.96 64.84 65.08 78.22 78.09 78.35 76.51 76.37 76.64 76.46 76.33 76.60 78.48 78.35 78.61 80.30 80.18 80.42 77.87 77.74 78.00 76.87 76.72 77.01 75.20 75.04 75.36 76.68 76.55 76.82 77.78 77.65 77.91
1.45 77.49 77.35 77.63 79.99 79.87 80.11 64.87 64.75 64.99 78.23 78.10 78.35 76.54 76.40 76.67 76.51 76.38 76.65 78.55 78.43 78.68 80.34 80.22 80.46 77.86 77.73 77.99 77.02 76.88 77.16 75.24 75.09 75.40 76.71 76.58 76.84 77.84 77.71 77.97
1.55 77.49 77.34 77.64 80.00 79.88 80.13 64.97 64.85 65.09 78.22 78.09 78.35 76.51 76.38 76.65 76.48 76.34 76.62 78.52 78.39 78.65 80.30 80.18 80.43 77.86 77.73 77.99 77.03 76.90 77.17 75.24 75.08 75.40 76.66 76.52 76.80 77.80 77.67 77.94
1.65 77.54 77.39 77.68 80.03 79.91 80.16 64.98 64.86 65.10 78.25 78.12 78.38 76.47 76.33 76.61 76.48 76.35 76.62 78.56 78.43 78.69 80.34 80.21 80.46 77.88 77.75 78.01 77.10 76.97 77.24 75.42 75.27 75.58 76.67 76.53 76.81 77.85 77.71 77.98
1.75 77.49 77.35 77.63 79.95 79.82 80.07 64.91 64.79 65.04 78.19 78.06 78.32 76.43 76.29 76.56 76.36 76.23 76.50 78.50 78.37 78.63 80.28 80.15 80.40 77.81 77.68 77.94 77.02 76.89 77.16 75.29 75.13 75.45 76.55 76.41 76.69 77.79 77.66 77.93
1.85 77.51 77.36 77.66 79.99 79.86 80.12 64.88 64.76 65.01 78.21 78.09 78.34 76.46 76.33 76.60 76.46 76.32 76.59 78.51 78.38 78.65 80.30 80.17 80.43 77.85 77.72 77.98 77.09 76.96 77.23 75.34 75.17 75.50 76.63 76.50 76.77 77.87 77.73 78.00
1.95 77.54 77.40 77.69 79.98 79.86 80.11 64.93 64.81 65.06 78.19 78.06 78.32 76.37 76.23 76.51 76.39 76.25 76.54 78.48 78.34 78.61 80.31 80.18 80.44 77.82 77.69 77.96 77.08 76.94 77.22 75.36 75.20 75.52 76.54 76.41 76.68 77.83 77.70 77.97
2.05 77.64 77.50 77.78 80.00 79.88 80.13 64.96 64.84 65.08 78.23 78.10 78.35 76.41 76.28 76.55 76.42 76.28 76.55 78.53 78.40 78.66 80.35 80.22 80.47 77.85 77.72 77.98 77.15 77.02 77.29 75.42 75.27 75.57 76.56 76.43 76.69 77.82 77.68 77.95
2.15 77.58 77.43 77.72 79.95 79.83 80.08 64.95 64.83 65.07 78.09 77.95 78.22 76.28 76.15 76.42 76.28 76.14 76.42 78.47 78.34 78.61 80.26 80.13 80.39 77.71 77.57 77.84 77.12 76.99 77.26 75.40 75.24 75.55 76.46 76.33 76.60 77.77 77.63 77.90
2.25 77.65 77.51 77.79 80.05 79.92 80.17 64.94 64.82 65.07 78.23 78.11 78.36 76.38 76.25 76.52 76.36 76.23 76.50 78.55 78.41 78.68 80.39 80.27 80.52 77.86 77.73 77.99 77.17 77.04 77.31 75.45 75.29 75.61 76.56 76.42 76.69 77.87 77.74 78.01
2.35 77.68 77.54 77.82 79.95 79.82 80.07 64.86 64.73 64.98 78.16 78.03 78.29 76.42 76.29 76.56 76.35 76.22 76.49 78.52 78.39 78.65 80.27 80.15 80.40 77.78 77.65 77.91 77.18 77.04 77.31 75.46 75.30 75.62 76.56 76.42 76.70 77.83 77.70 77.97
2.45 77.67 77.53 77.81 80.08 79.96 80.21 64.89 64.77 65.02 78.26 78.13 78.38 76.41 76.27 76.55 76.41 76.27 76.54 78.55 78.42 78.68 80.36 80.23 80.49 77.88 77.74 78.01 77.25 77.12 77.38 75.46 75.31 75.62 76.54 76.41 76.68 77.87 77.74 78.00
2.55 77.82 77.68 77.96 80.10 79.97 80.23 64.94 64.82 65.06 78.32 78.19 78.45 76.45 76.31 76.59 76.44 76.30 76.58 78.64 78.50 78.77 80.36 80.24 80.49 77.93 77.79 78.06 77.29 77.15 77.43 75.63 75.47 75.79 76.64 76.50 76.78 77.95 77.81 78.08
2.65 77.75 77.61 77.89 80.06 79.93 80.18 65.00 64.88 65.13 78.25 78.12 78.38 76.44 76.30 76.58 76.40 76.26 76.54 78.56 78.43 78.70 80.39 80.26 80.51 77.87 77.74 78.01 77.24 77.11 77.38 75.53 75.37 75.69 76.57 76.43 76.71 77.91 77.77 78.04
2.75 77.72 77.58 77.86 80.05 79.92 80.17 64.91 64.79 65.03 78.23 78.10 78.36 76.38 76.24 76.52 76.39 76.26 76.53 78.55 78.42 78.68 80.36 80.24 80.49 77.82 77.69 77.95 77.29 77.16 77.43 75.63 75.48 75.79 76.56 76.43 76.70 77.85 77.71 77.98
2.85 77.82 77.69 77.96 80.14 80.01 80.26 64.97 64.85 65.09 78.27 78.14 78.40 76.44 76.31 76.58 76.43 76.29 76.57 78.63 78.50 78.76 80.41 80.29 80.54 77.92 77.79 78.05 77.31 77.18 77.44 75.71 75.56 75.87 76.64 76.50 76.77 77.95 77.82 78.08
2.95 77.70 77.55 77.84 79.99 79.86 80.12 64.87 64.75 64.99 78.19 78.05 78.32 76.34 76.20 76.49 76.31 76.17 76.45 78.48 78.35 78.62 80.30 80.17 80.42 77.80 77.67 77.93 77.26 77.13 77.40 75.57 75.41 75.72 76.54 76.40 76.68 77.88 77.74 78.01
3.05 77.66 77.52 77.81 79.89 79.76 80.02 64.87 64.74 65.00 78.11 77.98 78.24 76.23 76.09 76.37 76.21 76.07 76.35 78.43 78.29 78.56 80.22 80.09 80.35 77.74 77.61 77.88 77.20 77.06 77.34 75.45 75.30 75.61 76.43 76.29 76.57 77.76 77.63 77.90
3.15 77.79 77.64 77.93 80.08 79.96 80.21 64.92 64.80 65.05 78.23 78.10 78.36 76.37 76.23 76.50 76.34 76.21 76.48 78.58 78.45 78.71 80.35 80.22 80.48 77.85 77.72 77.98 77.27 77.14 77.41 75.66 75.50 75.82 76.53 76.39 76.66 77.87 77.74 78.00
3.25 77.80 77.65 77.94 80.08 79.95 80.21 64.89 64.77 65.01 78.19 78.06 78.32 76.36 76.22 76.50 76.32 76.19 76.46 78.56 78.43 78.69 80.38 80.25 80.50 77.85 77.72 77.98 77.35 77.21 77.48 75.68 75.52 75.84 76.50 76.36 76.64 77.90 77.77 78.04
3.35 77.70 77.56 77.84 79.96 79.83 80.09 64.91 64.79 65.03 78.17 78.03 78.30 76.31 76.17 76.45 76.32 76.18 76.46 78.51 78.37 78.64 80.30 80.17 80.43 77.78 77.65 77.92 77.19 77.06 77.33 75.58 75.42 75.74 76.45 76.31 76.59 77.81 77.67 77.95
3.45 77.78 77.64 77.92 80.09 79.96 80.22 64.93 64.81 65.05 78.21 78.08 78.34 76.32 76.18 76.46 76.33 76.19 76.47 78.58 78.45 78.71 80.40 80.28 80.53 77.85 77.71 77.98 77.32 77.18 77.45 75.63 75.47 75.79 76.49 76.35 76.63 77.88 77.75 78.02
3.55 77.84 77.70 77.97 80.10 79.98 80.23 64.94 64.82 65.06 78.27 78.14 78.40 76.41 76.27 76.55 76.41 76.28 76.55 78.63 78.50 78.75 80.41 80.29 80.54 77.88 77.75 78.02 77.36 77.23 77.49 75.67 75.52 75.82 76.53 76.40 76.67 77.96 77.83 78.09
3.65 77.86 77.72 78.00 80.14 80.01 80.27 64.98 64.86 65.11 78.26 78.13 78.39 76.37 76.23 76.51 76.36 76.22 76.50 78.65 78.51 78.78 80.42 80.29 80.54 77.85 77.72 77.98 77.38 77.24 77.52 75.72 75.56 75.87 76.56 76.42 76.70 77.93 77.80 78.07
3.75 77.87 77.73 78.01 80.06 79.93 80.19 64.97 64.85 65.09 78.22 78.09 78.36 76.38 76.24 76.52 76.41 76.27 76.55 78.60 78.46 78.73 80.36 80.23 80.48 77.85 77.72 77.99 77.33 77.20 77.47 75.73 75.57 75.89 76.52 76.38 76.66 77.90 77.77 78.04
3.85 77.77 77.63 77.91 80.05 79.92 80.18 65.01 64.89 65.13 78.17 78.03 78.31 76.31 76.17 76.45 76.33 76.19 76.47 78.57 78.44 78.70 80.37 80.24 80.50 77.83 77.69 77.96 77.33 77.19 77.47 75.63 75.48 75.79 76.51 76.37 76.65 77.86 77.72 77.99
3.95 77.85 77.71 77.98 80.12 80.00 80.24 64.92 64.79 65.04 78.27 78.14 78.40 76.37 76.24 76.51 76.35 76.22 76.49 78.61 78.49 78.74 80.38 80.26 80.51 77.88 77.75 78.01 77.40 77.27 77.53 75.73 75.57 75.88 76.57 76.44 76.71 77.94 77.80 78.07
4.05 77.76 77.62 77.90 80.07 79.95 80.20 64.93 64.81 65.05 78.15 78.02 78.28 76.21 76.08 76.35 76.22 76.07 76.36 78.51 78.38 78.64 80.37 80.24 80.49 77.77 77.64 77.91 77.30 77.17 77.43 75.58 75.43 75.74 76.40 76.27 76.54 77.84 77.70 77.97
4.15 77.91 77.77 78.04 80.16 80.04 80.28 64.91 64.79 65.03 78.22 78.10 78.34 76.36 76.23 76.49 76.37 76.24 76.50 78.66 78.54 78.79 80.44 80.32 80.57 77.82 77.70 77.95 77.38 77.25 77.51 75.81 75.66 75.96 76.51 76.38 76.64 77.90 77.77 78.03
4.25 77.82 77.68 77.96 80.08 79.96 80.21 64.91 64.79 65.04 78.19 78.06 78.32 76.34 76.21 76.47 76.31 76.17 76.44 78.58 78.45 78.71 80.38 80.25 80.50 77.85 77.72 77.98 77.32 77.18 77.46 75.74 75.59 75.90 76.51 76.38 76.65 77.93 77.80 78.06
4.35 77.90 77.75 78.04 80.12 79.99 80.25 64.90 64.78 65.03 78.23 78.10 78.37 76.35 76.20 76.49 76.34 76.19 76.48 78.63 78.49 78.76 80.42 80.29 80.55 77.87 77.74 78.01 77.35 77.21 77.49 75.76 75.60 75.92 76.54 76.40 76.68 77.90 77.76 78.04
4.45 77.79 77.65 77.92 80.03 79.90 80.15 64.82 64.69 64.94 78.13 78.00 78.25 76.23 76.10 76.36 76.23 76.10 76.36 78.51 78.38 78.63 80.37 80.24 80.49 77.77 77.64 77.90 77.19 77.06 77.32 75.73 75.58 75.89 76.38 76.25 76.51 77.82 77.69 77.95
4.55 77.84 77.71 77.98 80.07 79.95 80.19 64.89 64.76 65.01 78.17 78.04 78.29 76.28 76.14 76.41 76.28 76.15 76.42 78.57 78.44 78.69 80.35 80.23 80.47 77.78 77.66 77.91 77.33 77.20 77.46 75.73 75.57 75.88 76.48 76.35 76.61 77.83 77.70 77.96
4.65 77.95 77.81 78.09 80.15 80.03 80.28 64.93 64.81 65.05 78.20 78.07 78.33 76.33 76.19 76.47 76.33 76.19 76.47 78.65 78.52 78.78 80.40 80.28 80.53 77.82 77.69 77.96 77.36 77.23 77.50 75.85 75.70 76.01 76.47 76.33 76.61 77.89 77.75 78.02
4.75 77.91 77.77 78.05 80.18 80.06 80.30 64.97 64.85 65.09 78.22 78.10 78.35 76.29 76.15 76.43 76.31 76.17 76.44 78.63 78.50 78.76 80.45 80.33 80.57 77.82 77.69 77.96 77.41 77.28 77.54 75.82 75.67 75.98 76.46 76.33 76.60 77.96 77.82 78.09
4.85 77.95 77.82 78.08 80.17 80.04 80.29 64.95 64.82 65.07 78.27 78.14 78.40 76.37 76.24 76.51 76.35 76.22 76.48 78.63 78.51 78.76 80.47 80.35 80.60 77.89 77.76 78.02 77.37 77.24 77.49 75.91 75.76 76.05 76.53 76.40 76.66 77.99 77.86 78.12
4.95 77.75 77.61 77.89 80.04 79.91 80.16 64.99 64.87 65.12 78.14 78.01 78.27 76.26 76.13 76.40 76.22 76.08 76.35 78.51 78.38 78.64 80.33 80.21 80.45 77.78 77.65 77.91 77.26 77.13 77.40 75.71 75.55 75.86 76.41 76.28 76.55 77.80 77.67 77.93


==> data/kdd_50/mode2_lp_num_clusters.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high Baseline_mean Baseline_ci_low Baseline_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high SGC_mean SGC_ci_low SGC_ci_high SuperGAT_mean SuperGAT_ci_low SuperGAT_ci_high Transformer_mean Transformer_ci_low Transformer_ci_high
2.99 77.02 76.98 77.06 80.18 80.15 80.22 63.62 63.59 63.66 77.17 77.13 77.21 74.93 74.89 74.97 74.95 74.91 74.99 78.14 78.10 78.17 80.58 80.55 80.62 76.76 76.72 76.79 75.50 75.46 75.54 76.08 76.03 76.12 74.98 74.94 75.01 76.67 76.64 76.71
4.01 77.69 77.65 77.73 80.05 80.01 80.08 64.94 64.90 64.97 78.24 78.21 78.28 76.45 76.41 76.49 76.44 76.40 76.48 78.57 78.54 78.61 80.35 80.32 80.39 77.87 77.84 77.91 77.22 77.18 77.25 75.48 75.44 75.53 76.62 76.58 76.66 77.88 77.84 77.92


==> data/kdd_50/mode2_lp_nvertex.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high Baseline_mean Baseline_ci_low Baseline_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high SGC_mean SGC_ci_low SGC_ci_high SuperGAT_mean SuperGAT_ci_low SuperGAT_ci_high Transformer_mean Transformer_ci_low Transformer_ci_high
131.83 77.61 77.32 77.90 79.82 79.55 80.09 73.66 73.39 73.94 78.89 78.60 79.17 76.78 76.49 77.07 76.82 76.53 77.10 78.49 78.21 78.76 79.95 79.68 80.23 78.29 78.01 78.58 77.82 77.54 78.10 74.54 74.23 74.85 77.00 76.71 77.29 78.19 77.90 78.47
139.49 77.70 77.45 77.96 79.96 79.72 80.19 73.39 73.15 73.63 78.93 78.69 79.17 76.89 76.64 77.15 76.91 76.66 77.17 78.53 78.29 78.77 80.08 79.84 80.31 78.31 78.06 78.55 77.90 77.65 78.14 74.43 74.15 74.71 77.05 76.80 77.30 78.19 77.95 78.43
147.15 77.58 77.32 77.84 79.92 79.68 80.17 73.08 72.82 73.33 78.83 78.57 79.08 76.78 76.52 77.05 76.75 76.49 77.01 78.53 78.28 78.78 80.04 79.80 80.29 78.25 78.00 78.50 77.73 77.48 77.99 74.52 74.22 74.81 76.94 76.68 77.21 78.13 77.87 78.39
154.81 77.59 77.35 77.83 79.85 79.63 80.07 72.91 72.68 73.13 78.71 78.48 78.94 76.71 76.48 76.95 76.69 76.45 76.93 78.39 78.16 78.62 79.96 79.74 80.19 78.13 77.90 78.36 77.74 77.51 77.98 74.73 74.47 74.99 76.86 76.62 77.10 78.06 77.83 78.29
162.47 77.69 77.44 77.93 80.07 79.85 80.29 72.56 72.33 72.79 78.91 78.69 79.14 76.94 76.71 77.18 76.87 76.63 77.11 78.63 78.40 78.86 80.16 79.94 80.38 78.41 78.18 78.64 77.86 77.62 78.10 74.85 74.59 75.11 76.98 76.74 77.22 78.28 78.05 78.51
170.13 77.58 77.33 77.83 79.92 79.69 80.16 72.29 72.04 72.54 78.80 78.57 79.04 76.69 76.44 76.94 76.69 76.45 76.94 78.44 78.19 78.68 80.09 79.86 80.33 78.20 77.95 78.44 77.73 77.49 77.97 74.69 74.41 74.97 76.88 76.63 77.14 78.15 77.91 78.40
177.79 77.70 77.48 77.92 79.99 79.78 80.20 72.06 71.84 72.27 78.78 78.56 79.00 76.77 76.55 76.99 76.79 76.57 77.02 78.57 78.35 78.78 80.14 79.94 80.35 78.30 78.09 78.52 77.67 77.45 77.89 74.92 74.68 75.16 76.94 76.72 77.16 78.15 77.93 78.37
185.45 77.67 77.45 77.88 80.09 79.89 80.29 71.80 71.59 72.00 78.87 78.66 79.07 76.88 76.66 77.09 76.93 76.72 77.15 78.60 78.40 78.81 80.28 80.08 80.48 78.35 78.14 78.56 77.73 77.52 77.94 75.04 74.82 75.27 77.00 76.79 77.22 78.26 78.05 78.46
193.11 77.72 77.49 77.95 80.06 79.85 80.28 71.62 71.41 71.84 78.74 78.52 78.96 76.74 76.51 76.96 76.75 76.53 76.98 78.61 78.39 78.83 80.23 80.01 80.45 78.25 78.02 78.47 77.75 77.53 77.97 74.87 74.62 75.11 76.91 76.69 77.13 78.21 77.98 78.43
200.77 77.52 77.31 77.74 79.79 79.59 79.99 71.29 71.09 71.49 78.55 78.35 78.75 76.52 76.31 76.73 76.53 76.32 76.74 78.37 78.17 78.57 79.96 79.76 80.16 77.97 77.77 78.18 77.45 77.24 77.65 74.88 74.64 75.11 76.71 76.50 76.92 77.98 77.77 78.18
208.43 77.69 77.48 77.89 80.07 79.88 80.26 71.12 70.92 71.32 78.75 78.56 78.94 76.72 76.52 76.92 76.81 76.61 77.02 78.62 78.42 78.82 80.25 80.06 80.44 78.18 77.99 78.38 77.65 77.45 77.85 75.17 74.95 75.39 76.97 76.76 77.17 78.20 78.01 78.40
216.09 77.72 77.50 77.94 80.14 79.94 80.35 70.92 70.71 71.13 78.81 78.60 79.02 76.79 76.57 77.01 76.80 76.59 77.02 78.72 78.51 78.93 80.40 80.20 80.60 78.28 78.07 78.49 77.61 77.40 77.82 75.09 74.85 75.33 76.93 76.71 77.15 78.22 78.00 78.43
223.75 77.76 77.55 77.96 80.05 79.86 80.24 70.61 70.42 70.81 78.70 78.50 78.89 76.68 76.48 76.89 76.80 76.60 77.01 78.61 78.42 78.81 80.21 80.02 80.40 78.22 78.02 78.41 77.61 77.41 77.81 75.18 74.96 75.40 76.96 76.76 77.16 78.17 77.97 78.37
231.41 77.73 77.53 77.94 80.08 79.89 80.26 70.51 70.32 70.70 78.64 78.45 78.83 76.68 76.49 76.88 76.74 76.54 76.93 78.60 78.41 78.79 80.33 80.14 80.51 78.15 77.96 78.34 77.59 77.39 77.78 75.14 74.93 75.36 76.91 76.71 77.10 78.08 77.89 78.28
239.07 77.71 77.50 77.92 80.04 79.85 80.24 70.18 69.99 70.38 78.65 78.45 78.84 76.65 76.45 76.86 76.70 76.50 76.91 78.55 78.35 78.75 80.28 80.08 80.48 78.12 77.92 78.33 77.54 77.33 77.74 75.23 75.00 75.45 76.87 76.66 77.08 78.11 77.91 78.32
246.73 77.57 77.37 77.76 79.92 79.75 80.09 69.86 69.68 70.04 78.46 78.28 78.64 76.49 76.30 76.68 76.50 76.31 76.69 78.43 78.25 78.61 80.11 79.94 80.29 77.96 77.78 78.14 77.44 77.25 77.63 74.98 74.77 75.20 76.71 76.52 76.89 77.96 77.78 78.14
254.39 77.67 77.48 77.86 80.12 79.95 80.28 69.72 69.54 69.90 78.63 78.45 78.80 76.71 76.53 76.89 76.68 76.50 76.87 78.68 78.51 78.86 80.39 80.22 80.56 78.16 77.98 78.33 77.43 77.25 77.62 75.24 75.04 75.44 76.84 76.66 77.03 78.08 77.90 78.26
262.05 77.68 77.47 77.88 80.04 79.85 80.22 69.66 69.47 69.85 78.58 78.39 78.77 76.66 76.46 76.86 76.60 76.40 76.80 78.60 78.41 78.79 80.31 80.12 80.49 78.03 77.84 78.23 77.46 77.26 77.66 75.27 75.06 75.49 76.81 76.60 77.01 78.07 77.88 78.27
269.71 77.64 77.46 77.82 80.02 79.86 80.18 69.34 69.18 69.51 78.49 78.33 78.66 76.58 76.40 76.75 76.56 76.39 76.74 78.56 78.39 78.73 80.25 80.09 80.41 77.97 77.80 78.14 77.38 77.21 77.56 75.22 75.02 75.41 76.71 76.53 76.88 77.99 77.81 78.16
277.37 77.56 77.38 77.74 79.96 79.79 80.13 69.05 68.89 69.22 78.46 78.29 78.63 76.49 76.31 76.67 76.50 76.32 76.68 78.46 78.29 78.63 80.20 80.03 80.36 77.97 77.80 78.14 77.33 77.16 77.50 75.13 74.94 75.32 76.70 76.52 76.88 77.92 77.74 78.09
285.03 77.63 77.43 77.83 79.95 79.78 80.13 68.87 68.69 69.06 78.45 78.26 78.63 76.52 76.33 76.71 76.53 76.34 76.72 78.50 78.32 78.69 80.21 80.03 80.39 77.98 77.79 78.17 77.40 77.21 77.59 75.17 74.96 75.39 76.70 76.50 76.89 77.96 77.77 78.15
292.69 77.66 77.47 77.84 80.06 79.89 80.23 68.86 68.69 69.03 78.49 78.31 78.66 76.49 76.31 76.68 76.53 76.35 76.72 78.58 78.41 78.76 80.35 80.18 80.52 78.02 77.85 78.20 77.42 77.24 77.60 75.28 75.08 75.48 76.68 76.49 76.86 78.03 77.85 78.20
300.35 77.65 77.47 77.82 80.05 79.89 80.20 68.57 68.41 68.73 78.46 78.29 78.62 76.49 76.32 76.66 76.46 76.29 76.63 78.55 78.39 78.71 80.32 80.16 80.48 78.02 77.85 78.18 77.36 77.19 77.53 75.18 74.98 75.37 76.66 76.49 76.83 77.98 77.81 78.15
308.01 77.57 77.39 77.75 79.95 79.79 80.12 68.27 68.11 68.44 78.37 78.20 78.54 76.49 76.31 76.67 76.49 76.31 76.68 78.56 78.39 78.73 80.25 80.09 80.41 77.90 77.73 78.07 77.29 77.12 77.47 75.27 75.07 75.46 76.67 76.49 76.84 77.87 77.69 78.04
315.67 77.67 77.50 77.84 80.02 79.87 80.18 68.09 67.93 68.24 78.45 78.29 78.61 76.50 76.33 76.67 76.51 76.34 76.68 78.54 78.38 78.70 80.30 80.14 80.45 77.96 77.80 78.13 77.42 77.25 77.58 75.26 75.07 75.44 76.68 76.51 76.85 77.99 77.82 78.15
323.33 77.60 77.43 77.77 79.97 79.82 80.12 68.07 67.92 68.23 78.37 78.22 78.53 76.48 76.32 76.64 76.47 76.31 76.64 78.49 78.33 78.64 80.29 80.14 80.44 77.94 77.78 78.10 77.30 77.14 77.46 75.31 75.13 75.50 76.64 76.47 76.80 77.90 77.74 78.05
330.99 77.57 77.39 77.74 79.94 79.78 80.10 67.91 67.75 68.07 78.30 78.14 78.46 76.46 76.29 76.63 76.46 76.29 76.63 78.50 78.34 78.67 80.26 80.11 80.42 77.87 77.71 78.03 77.26 77.10 77.43 75.33 75.15 75.51 76.61 76.44 76.77 77.86 77.70 78.03
338.65 77.66 77.49 77.84 80.06 79.91 80.21 67.65 67.50 67.80 78.45 78.29 78.60 76.55 76.39 76.72 76.58 76.42 76.74 78.60 78.45 78.76 80.35 80.20 80.50 78.01 77.85 78.17 77.40 77.25 77.56 75.37 75.19 75.56 76.75 76.59 76.91 78.01 77.85 78.17
346.31 77.65 77.49 77.82 80.05 79.91 80.20 67.47 67.32 67.62 78.44 78.28 78.59 76.51 76.34 76.67 76.55 76.39 76.72 78.60 78.45 78.76 80.34 80.19 80.49 78.00 77.85 78.16 77.33 77.17 77.49 75.47 75.29 75.65 76.69 76.53 76.85 78.03 77.88 78.19
353.97 77.44 77.27 77.61 79.89 79.74 80.05 67.30 67.15 67.45 78.28 78.13 78.44 76.38 76.21 76.55 76.38 76.21 76.55 78.46 78.30 78.62 80.21 80.06 80.36 77.82 77.66 77.99 77.21 77.05 77.38 75.19 75.00 75.37 76.56 76.39 76.73 77.84 77.67 78.00
361.63 77.62 77.46 77.77 80.00 79.86 80.14 67.15 67.01 67.29 78.38 78.23 78.52 76.51 76.35 76.66 76.46 76.31 76.61 78.56 78.42 78.71 80.26 80.12 80.40 77.94 77.79 78.08 77.29 77.14 77.43 75.38 75.20 75.55 76.66 76.50 76.81 77.92 77.78 78.07
369.29 77.64 77.48 77.80 79.98 79.84 80.12 66.94 66.81 67.08 78.31 78.17 78.45 76.44 76.29 76.59 76.47 76.32 76.62 78.52 78.37 78.66 80.30 80.16 80.44 77.90 77.76 78.05 77.22 77.07 77.37 75.39 75.22 75.57 76.64 76.49 76.79 77.87 77.73 78.02
376.95 77.56 77.39 77.72 79.92 79.77 80.06 66.71 66.56 66.87 78.26 78.11 78.42 76.37 76.21 76.53 76.37 76.21 76.53 78.45 78.29 78.61 80.22 80.07 80.36 77.83 77.68 77.99 77.19 77.04 77.35 75.24 75.06 75.42 76.56 76.40 76.72 77.79 77.63 77.95
384.61 77.60 77.44 77.76 79.92 79.78 80.06 66.54 66.41 66.68 78.26 78.12 78.41 76.43 76.28 76.58 76.39 76.24 76.55 78.48 78.33 78.63 80.23 80.09 80.37 77.87 77.72 78.01 77.26 77.11 77.40 75.32 75.15 75.50 76.56 76.41 76.71 77.85 77.70 78.00
392.27 77.62 77.47 77.77 80.00 79.87 80.14 66.50 66.36 66.63 78.28 78.14 78.42 76.42 76.27 76.57 76.45 76.30 76.59 78.55 78.41 78.69 80.33 80.20 80.47 77.87 77.73 78.01 77.24 77.09 77.38 75.39 75.23 75.56 76.61 76.46 76.76 77.88 77.74 78.02
399.93 77.63 77.47 77.80 80.04 79.89 80.19 66.28 66.13 66.42 78.31 78.16 78.47 76.45 76.29 76.61 76.45 76.29 76.61 78.56 78.40 78.71 80.33 80.18 80.48 77.90 77.74 78.05 77.29 77.13 77.45 75.41 75.23 75.59 76.61 76.45 76.77 77.93 77.77 78.09
407.59 77.51 77.36 77.66 79.88 79.75 80.02 66.11 65.97 66.24 78.15 78.01 78.29 76.30 76.16 76.45 76.33 76.18 76.47 78.40 78.26 78.54 80.22 80.09 80.36 77.75 77.61 77.89 77.11 76.97 77.26 75.30 75.13 75.46 76.50 76.36 76.64 77.74 77.60 77.89
415.25 77.65 77.50 77.80 79.99 79.86 80.12 66.07 65.94 66.20 78.28 78.15 78.42 76.45 76.31 76.60 76.44 76.30 76.58 78.54 78.40 78.68 80.31 80.18 80.44 77.87 77.73 78.01 77.23 77.09 77.38 75.40 75.23 75.56 76.60 76.46 76.75 77.87 77.73 78.01
422.91 77.64 77.48 77.79 80.03 79.89 80.17 65.90 65.77 66.04 78.25 78.11 78.40 76.45 76.29 76.60 76.40 76.24 76.55 78.54 78.40 78.68 80.33 80.19 80.47 77.88 77.73 78.03 77.21 77.07 77.36 75.39 75.22 75.56 76.58 76.43 76.73 77.89 77.74 78.04
430.57 77.68 77.53 77.82 80.07 79.94 80.20 65.80 65.67 65.92 78.29 78.16 78.42 76.46 76.32 76.61 76.46 76.32 76.60 78.57 78.44 78.71 80.36 80.23 80.49 77.89 77.75 78.02 77.19 77.06 77.33 75.44 75.28 75.60 76.63 76.49 76.77 77.87 77.73 78.01
438.23 77.62 77.47 77.77 80.00 79.87 80.13 65.61 65.48 65.73 78.23 78.09 78.36 76.40 76.26 76.55 76.38 76.24 76.53 78.53 78.40 78.67 80.29 80.16 80.43 77.83 77.69 77.97 77.16 77.02 77.31 75.35 75.18 75.51 76.57 76.42 76.71 77.84 77.70 77.98
445.89 77.61 77.46 77.77 80.00 79.86 80.14 65.49 65.36 65.62 78.22 78.08 78.37 76.42 76.27 76.57 76.39 76.24 76.55 78.53 78.38 78.67 80.29 80.16 80.43 77.85 77.71 78.00 77.18 77.03 77.33 75.37 75.19 75.54 76.58 76.43 76.73 77.80 77.65 77.94
453.55 77.67 77.53 77.81 80.00 79.87 80.12 65.35 65.22 65.47 78.25 78.12 78.38 76.45 76.31 76.58 76.42 76.28 76.55 78.51 78.39 78.64 80.31 80.19 80.44 77.81 77.68 77.94 77.23 77.10 77.37 75.40 75.25 75.56 76.60 76.47 76.74 77.86 77.73 77.99
461.21 77.58 77.43 77.72 79.92 79.79 80.05 65.28 65.16 65.41 78.13 78.00 78.26 76.33 76.19 76.46 76.34 76.20 76.48 78.44 78.31 78.57 80.27 80.14 80.39 77.76 77.63 77.89 77.08 76.95 77.22 75.41 75.26 75.57 76.53 76.40 76.67 77.77 77.63 77.90
468.87 77.65 77.50 77.80 80.04 79.91 80.17 65.04 64.91 65.17 78.22 78.08 78.36 76.42 76.28 76.57 76.38 76.24 76.53 78.54 78.40 78.68 80.37 80.24 80.51 77.85 77.71 77.98 77.18 77.04 77.33 75.46 75.30 75.63 76.59 76.45 76.73 77.83 77.69 77.97
476.53 77.63 77.49 77.77 80.01 79.88 80.13 65.00 64.88 65.11 78.22 78.09 78.35 76.42 76.29 76.56 76.37 76.24 76.51 78.54 78.41 78.67 80.33 80.21 80.45 77.82 77.69 77.95 77.16 77.03 77.29 75.46 75.31 75.61 76.57 76.44 76.70 77.85 77.72 77.98
484.19 77.59 77.45 77.72 79.94 79.82 80.06 64.81 64.70 64.93 78.15 78.02 78.27 76.35 76.22 76.48 76.30 76.16 76.43 78.44 78.32 78.57 80.27 80.15 80.39 77.81 77.68 77.93 77.12 76.99 77.24 75.40 75.25 75.56 76.52 76.39 76.65 77.81 77.68 77.94
491.85 77.59 77.44 77.74 79.94 79.81 80.07 64.73 64.60 64.86 78.15 78.01 78.29 76.33 76.19 76.48 76.33 76.18 76.47 78.47 78.34 78.61 80.26 80.13 80.39 77.80 77.66 77.94 77.13 76.98 77.27 75.32 75.16 75.49 76.51 76.36 76.65 77.81 77.68 77.95
499.51 77.58 77.45 77.72 79.97 79.85 80.09 64.59 64.47 64.71 78.14 78.02 78.27 76.30 76.17 76.44 76.30 76.17 76.44 78.45 78.32 78.58 80.32 80.19 80.44 77.79 77.66 77.92 77.10 76.97 77.23 75.42 75.27 75.58 76.52 76.39 76.65 77.78 77.65 77.91
507.17 77.56 77.42 77.70 79.98 79.85 80.10 64.51 64.39 64.63 78.16 78.03 78.30 76.33 76.19 76.47 76.31 76.17 76.45 78.46 78.33 78.60 80.31 80.19 80.44 77.79 77.66 77.93 77.10 76.97 77.24 75.38 75.23 75.54 76.51 76.37 76.65 77.79 77.65 77.93


==> data/kdd_50/mode2_lp_p_to_q_ratio.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high Baseline_mean Baseline_ci_low Baseline_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high SGC_mean SGC_ci_low SGC_ci_high SuperGAT_mean SuperGAT_ci_low SuperGAT_ci_high Transformer_mean Transformer_ci_low Transformer_ci_high
1.15 59.49 59.30 59.67 66.40 66.23 66.57 55.40 55.29 55.51 58.30 58.11 58.49 62.65 62.48 62.83 61.53 61.34 61.72 64.23 64.06 64.40 67.20 67.04 67.35 56.72 56.48 56.96 52.96 52.80 53.13 67.94 67.80 68.09 63.17 62.99 63.36 62.39 62.19 62.59
1.45 58.38 58.20 58.56 66.10 65.92 66.27 55.38 55.26 55.49 57.69 57.51 57.87 61.52 61.32 61.72 60.03 59.81 60.25 63.06 62.87 63.25 66.75 66.59 66.91 56.18 55.97 56.39 54.31 54.14 54.47 67.92 67.77 68.07 61.84 61.63 62.05 61.83 61.62 62.04
1.75 58.71 58.55 58.88 66.13 65.96 66.31 55.47 55.36 55.58 58.09 57.92 58.26 60.31 60.10 60.52 58.81 58.60 59.02 62.35 62.17 62.54 66.76 66.60 66.92 56.70 56.52 56.88 56.40 56.24 56.55 67.94 67.79 68.09 60.53 60.33 60.74 61.73 61.52 61.94
2.05 59.62 59.46 59.78 66.41 66.23 66.58 55.83 55.72 55.94 58.99 58.83 59.16 59.57 59.37 59.77 58.35 58.16 58.53 61.96 61.78 62.14 67.10 66.94 67.26 57.76 57.60 57.93 58.27 58.12 58.43 68.11 67.95 68.26 59.85 59.66 60.04 61.99 61.79 62.20
2.35 60.64 60.48 60.81 66.65 66.47 66.82 56.03 55.92 56.13 60.09 59.93 60.25 59.79 59.61 59.98 58.93 58.76 59.10 61.86 61.68 62.03 67.60 67.45 67.74 59.04 58.88 59.20 59.98 59.82 60.13 68.09 67.94 68.23 60.02 59.84 60.19 62.44 62.25 62.64
2.65 61.62 61.46 61.77 66.89 66.72 67.07 56.25 56.14 56.36 61.20 61.05 61.35 60.27 60.11 60.44 59.82 59.66 59.98 62.07 61.91 62.24 68.16 68.01 68.30 60.45 60.30 60.60 61.35 61.20 61.50 68.13 67.98 68.28 60.69 60.53 60.85 63.02 62.84 63.19
2.95 62.74 62.58 62.90 67.25 67.08 67.42 56.63 56.52 56.74 62.53 62.39 62.68 61.24 61.08 61.40 60.99 60.83 61.15 62.72 62.56 62.87 68.80 68.66 68.95 61.77 61.62 61.91 62.80 62.66 62.95 68.20 68.05 68.34 61.70 61.54 61.85 63.91 63.75 64.08
3.25 63.72 63.56 63.87 67.66 67.49 67.84 56.99 56.88 57.11 63.64 63.49 63.79 62.24 62.08 62.39 62.13 61.97 62.29 63.54 63.38 63.70 69.41 69.26 69.57 62.95 62.80 63.10 63.97 63.82 64.12 68.18 68.03 68.34 62.80 62.64 62.96 64.72 64.55 64.88
3.55 64.64 64.49 64.80 68.05 67.88 68.23 57.34 57.22 57.46 64.77 64.62 64.92 63.31 63.16 63.47 63.33 63.17 63.48 64.54 64.39 64.70 70.04 69.89 70.19 64.15 64.00 64.30 65.01 64.86 65.15 68.20 68.05 68.36 63.86 63.70 64.02 65.49 65.34 65.65
3.85 65.48 65.32 65.63 68.59 68.42 68.76 57.74 57.62 57.85 65.71 65.55 65.86 64.16 64.01 64.32 64.20 64.04 64.36 65.39 65.23 65.54 70.51 70.37 70.66 65.15 65.00 65.31 65.92 65.78 66.07 68.14 67.99 68.28 64.73 64.58 64.89 66.29 66.14 66.45
4.15 66.42 66.27 66.57 69.29 69.13 69.45 58.11 58.00 58.22 66.83 66.69 66.98 65.30 65.15 65.45 65.31 65.16 65.46 66.39 66.25 66.54 71.10 70.95 71.24 66.25 66.10 66.39 66.96 66.81 67.10 68.06 67.91 68.21 65.78 65.63 65.93 67.26 67.11 67.41
4.45 67.14 66.99 67.29 69.76 69.61 69.91 58.47 58.35 58.58 67.57 67.43 67.71 65.96 65.81 66.11 65.99 65.84 66.15 67.25 67.10 67.39 71.57 71.43 71.71 67.02 66.88 67.16 67.57 67.43 67.72 68.13 67.98 68.29 66.46 66.31 66.61 67.87 67.73 68.02
4.75 67.84 67.69 67.99 70.30 70.15 70.46 58.74 58.63 58.86 68.45 68.30 68.59 66.75 66.60 66.90 66.78 66.63 66.93 67.97 67.83 68.12 72.04 71.89 72.18 67.89 67.74 68.03 68.40 68.26 68.54 67.98 67.82 68.15 67.24 67.08 67.39 68.62 68.47 68.76
5.05 68.46 68.30 68.62 70.90 70.75 71.05 59.16 59.04 59.28 69.09 68.95 69.24 67.41 67.26 67.56 67.45 67.30 67.60 68.74 68.59 68.89 72.47 72.33 72.62 68.59 68.44 68.73 69.03 68.88 69.17 67.99 67.84 68.15 67.90 67.76 68.05 69.27 69.12 69.42
5.35 69.10 68.94 69.26 71.51 71.36 71.66 59.51 59.39 59.63 69.82 69.67 69.97 68.15 67.99 68.30 68.20 68.04 68.35 69.50 69.36 69.65 72.91 72.76 73.06 69.32 69.17 69.47 69.70 69.55 69.85 68.01 67.85 68.16 68.61 68.46 68.77 69.96 69.81 70.11
5.65 69.98 69.83 70.13 72.25 72.10 72.39 59.91 59.80 60.03 70.71 70.57 70.85 69.01 68.86 69.16 69.05 68.90 69.20 70.39 70.25 70.54 73.58 73.44 73.72 70.20 70.06 70.35 70.45 70.31 70.60 68.10 67.93 68.26 69.41 69.27 69.56 70.70 70.55 70.84
5.95 70.38 70.23 70.53 72.62 72.47 72.76 60.17 60.06 60.29 71.13 70.99 71.27 69.42 69.27 69.57 69.49 69.34 69.64 70.86 70.72 71.00 73.86 73.72 74.00 70.66 70.52 70.80 70.84 70.70 70.98 68.14 67.98 68.30 69.87 69.72 70.01 71.14 71.00 71.29
6.25 70.88 70.72 71.03 73.19 73.05 73.34 60.49 60.37 60.61 71.67 71.53 71.82 69.95 69.80 70.10 69.92 69.77 70.07 71.41 71.26 71.56 74.22 74.07 74.37 71.20 71.05 71.34 71.35 71.21 71.50 68.37 68.20 68.54 70.33 70.18 70.48 71.67 71.52 71.82
6.55 71.36 71.21 71.51 73.65 73.52 73.79 60.76 60.64 60.88 72.14 72.00 72.28 70.44 70.30 70.58 70.42 70.28 70.57 71.98 71.84 72.12 74.66 74.53 74.80 71.68 71.54 71.82 71.74 71.60 71.88 68.63 68.46 68.80 70.80 70.65 70.94 72.08 71.94 72.22
6.85 71.87 71.72 72.02 74.16 74.02 74.29 61.03 60.91 61.14 72.69 72.56 72.83 70.96 70.82 71.11 70.98 70.84 71.13 72.49 72.36 72.63 75.10 74.96 75.23 72.23 72.09 72.36 72.26 72.12 72.40 68.92 68.75 69.08 71.31 71.17 71.46 72.60 72.47 72.74
7.15 72.33 72.19 72.48 74.60 74.47 74.73 61.29 61.17 61.42 73.08 72.95 73.22 71.38 71.24 71.52 71.39 71.25 71.53 73.00 72.86 73.14 75.44 75.30 75.57 72.66 72.53 72.80 72.61 72.47 72.75 69.12 68.95 69.29 71.70 71.56 71.84 72.98 72.84 73.12
7.45 72.82 72.68 72.97 75.09 74.95 75.22 61.59 61.47 61.72 73.58 73.44 73.71 71.89 71.75 72.03 71.90 71.76 72.04 73.49 73.35 73.63 75.88 75.74 76.02 73.16 73.02 73.30 73.07 72.93 73.21 69.63 69.46 69.80 72.13 71.99 72.27 73.42 73.28 73.56
7.75 73.10 72.95 73.25 75.41 75.27 75.55 61.91 61.79 62.03 73.91 73.77 74.06 72.17 72.02 72.31 72.13 71.98 72.28 73.84 73.70 73.98 76.17 76.03 76.31 73.47 73.33 73.62 73.38 73.24 73.53 69.94 69.77 70.11 72.46 72.31 72.61 73.73 73.59 73.88
8.05 73.59 73.44 73.74 75.81 75.68 75.95 62.13 62.01 62.25 74.32 74.18 74.45 72.60 72.46 72.75 72.60 72.46 72.74 74.33 74.19 74.47 76.53 76.40 76.66 73.89 73.75 74.03 73.75 73.61 73.89 70.40 70.23 70.57 72.88 72.73 73.02 74.18 74.04 74.32
8.35 73.95 73.79 74.10 76.28 76.14 76.42 62.35 62.23 62.47 74.81 74.67 74.95 73.04 72.90 73.18 73.06 72.91 73.20 74.75 74.61 74.89 76.91 76.78 77.05 74.40 74.27 74.54 74.15 74.01 74.30 70.75 70.58 70.92 73.29 73.15 73.44 74.58 74.44 74.72
8.65 74.23 74.08 74.38 76.54 76.41 76.67 62.63 62.51 62.74 74.99 74.85 75.12 73.27 73.12 73.41 73.27 73.12 73.42 75.06 74.92 75.20 77.17 77.04 77.31 74.61 74.47 74.75 74.33 74.19 74.47 71.14 70.98 71.31 73.55 73.41 73.69 74.79 74.65 74.93
8.95 74.74 74.60 74.89 76.93 76.80 77.06 62.84 62.73 62.96 75.42 75.28 75.55 73.68 73.54 73.83 73.66 73.52 73.80 75.45 75.31 75.58 77.48 77.35 77.61 75.00 74.87 75.14 74.74 74.61 74.88 71.56 71.39 71.73 73.94 73.80 74.08 75.21 75.08 75.35
9.25 75.02 74.87 75.17 77.32 77.19 77.46 63.04 62.91 63.16 75.78 75.64 75.91 74.00 73.85 74.14 74.03 73.88 74.17 75.82 75.68 75.96 77.79 77.65 77.92 75.39 75.25 75.53 75.01 74.87 75.15 71.96 71.79 72.13 74.25 74.11 74.39 75.52 75.38 75.66
9.55 75.34 75.19 75.49 77.65 77.52 77.79 63.26 63.14 63.39 76.03 75.89 76.17 74.23 74.09 74.37 74.24 74.09 74.38 76.15 76.01 76.29 78.20 78.06 78.33 75.66 75.52 75.80 75.31 75.17 75.44 72.45 72.28 72.62 74.48 74.33 74.62 75.78 75.64 75.92
9.85 75.60 75.46 75.74 77.85 77.72 77.97 63.39 63.28 63.51 76.27 76.14 76.40 74.52 74.38 74.66 74.50 74.37 74.64 76.36 76.23 76.49 78.32 78.20 78.45 75.86 75.73 76.00 75.46 75.33 75.60 72.81 72.65 72.98 74.76 74.62 74.89 75.96 75.83 76.10
10.15 75.96 75.82 76.10 78.32 78.20 78.45 63.66 63.54 63.78 76.70 76.57 76.83 74.90 74.76 75.04 74.84 74.70 74.98 76.84 76.71 76.98 78.76 78.63 78.89 76.30 76.17 76.44 75.83 75.69 75.96 73.27 73.11 73.43 75.07 74.94 75.21 76.38 76.25 76.52
10.45 76.18 76.04 76.33 78.45 78.33 78.58 63.84 63.72 63.96 76.83 76.70 76.96 74.99 74.86 75.13 75.00 74.86 75.13 76.98 76.84 77.11 78.88 78.76 79.01 76.40 76.27 76.54 75.97 75.84 76.11 73.57 73.41 73.73 75.23 75.09 75.37 76.53 76.40 76.67
10.75 76.44 76.30 76.58 78.77 78.64 78.89 64.06 63.94 64.19 77.12 76.98 77.25 75.28 75.14 75.42 75.27 75.13 75.41 77.24 77.10 77.37 79.17 79.04 79.30 76.72 76.59 76.86 76.24 76.10 76.38 73.98 73.82 74.14 75.48 75.34 75.62 76.80 76.66 76.93
11.05 76.61 76.46 76.75 78.96 78.84 79.09 64.26 64.14 64.38 77.25 77.12 77.38 75.44 75.30 75.58 75.47 75.33 75.61 77.47 77.34 77.60 79.38 79.25 79.51 76.88 76.75 77.02 76.36 76.22 76.50 74.12 73.96 74.28 75.65 75.51 75.78 76.93 76.79 77.06
11.35 76.91 76.77 77.06 79.30 79.17 79.42 64.44 64.31 64.56 77.59 77.45 77.72 75.72 75.58 75.87 75.73 75.59 75.87 77.78 77.64 77.91 79.70 79.57 79.83 77.22 77.09 77.36 76.64 76.50 76.77 74.63 74.47 74.80 75.99 75.85 76.13 77.24 77.10 77.37
11.65 77.08 76.93 77.23 79.41 79.28 79.55 64.44 64.32 64.56 77.66 77.53 77.80 75.86 75.72 76.01 75.86 75.71 76.00 77.93 77.79 78.07 79.78 79.65 79.91 77.30 77.17 77.44 76.73 76.59 76.87 74.73 74.57 74.89 76.08 75.94 76.22 77.33 77.19 77.47
11.95 77.42 77.28 77.56 79.73 79.60 79.85 64.67 64.55 64.79 77.95 77.83 78.08 76.17 76.04 76.31 76.20 76.06 76.33 78.24 78.11 78.37 80.08 79.96 80.21 77.58 77.45 77.71 76.99 76.86 77.13 75.18 75.03 75.33 76.38 76.25 76.52 77.62 77.49 77.75
12.25 77.59 77.45 77.74 79.99 79.86 80.11 64.97 64.85 65.10 78.17 78.04 78.30 76.39 76.25 76.52 76.39 76.25 76.53 78.50 78.37 78.63 80.34 80.21 80.46 77.84 77.70 77.97 77.10 76.97 77.24 75.43 75.27 75.58 76.57 76.43 76.70 77.78 77.65 77.92
12.55 77.83 77.69 77.97 80.15 80.03 80.28 65.08 64.96 65.20 78.35 78.23 78.48 76.53 76.40 76.66 76.51 76.38 76.64 78.70 78.57 78.83 80.50 80.37 80.62 77.98 77.85 78.10 77.30 77.17 77.43 75.66 75.50 75.82 76.74 76.61 76.87 78.01 77.88 78.14
12.85 78.04 77.90 78.18 80.32 80.20 80.45 65.18 65.05 65.30 78.44 78.31 78.57 76.71 76.57 76.84 76.68 76.55 76.82 78.89 78.76 79.02 80.64 80.52 80.77 78.09 77.96 78.22 77.44 77.30 77.57 75.91 75.76 76.07 76.86 76.73 77.00 78.09 77.95 78.22
13.15 78.20 78.06 78.34 80.55 80.43 80.68 65.26 65.13 65.38 78.69 78.56 78.82 76.87 76.74 77.01 76.88 76.74 77.02 79.10 78.97 79.22 80.85 80.72 80.97 78.33 78.20 78.47 77.62 77.48 77.75 76.02 75.86 76.18 77.03 76.89 77.17 78.33 78.19 78.46
13.45 78.30 78.16 78.44 80.71 80.59 80.83 65.44 65.32 65.56 78.84 78.71 78.97 77.05 76.91 77.18 77.00 76.87 77.13 79.21 79.08 79.34 80.96 80.84 81.09 78.47 78.34 78.60 77.76 77.62 77.89 76.33 76.17 76.48 77.19 77.06 77.32 78.47 78.34 78.60
13.75 78.60 78.45 78.74 80.96 80.83 81.09 65.59 65.47 65.71 79.06 78.93 79.20 77.23 77.09 77.37 77.25 77.11 77.39 79.46 79.32 79.59 81.21 81.08 81.34 78.68 78.54 78.81 77.92 77.78 78.05 76.65 76.49 76.81 77.43 77.29 77.57 78.62 78.49 78.76
14.05 78.73 78.60 78.87 81.14 81.02 81.27 65.67 65.55 65.79 79.26 79.13 79.39 77.41 77.27 77.54 77.37 77.23 77.50 79.60 79.47 79.72 81.38 81.26 81.50 78.88 78.75 79.01 78.07 77.94 78.20 76.80 76.65 76.95 77.51 77.38 77.65 78.84 78.70 78.97
14.35 78.93 78.79 79.07 81.24 81.12 81.37 65.81 65.69 65.94 79.33 79.21 79.46 77.46 77.32 77.60 77.47 77.33 77.61 79.79 79.66 79.92 81.46 81.34 81.59 78.93 78.80 79.06 78.21 78.08 78.35 77.04 76.88 77.19 77.65 77.52 77.79 78.90 78.77 79.03
14.65 79.08 78.94 79.22 81.37 81.25 81.49 65.86 65.73 65.98 79.45 79.32 79.58 77.65 77.52 77.78 77.62 77.49 77.76 79.92 79.79 80.04 81.63 81.51 81.75 79.09 78.96 79.21 78.27 78.13 78.40 77.14 76.99 77.29 77.74 77.61 77.88 79.05 78.92 79.18
14.95 79.10 78.96 79.24 81.52 81.40 81.64 66.03 65.91 66.16 79.57 79.45 79.70 77.76 77.62 77.89 77.69 77.55 77.82 80.05 79.92 80.17 81.75 81.63 81.87 79.20 79.07 79.33 78.34 78.20 78.47 77.26 77.10 77.41 77.88 77.75 78.02 79.12 78.99 79.26
15.25 79.45 79.31 79.59 81.77 81.65 81.89 66.24 66.12 66.36 79.80 79.67 79.92 77.99 77.86 78.13 77.99 77.86 78.12 80.33 80.20 80.45 82.02 81.90 82.14 79.46 79.33 79.59 78.59 78.46 78.73 77.68 77.53 77.83 78.15 78.02 78.28 79.36 79.23 79.50
15.55 79.56 79.43 79.70 81.92 81.80 82.04 66.29 66.17 66.41 79.92 79.80 80.05 78.13 78.00 78.26 78.08 77.95 78.21 80.44 80.32 80.57 82.12 82.00 82.24 79.57 79.44 79.69 78.67 78.54 78.80 77.76 77.62 77.91 78.25 78.11 78.38 79.47 79.34 79.60
15.85 79.65 79.51 79.80 82.04 81.91 82.16 66.36 66.24 66.49 79.98 79.86 80.11 78.19 78.05 78.32 78.15 78.02 78.29 80.52 80.39 80.64 82.22 82.10 82.34 79.67 79.54 79.80 78.74 78.61 78.88 77.97 77.82 78.12 78.34 78.21 78.47 79.55 79.42 79.68


==> data/kdd_50/mode2_lp_power_exponent.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high Baseline_mean Baseline_ci_low Baseline_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high SGC_mean SGC_ci_low SGC_ci_high SuperGAT_mean SuperGAT_ci_low SuperGAT_ci_high Transformer_mean Transformer_ci_low Transformer_ci_high
0.21 75.75 75.59 75.91 91.46 91.35 91.58 87.67 87.56 87.78 88.69 88.57 88.80 79.09 78.88 79.31 79.47 79.29 79.66 78.71 78.56 78.86 91.71 91.62 91.81 85.41 85.23 85.60 76.56 76.42 76.71 76.60 76.44 76.76 79.47 79.29 79.66 89.23 89.10 89.35
0.22 75.71 75.55 75.87 90.84 90.71 90.96 86.79 86.68 86.90 87.81 87.69 87.94 78.23 78.03 78.44 78.74 78.56 78.92 78.60 78.45 78.75 91.24 91.14 91.34 84.45 84.26 84.64 76.58 76.43 76.73 76.49 76.32 76.65 78.95 78.77 79.13 88.41 88.27 88.55
0.24 75.85 75.70 76.01 90.13 90.01 90.25 85.84 85.73 85.95 86.92 86.79 87.05 77.93 77.74 78.12 78.39 78.22 78.55 78.72 78.58 78.86 90.56 90.46 90.67 83.50 83.32 83.68 76.68 76.53 76.82 76.41 76.24 76.57 78.67 78.50 78.84 87.50 87.36 87.65
0.26 75.89 75.73 76.05 89.51 89.38 89.63 84.96 84.85 85.08 86.01 85.87 86.15 77.57 77.40 77.75 78.05 77.88 78.21 78.75 78.61 78.90 90.07 89.96 90.17 82.71 82.54 82.88 76.73 76.58 76.87 76.19 76.03 76.36 78.47 78.30 78.63 86.52 86.36 86.68
0.27 76.12 75.97 76.28 88.86 88.73 88.99 84.13 84.01 84.24 85.16 85.02 85.31 77.27 77.10 77.44 77.86 77.71 78.01 78.84 78.70 78.98 89.52 89.40 89.63 82.15 81.98 82.31 76.85 76.71 77.00 76.18 76.01 76.34 78.26 78.10 78.42 85.72 85.55 85.89
0.29 76.19 76.03 76.35 88.16 88.03 88.30 83.33 83.22 83.45 84.34 84.19 84.49 77.22 77.06 77.38 77.69 77.54 77.84 78.87 78.73 79.01 89.13 89.03 89.24 81.68 81.52 81.83 76.93 76.79 77.08 76.06 75.90 76.23 78.05 77.89 78.20 84.91 84.75 85.07
0.30 76.33 76.18 76.49 87.64 87.49 87.78 82.51 82.40 82.63 83.62 83.47 83.77 77.05 76.90 77.21 77.59 77.45 77.74 78.95 78.81 79.08 88.63 88.52 88.74 81.24 81.08 81.39 77.03 76.89 77.17 75.96 75.80 76.12 77.96 77.81 78.11 84.30 84.13 84.46
0.32 76.43 76.28 76.58 87.11 86.96 87.25 81.83 81.71 81.94 83.00 82.86 83.15 76.90 76.75 77.05 77.44 77.29 77.59 78.95 78.82 79.09 88.15 88.04 88.26 80.97 80.82 81.12 77.03 76.89 77.17 75.78 75.62 75.95 77.87 77.72 78.02 83.58 83.41 83.74
0.34 76.54 76.39 76.69 86.45 86.30 86.59 81.03 80.91 81.15 82.37 82.22 82.51 76.84 76.69 76.99 77.31 77.16 77.46 78.93 78.79 79.06 87.64 87.52 87.75 80.55 80.41 80.70 77.07 76.93 77.22 75.75 75.58 75.92 77.67 77.52 77.82 83.01 82.85 83.17
0.35 76.56 76.41 76.71 85.97 85.83 86.11 80.34 80.22 80.46 81.78 81.64 81.92 76.69 76.54 76.84 77.23 77.08 77.37 78.97 78.84 79.11 87.25 87.13 87.36 80.32 80.18 80.46 77.03 76.89 77.17 75.74 75.57 75.90 77.47 77.33 77.62 82.40 82.24 82.56
0.37 76.70 76.55 76.85 85.52 85.37 85.66 79.55 79.43 79.67 81.46 81.32 81.60 76.71 76.56 76.86 77.14 77.00 77.29 78.98 78.85 79.11 86.80 86.68 86.91 80.14 80.00 80.27 77.14 76.99 77.28 75.61 75.44 75.78 77.44 77.30 77.59 81.94 81.79 82.10
0.38 76.76 76.61 76.91 84.96 84.81 85.11 78.87 78.75 79.00 81.07 80.93 81.20 76.55 76.40 76.69 76.94 76.80 77.09 78.98 78.85 79.12 86.35 86.23 86.47 79.95 79.81 80.09 77.10 76.96 77.24 75.60 75.43 75.76 77.25 77.10 77.40 81.50 81.34 81.66
0.40 76.77 76.62 76.93 84.49 84.35 84.64 78.26 78.13 78.39 80.68 80.54 80.82 76.48 76.33 76.63 76.85 76.70 77.00 78.96 78.83 79.10 86.06 85.94 86.18 79.71 79.58 79.85 77.07 76.93 77.21 75.39 75.22 75.57 77.15 77.00 77.30 81.19 81.04 81.34
0.42 76.85 76.71 77.00 84.13 83.98 84.28 77.58 77.45 77.71 80.56 80.42 80.69 76.46 76.32 76.61 76.82 76.68 76.97 78.99 78.86 79.13 85.64 85.52 85.76 79.70 79.56 79.83 77.16 77.02 77.30 75.35 75.18 75.52 77.09 76.95 77.24 80.85 80.69 81.00
0.43 77.06 76.91 77.20 83.89 83.75 84.03 77.19 77.06 77.31 80.43 80.30 80.56 76.54 76.40 76.68 76.91 76.77 77.05 79.11 78.98 79.24 85.48 85.37 85.60 79.68 79.55 79.81 77.21 77.08 77.35 75.34 75.18 75.51 77.11 76.98 77.25 80.66 80.52 80.81
0.45 77.13 76.98 77.28 83.59 83.45 83.73 76.52 76.39 76.65 80.20 80.06 80.33 76.55 76.41 76.70 76.89 76.75 77.03 79.08 78.95 79.22 85.04 84.92 85.17 79.54 79.40 79.67 77.27 77.13 77.40 75.48 75.31 75.65 77.13 76.98 77.27 80.45 80.30 80.60
0.46 77.09 76.93 77.24 83.26 83.12 83.41 75.86 75.73 75.99 80.00 79.86 80.14 76.44 76.30 76.59 76.76 76.62 76.91 79.04 78.90 79.17 84.74 84.62 84.87 79.38 79.24 79.52 77.20 77.06 77.34 75.33 75.15 75.50 76.98 76.83 77.13 80.15 80.00 80.30
0.48 77.13 76.98 77.27 83.02 82.88 83.16 75.40 75.27 75.53 79.86 79.73 79.99 76.35 76.21 76.50 76.65 76.51 76.80 79.01 78.88 79.14 84.43 84.31 84.55 79.23 79.09 79.37 77.17 77.03 77.31 75.33 75.17 75.50 76.92 76.78 77.06 79.87 79.73 80.02
0.50 77.25 77.11 77.39 82.79 82.66 82.92 74.85 74.72 74.97 79.81 79.68 79.94 76.39 76.26 76.52 76.68 76.54 76.81 79.09 78.97 79.22 84.16 84.04 84.28 79.22 79.09 79.34 77.23 77.10 77.36 75.34 75.19 75.50 76.95 76.81 77.08 79.76 79.63 79.89
0.51 77.23 77.08 77.38 82.57 82.43 82.71 74.23 74.11 74.36 79.73 79.59 79.86 76.46 76.31 76.60 76.66 76.52 76.80 79.04 78.90 79.17 83.93 83.81 84.06 79.16 79.02 79.29 77.30 77.16 77.44 75.41 75.25 75.58 76.87 76.73 77.01 79.68 79.54 79.81
0.53 77.22 77.07 77.36 82.31 82.18 82.44 73.74 73.61 73.87 79.52 79.39 79.65 76.27 76.13 76.41 76.52 76.38 76.66 78.97 78.84 79.10 83.61 83.49 83.74 79.00 78.87 79.13 77.10 76.96 77.24 75.31 75.15 75.48 76.71 76.57 76.85 79.45 79.31 79.59
0.54 77.29 77.15 77.44 82.17 82.04 82.30 73.33 73.20 73.46 79.47 79.34 79.61 76.32 76.18 76.46 76.53 76.38 76.67 78.97 78.84 79.10 83.41 83.28 83.54 78.96 78.82 79.09 77.17 77.03 77.31 75.27 75.11 75.43 76.77 76.63 76.91 79.35 79.21 79.49
0.56 77.28 77.13 77.42 81.94 81.81 82.07 72.86 72.73 72.98 79.36 79.23 79.50 76.29 76.15 76.43 76.47 76.32 76.61 78.89 78.76 79.03 83.12 83.00 83.24 78.86 78.73 79.00 77.13 76.99 77.28 75.32 75.16 75.48 76.68 76.53 76.82 79.20 79.06 79.34
0.58 77.33 77.19 77.48 81.84 81.71 81.97 72.46 72.33 72.59 79.33 79.20 79.46 76.38 76.23 76.52 76.54 76.40 76.68 78.95 78.82 79.08 82.98 82.86 83.11 78.86 78.73 79.00 77.17 77.04 77.31 75.29 75.12 75.46 76.74 76.60 76.88 79.13 79.00 79.27
0.59 77.38 77.24 77.53 81.70 81.58 81.83 72.02 71.89 72.15 79.30 79.17 79.42 76.36 76.23 76.50 76.49 76.35 76.62 78.96 78.83 79.09 82.86 82.73 82.98 78.81 78.68 78.94 77.18 77.05 77.31 75.26 75.10 75.42 76.72 76.58 76.85 79.06 78.93 79.19
0.61 77.57 77.43 77.71 81.69 81.56 81.82 71.69 71.56 71.81 79.33 79.20 79.46 76.49 76.35 76.63 76.63 76.50 76.77 79.11 78.98 79.23 82.71 82.59 82.84 78.88 78.75 79.01 77.38 77.25 77.52 75.41 75.25 75.56 76.84 76.70 76.97 79.03 78.90 79.17
0.62 77.51 77.36 77.66 81.46 81.33 81.60 71.28 71.15 71.41 79.13 79.00 79.26 76.42 76.29 76.56 76.49 76.35 76.63 78.97 78.84 79.10 82.44 82.32 82.57 78.69 78.56 78.83 77.24 77.10 77.38 75.35 75.19 75.51 76.75 76.61 76.88 78.87 78.74 79.00
0.64 77.46 77.32 77.61 81.38 81.25 81.51 70.74 70.62 70.87 79.11 78.98 79.24 76.34 76.20 76.47 76.45 76.32 76.59 78.90 78.77 79.03 82.31 82.18 82.43 78.64 78.51 78.77 77.18 77.05 77.32 75.35 75.19 75.51 76.66 76.52 76.79 78.79 78.66 78.92
0.66 77.49 77.35 77.64 81.23 81.11 81.36 70.43 70.30 70.56 79.04 78.91 79.17 76.31 76.17 76.45 76.39 76.25 76.53 78.87 78.74 79.00 82.15 82.03 82.28 78.57 78.44 78.70 77.21 77.07 77.35 75.28 75.13 75.44 76.63 76.49 76.76 78.69 78.55 78.82
0.67 77.48 77.34 77.62 81.17 81.04 81.29 70.09 69.96 70.21 78.91 78.78 79.03 76.25 76.11 76.38 76.36 76.22 76.50 78.83 78.71 78.96 81.99 81.87 82.11 78.47 78.34 78.59 77.12 76.99 77.25 75.34 75.18 75.49 76.56 76.42 76.69 78.59 78.46 78.73
0.69 77.55 77.41 77.69 81.12 81.00 81.24 69.74 69.62 69.86 78.95 78.83 79.08 76.36 76.23 76.50 76.49 76.36 76.63 78.92 78.79 79.04 81.92 81.80 82.04 78.51 78.39 78.64 77.24 77.10 77.37 75.42 75.27 75.57 76.62 76.49 76.75 78.60 78.47 78.73
0.70 77.49 77.34 77.63 81.02 80.89 81.15 69.52 69.39 69.65 78.85 78.72 78.98 76.30 76.15 76.44 76.37 76.22 76.51 78.81 78.67 78.94 81.79 81.67 81.92 78.41 78.27 78.54 77.17 77.03 77.30 75.34 75.17 75.50 76.56 76.41 76.70 78.48 78.35 78.62
0.72 77.57 77.43 77.71 80.98 80.85 81.11 69.12 68.99 69.25 78.84 78.71 78.97 76.34 76.20 76.48 76.40 76.26 76.53 78.88 78.75 79.01 81.69 81.56 81.82 78.39 78.26 78.52 77.25 77.12 77.39 75.41 75.25 75.57 76.60 76.47 76.74 78.45 78.32 78.58
0.74 77.59 77.44 77.73 80.86 80.73 80.98 68.74 68.61 68.86 78.80 78.67 78.92 76.32 76.19 76.46 76.38 76.25 76.52 78.83 78.71 78.96 81.52 81.40 81.64 78.35 78.22 78.48 77.23 77.09 77.36 75.37 75.21 75.52 76.59 76.45 76.72 78.42 78.28 78.55
0.75 77.65 77.50 77.79 80.86 80.73 80.99 68.51 68.38 68.64 78.75 78.61 78.88 76.39 76.25 76.53 76.45 76.31 76.59 78.86 78.73 78.99 81.48 81.36 81.61 78.34 78.20 78.47 77.25 77.11 77.39 75.50 75.34 75.66 76.59 76.45 76.73 78.42 78.29 78.56
0.77 77.65 77.51 77.80 80.80 80.67 80.93 68.18 68.05 68.31 78.72 78.58 78.85 76.40 76.27 76.54 76.42 76.28 76.56 78.83 78.70 78.96 81.40 81.27 81.53 78.31 78.18 78.45 77.24 77.11 77.38 75.36 75.20 75.52 76.62 76.49 76.76 78.38 78.25 78.52
0.78 77.60 77.46 77.73 80.63 80.51 80.76 67.97 67.84 68.09 78.55 78.42 78.68 76.29 76.16 76.42 76.34 76.21 76.47 78.70 78.57 78.82 81.21 81.09 81.34 78.16 78.03 78.29 77.14 77.01 77.27 75.30 75.15 75.45 76.55 76.42 76.68 78.19 78.06 78.32
0.80 77.57 77.43 77.70 80.59 80.47 80.71 67.64 67.52 67.77 78.54 78.41 78.67 76.31 76.18 76.45 76.31 76.17 76.44 78.73 78.60 78.86 81.12 81.00 81.24 78.14 78.01 78.27 77.14 77.01 77.28 75.33 75.18 75.49 76.50 76.37 76.64 78.20 78.07 78.33
0.82 77.61 77.47 77.75 80.51 80.38 80.63 67.35 67.22 67.47 78.53 78.40 78.66 76.35 76.21 76.48 76.40 76.26 76.53 78.72 78.59 78.85 81.08 80.96 81.21 78.13 78.00 78.26 77.17 77.03 77.30 75.31 75.15 75.47 76.57 76.43 76.71 78.17 78.04 78.30
0.83 77.66 77.52 77.80 80.48 80.36 80.61 67.10 66.97 67.22 78.50 78.37 78.63 76.34 76.21 76.48 76.40 76.26 76.53 78.70 78.57 78.83 80.98 80.86 81.11 78.09 77.95 78.22 77.18 77.05 77.32 75.34 75.18 75.50 76.58 76.44 76.71 78.19 78.05 78.32
0.85 77.58 77.44 77.73 80.46 80.33 80.58 66.91 66.79 67.04 78.49 78.36 78.62 76.36 76.21 76.50 76.41 76.27 76.55 78.74 78.60 78.87 80.91 80.79 81.04 78.09 77.96 78.22 77.21 77.08 77.35 75.39 75.23 75.55 76.59 76.45 76.73 78.13 77.99 78.26
0.86 77.58 77.43 77.73 80.40 80.27 80.54 66.56 66.43 66.68 78.39 78.26 78.53 76.31 76.17 76.45 76.28 76.13 76.42 78.65 78.51 78.78 80.84 80.71 80.97 77.98 77.85 78.12 77.07 76.93 77.21 75.42 75.25 75.58 76.50 76.35 76.64 78.02 77.88 78.16
0.88 77.69 77.55 77.83 80.42 80.29 80.54 66.41 66.29 66.54 78.56 78.43 78.69 76.46 76.33 76.60 76.46 76.33 76.60 78.74 78.61 78.87 80.84 80.72 80.97 78.16 78.03 78.29 77.24 77.10 77.38 75.46 75.31 75.62 76.66 76.52 76.79 78.14 78.01 78.28
0.90 77.61 77.47 77.75 80.34 80.22 80.47 66.24 66.12 66.37 78.40 78.28 78.53 76.36 76.23 76.49 76.33 76.19 76.46 78.65 78.52 78.78 80.80 80.67 80.92 78.02 77.89 78.15 77.24 77.10 77.37 75.44 75.29 75.60 76.55 76.41 76.68 78.05 77.92 78.18
0.91 77.65 77.51 77.80 80.29 80.17 80.42 65.99 65.87 66.12 78.36 78.23 78.49 76.39 76.25 76.53 76.40 76.26 76.54 78.65 78.52 78.78 80.71 80.59 80.84 77.98 77.84 78.11 77.22 77.08 77.35 75.47 75.31 75.62 76.55 76.41 76.69 78.01 77.87 78.14
0.93 77.78 77.64 77.92 80.35 80.23 80.47 65.83 65.70 65.95 78.47 78.34 78.59 76.52 76.39 76.66 76.50 76.36 76.64 78.73 78.61 78.86 80.67 80.54 80.80 78.09 77.96 78.22 77.28 77.15 77.41 75.55 75.40 75.71 76.69 76.56 76.83 78.08 77.95 78.21
0.94 77.62 77.48 77.76 80.14 80.01 80.27 65.55 65.42 65.67 78.26 78.13 78.40 76.36 76.22 76.49 76.34 76.20 76.47 78.55 78.41 78.68 80.53 80.40 80.65 77.89 77.76 78.03 77.17 77.04 77.31 75.46 75.30 75.62 76.56 76.43 76.70 77.89 77.75 78.02
0.96 77.65 77.50 77.79 80.11 79.98 80.24 65.34 65.22 65.47 78.27 78.14 78.40 76.38 76.24 76.52 76.37 76.23 76.51 78.57 78.44 78.71 80.47 80.34 80.60 77.85 77.72 77.99 77.22 77.09 77.36 75.51 75.35 75.67 76.56 76.42 76.70 77.89 77.75 78.03
0.98 77.77 77.63 77.92 80.16 80.03 80.29 65.27 65.14 65.39 78.30 78.17 78.43 76.50 76.36 76.64 76.49 76.35 76.63 78.65 78.52 78.78 80.50 80.37 80.62 77.93 77.80 78.06 77.31 77.18 77.45 75.54 75.39 75.70 76.70 76.56 76.84 78.01 77.87 78.14
0.99 77.65 77.50 77.80 80.10 79.97 80.23 65.09 64.97 65.22 78.25 78.12 78.38 76.47 76.33 76.61 76.46 76.32 76.60 78.63 78.50 78.76 80.40 80.27 80.53 77.89 77.75 78.02 77.24 77.10 77.38 75.45 75.29 75.62 76.65 76.51 76.78 77.92 77.79 78.06


==> data/kdd_50/mode2_sbm_avg_degree.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high PPRBaseline_mean PPRBaseline_ci_low PPRBaseline_ci_high SGC_mean SGC_ci_low SGC_ci_high SuperGAT_mean SuperGAT_ci_low SuperGAT_ci_high Transformer_mean Transformer_ci_low Transformer_ci_high
1.19 68.58 68.31 68.85 65.95 65.67 66.22 66.65 66.38 66.91 65.48 65.23 65.74 64.85 64.60 65.10 65.96 65.70 66.23 63.57 63.35 63.80 65.95 65.69 66.21 67.36 67.09 67.64 50.69 50.60 50.77 63.75 63.49 64.01 66.10 65.84 66.35 66.09 65.82 66.35
1.57 69.21 68.93 69.49 66.27 65.99 66.55 66.95 66.68 67.22 65.40 65.14 65.65 64.56 64.31 64.82 66.10 65.84 66.36 63.51 63.28 63.74 66.40 66.14 66.67 67.30 67.02 67.57 51.07 50.97 51.17 63.34 63.09 63.60 66.31 66.05 66.57 66.32 66.05 66.60
1.95 69.59 69.31 69.87 66.47 66.19 66.75 67.25 66.98 67.52 65.40 65.15 65.66 64.59 64.33 64.84 66.32 66.06 66.58 63.56 63.33 63.80 66.61 66.35 66.88 67.33 67.07 67.60 51.31 51.20 51.43 62.81 62.55 63.07 66.46 66.20 66.72 66.73 66.46 67.00
2.33 70.20 69.93 70.47 67.15 66.88 67.42 67.48 67.21 67.74 65.61 65.35 65.86 64.78 64.53 65.03 66.72 66.47 66.97 63.74 63.51 63.96 67.16 66.90 67.42 67.45 67.19 67.72 51.72 51.60 51.84 62.60 62.35 62.85 66.76 66.50 67.02 67.12 66.85 67.39
2.71 70.57 70.29 70.85 67.41 67.14 67.67 67.62 67.35 67.88 65.91 65.65 66.17 64.84 64.59 65.09 66.82 66.56 67.08 63.81 63.58 64.03 67.39 67.12 67.65 67.27 67.01 67.54 52.09 51.97 52.21 62.41 62.16 62.67 67.13 66.87 67.39 67.49 67.22 67.76
3.09 70.88 70.60 71.16 67.65 67.38 67.92 67.85 67.58 68.12 66.20 65.95 66.45 65.10 64.85 65.35 67.27 67.02 67.53 64.19 63.97 64.42 67.80 67.54 68.07 67.48 67.21 67.75 52.47 52.34 52.60 61.90 61.64 62.16 67.45 67.19 67.71 67.84 67.58 68.11
3.47 71.08 70.79 71.36 68.01 67.74 68.29 67.91 67.64 68.18 66.56 66.30 66.82 65.38 65.13 65.64 67.69 67.44 67.95 64.35 64.12 64.58 68.20 67.94 68.46 67.38 67.12 67.64 52.72 52.60 52.85 61.82 61.56 62.08 67.98 67.71 68.24 68.15 67.88 68.43
3.85 71.38 71.10 71.67 68.18 67.90 68.45 68.09 67.83 68.35 66.80 66.54 67.05 65.36 65.10 65.62 67.92 67.66 68.17 64.72 64.49 64.95 68.35 68.09 68.61 67.26 67.00 67.52 53.09 52.96 53.23 61.28 61.01 61.54 68.28 68.02 68.53 68.46 68.20 68.73
4.23 71.58 71.29 71.87 68.31 68.04 68.59 68.06 67.79 68.33 66.92 66.66 67.17 65.69 65.43 65.94 68.17 67.91 68.43 64.89 64.67 65.11 68.57 68.30 68.83 67.34 67.08 67.60 53.22 53.09 53.36 60.99 60.73 61.25 68.65 68.39 68.91 68.59 68.33 68.86
4.61 71.78 71.49 72.07 68.76 68.47 69.04 68.26 67.98 68.54 67.38 67.12 67.64 66.03 65.77 66.30 68.55 68.29 68.82 65.24 65.01 65.48 68.91 68.63 69.18 67.27 66.99 67.54 53.72 53.58 53.86 60.72 60.45 60.99 69.13 68.85 69.40 68.87 68.59 69.15
4.99 71.88 71.60 72.17 68.79 68.51 69.07 68.24 67.97 68.51 67.64 67.40 67.89 66.13 65.86 66.39 68.96 68.70 69.21 65.34 65.11 65.57 69.04 68.77 69.30 67.31 67.05 67.57 53.88 53.74 54.02 60.30 60.04 60.56 69.20 68.93 69.46 68.91 68.63 69.18
5.37 72.16 71.87 72.45 68.89 68.60 69.19 68.23 67.95 68.51 67.94 67.67 68.20 66.28 66.01 66.56 69.29 69.02 69.55 65.68 65.44 65.92 69.20 68.92 69.49 67.17 66.89 67.45 54.14 53.99 54.29 59.79 59.51 60.07 69.53 69.25 69.81 69.07 68.79 69.35
5.75 72.16 71.88 72.45 69.19 68.91 69.47 68.36 68.09 68.63 68.23 67.96 68.49 66.52 66.25 66.79 69.56 69.30 69.82 66.07 65.83 66.30 69.49 69.22 69.76 67.19 66.93 67.46 54.27 54.12 54.41 59.40 59.14 59.66 70.06 69.78 70.33 69.49 69.23 69.76
6.13 72.30 72.01 72.60 69.36 69.07 69.64 68.50 68.23 68.77 68.74 68.48 69.00 66.92 66.66 67.19 70.00 69.73 70.28 66.40 66.17 66.64 69.68 69.41 69.96 67.31 67.04 67.58 54.63 54.48 54.78 58.97 58.70 59.24 70.21 69.94 70.49 69.63 69.35 69.91
6.51 72.49 72.21 72.77 69.60 69.32 69.87 68.55 68.28 68.82 68.88 68.62 69.14 67.12 66.86 67.37 70.27 70.01 70.53 66.61 66.38 66.83 69.83 69.56 70.10 67.22 66.96 67.48 54.77 54.62 54.91 58.79 58.53 59.05 70.58 70.31 70.84 69.80 69.53 70.07
6.89 72.63 72.33 72.93 69.71 69.43 70.00 68.61 68.33 68.88 69.32 69.05 69.59 67.38 67.11 67.66 70.77 70.51 71.04 67.01 66.78 67.25 70.10 69.82 70.38 67.33 67.06 67.60 55.07 54.92 55.23 58.34 58.06 58.61 71.21 70.94 71.47 70.00 69.72 70.29
7.27 72.49 72.19 72.79 69.81 69.51 70.10 68.57 68.30 68.85 69.58 69.32 69.85 67.61 67.34 67.89 70.94 70.66 71.21 67.32 67.08 67.56 70.01 69.72 70.30 67.22 66.95 67.48 55.17 55.01 55.33 58.10 57.83 58.37 71.35 71.07 71.62 70.02 69.74 70.31
7.65 72.68 72.38 72.98 69.87 69.58 70.16 68.54 68.27 68.82 69.86 69.59 70.13 68.01 67.72 68.29 71.33 71.06 71.61 67.51 67.26 67.77 70.07 69.78 70.36 67.20 66.93 67.48 55.35 55.19 55.51 57.78 57.51 58.05 71.67 71.39 71.95 70.06 69.77 70.35
8.03 73.08 72.80 73.36 70.15 69.87 70.43 68.80 68.54 69.07 70.31 70.05 70.57 68.31 68.03 68.59 71.77 71.52 72.03 67.96 67.72 68.20 70.62 70.35 70.89 67.51 67.25 67.77 55.54 55.38 55.70 57.24 56.99 57.50 72.12 71.85 72.39 70.60 70.33 70.88
8.41 73.23 72.96 73.51 70.36 70.08 70.64 69.03 68.77 69.30 70.61 70.35 70.87 68.68 68.41 68.94 72.12 71.87 72.37 68.22 67.99 68.46 70.72 70.45 71.00 67.49 67.22 67.75 55.68 55.53 55.83 56.96 56.71 57.21 72.45 72.19 72.71 70.68 70.40 70.95
8.79 73.21 72.92 73.50 70.27 69.99 70.56 68.95 68.69 69.21 70.80 70.53 71.06 68.64 68.36 68.92 72.30 72.03 72.56 68.49 68.25 68.74 70.72 70.44 71.01 67.37 67.11 67.64 55.84 55.68 56.01 56.78 56.52 57.04 72.56 72.28 72.84 70.52 70.23 70.80
9.17 73.03 72.75 73.32 70.30 70.01 70.58 68.77 68.50 69.04 71.08 70.82 71.34 68.91 68.63 69.19 72.46 72.20 72.72 68.82 68.58 69.06 70.80 70.53 71.07 67.40 67.13 67.67 56.02 55.86 56.18 56.58 56.32 56.83 72.86 72.60 73.12 70.68 70.40 70.96
9.55 73.15 72.85 73.45 70.58 70.29 70.86 68.86 68.59 69.14 71.30 71.03 71.57 69.17 68.88 69.46 72.88 72.61 73.15 68.99 68.74 69.25 71.00 70.71 71.29 67.35 67.07 67.63 56.19 56.02 56.35 56.27 56.01 56.53 73.05 72.77 73.33 70.64 70.35 70.94
9.93 73.06 72.78 73.34 70.33 70.03 70.62 68.79 68.52 69.05 71.59 71.32 71.87 69.16 68.87 69.44 73.17 72.91 73.43 69.38 69.15 69.62 71.04 70.77 71.31 67.27 67.01 67.54 56.24 56.08 56.41 55.72 55.48 55.96 73.37 73.10 73.64 70.72 70.44 71.01
10.31 73.38 73.09 73.67 70.87 70.59 71.16 69.02 68.75 69.29 72.00 71.72 72.28 69.75 69.46 70.04 73.52 73.25 73.78 69.51 69.26 69.76 71.18 70.90 71.46 67.56 67.29 67.82 56.46 56.29 56.63 55.67 55.43 55.92 73.75 73.48 74.02 71.16 70.88 71.45
10.69 73.29 73.01 73.56 70.71 70.43 71.00 68.92 68.66 69.19 72.15 71.89 72.41 69.84 69.57 70.12 73.72 73.46 73.99 70.01 69.77 70.24 71.29 71.02 71.57 67.35 67.09 67.62 56.63 56.46 56.79 55.56 55.33 55.78 73.85 73.58 74.11 71.16 70.89 71.44
11.07 73.32 73.02 73.61 70.65 70.36 70.95 68.84 68.57 69.12 72.48 72.20 72.75 69.81 69.52 70.09 73.96 73.70 74.23 70.09 69.84 70.33 71.32 71.04 71.60 67.36 67.09 67.64 56.67 56.49 56.85 55.17 54.94 55.40 74.17 73.90 74.44 71.19 70.90 71.47
11.45 73.06 72.78 73.35 70.65 70.37 70.93 68.90 68.62 69.17 72.62 72.36 72.89 70.11 69.83 70.40 74.14 73.88 74.40 70.31 70.06 70.56 71.29 71.01 71.57 67.32 67.05 67.58 56.87 56.69 57.04 55.14 54.90 55.37 74.26 73.98 74.53 71.06 70.78 71.34
11.83 73.39 73.10 73.69 70.85 70.56 71.14 69.04 68.76 69.32 72.99 72.72 73.27 70.50 70.21 70.80 74.59 74.31 74.86 70.73 70.48 70.98 71.51 71.22 71.80 67.45 67.18 67.72 57.00 56.82 57.17 55.11 54.87 55.35 74.65 74.37 74.92 71.27 70.98 71.56
12.21 73.28 73.00 73.57 70.70 70.42 70.99 68.97 68.71 69.23 73.10 72.83 73.36 70.49 70.21 70.76 74.46 74.19 74.72 70.85 70.60 71.09 71.47 71.19 71.75 67.22 66.95 67.48 56.97 56.79 57.14 54.89 54.66 55.13 74.78 74.52 75.04 71.19 70.91 71.47
12.59 73.44 73.16 73.72 70.96 70.68 71.24 69.02 68.76 69.29 73.23 72.96 73.50 70.60 70.33 70.88 74.96 74.69 75.22 71.06 70.82 71.30 71.58 71.31 71.86 67.23 66.97 67.50 57.27 57.09 57.45 54.42 54.20 54.63 75.12 74.86 75.37 71.45 71.17 71.72
12.97 73.32 73.04 73.60 71.03 70.75 71.31 69.01 68.74 69.29 73.71 73.45 73.97 70.81 70.52 71.09 75.22 74.97 75.48 71.32 71.08 71.57 71.67 71.39 71.95 67.33 67.07 67.59 57.35 57.17 57.53 54.28 54.06 54.50 75.36 75.10 75.62 71.46 71.17 71.74
13.35 73.61 73.33 73.89 71.31 71.02 71.60 69.07 68.81 69.34 74.05 73.78 74.32 71.29 71.01 71.57 75.69 75.43 75.95 71.67 71.43 71.92 71.90 71.61 72.18 67.33 67.06 67.60 57.54 57.35 57.72 54.19 53.97 54.41 75.65 75.39 75.90 71.69 71.41 71.97
13.73 73.56 73.27 73.86 71.30 71.01 71.59 69.05 68.77 69.33 74.00 73.72 74.28 71.29 71.00 71.59 75.65 75.39 75.91 71.70 71.45 71.96 71.87 71.57 72.16 67.38 67.11 67.66 57.58 57.39 57.77 54.05 53.83 54.27 75.63 75.36 75.91 71.59 71.30 71.89
14.11 73.46 73.17 73.75 71.26 70.98 71.54 68.99 68.72 69.26 74.27 74.00 74.54 71.47 71.18 71.76 76.15 75.88 76.41 72.06 71.81 72.30 71.87 71.58 72.16 67.16 66.89 67.42 57.52 57.33 57.70 53.99 53.78 54.21 75.72 75.45 75.99 71.65 71.36 71.93
14.49 73.29 72.99 73.58 71.17 70.88 71.47 68.95 68.67 69.23 74.33 74.05 74.60 71.47 71.17 71.76 76.02 75.75 76.28 72.05 71.79 72.32 71.69 71.40 71.99 67.27 67.00 67.54 57.62 57.43 57.80 53.82 53.61 54.02 75.93 75.66 76.21 71.54 71.25 71.83
14.87 73.45 73.17 73.74 71.27 70.97 71.56 69.01 68.73 69.28 74.63 74.36 74.89 71.69 71.41 71.97 76.17 75.90 76.43 72.43 72.18 72.67 71.91 71.62 72.20 67.35 67.08 67.62 57.70 57.51 57.89 53.77 53.57 53.98 76.02 75.75 76.29 71.77 71.48 72.06
15.25 73.47 73.18 73.75 71.29 71.01 71.57 68.94 68.67 69.21 74.76 74.49 75.03 71.94 71.67 72.22 76.40 76.13 76.67 72.65 72.40 72.90 71.93 71.64 72.21 67.24 66.98 67.51 57.85 57.67 58.04 53.59 53.39 53.79 76.23 75.96 76.49 71.64 71.35 71.92
15.63 73.62 73.34 73.91 71.46 71.18 71.74 69.13 68.86 69.40 75.13 74.86 75.39 71.94 71.66 72.22 76.78 76.52 77.04 72.99 72.74 73.23 72.15 71.87 72.43 67.39 67.13 67.65 57.93 57.74 58.12 53.47 53.27 53.66 76.58 76.32 76.84 71.93 71.66 72.21
16.01 73.39 73.09 73.68 71.25 70.94 71.55 69.01 68.73 69.29 75.11 74.83 75.38 72.11 71.82 72.40 76.88 76.61 77.15 73.23 72.97 73.48 72.03 71.74 72.33 67.28 67.00 67.55 57.84 57.64 58.04 53.50 53.29 53.71 76.53 76.26 76.80 71.62 71.32 71.91
16.39 73.57 73.28 73.86 71.45 71.16 71.74 69.15 68.88 69.42 75.45 75.18 75.73 72.24 71.95 72.54 77.18 76.93 77.44 73.29 73.03 73.55 72.12 71.84 72.41 67.28 67.01 67.56 57.98 57.78 58.18 53.30 53.10 53.49 76.81 76.55 77.07 71.97 71.68 72.26
16.77 73.50 73.22 73.79 71.48 71.19 71.77 69.17 68.90 69.44 75.61 75.35 75.87 72.48 72.19 72.77 77.28 77.01 77.54 73.55 73.30 73.80 72.29 72.01 72.57 67.39 67.12 67.66 58.10 57.91 58.29 53.25 53.06 53.44 77.11 76.85 77.37 72.03 71.74 72.31
17.15 73.57 73.29 73.86 71.49 71.21 71.77 69.14 68.88 69.41 75.74 75.47 76.01 72.50 72.21 72.80 77.51 77.24 77.77 73.75 73.51 73.99 72.12 71.84 72.40 67.18 66.91 67.44 58.21 58.01 58.40 53.07 52.87 53.26 77.14 76.88 77.39 72.09 71.81 72.36
17.53 73.39 73.11 73.67 71.36 71.07 71.65 68.99 68.72 69.25 75.87 75.61 76.14 72.58 72.31 72.86 77.61 77.36 77.86 73.83 73.58 74.07 72.27 72.00 72.54 67.21 66.96 67.47 58.08 57.88 58.27 53.00 52.81 53.19 77.22 76.96 77.49 71.96 71.69 72.24
17.91 73.62 73.34 73.90 71.64 71.35 71.93 69.07 68.80 69.34 76.21 75.94 76.47 72.74 72.45 73.02 77.98 77.72 78.24 74.30 74.05 74.54 72.53 72.25 72.80 67.22 66.96 67.49 58.24 58.04 58.44 52.88 52.70 53.07 77.53 77.26 77.79 72.23 71.95 72.51
18.29 73.90 73.61 74.19 71.71 71.43 71.99 69.37 69.10 69.64 76.40 76.13 76.68 73.36 73.07 73.65 78.37 78.11 78.63 74.61 74.37 74.86 72.63 72.34 72.92 67.38 67.11 67.66 58.42 58.21 58.62 52.75 52.57 52.94 77.59 77.33 77.86 72.35 72.06 72.64
18.67 73.61 73.32 73.90 71.66 71.37 71.94 69.13 68.86 69.39 76.54 76.27 76.81 73.09 72.80 73.37 78.45 78.20 78.70 74.73 74.48 74.97 72.38 72.10 72.67 67.33 67.08 67.59 58.48 58.28 58.68 52.71 52.53 52.89 77.75 77.48 78.01 72.19 71.91 72.47
19.05 73.61 73.32 73.90 71.69 71.40 71.99 69.12 68.84 69.41 76.65 76.38 76.93 73.38 73.10 73.67 78.52 78.26 78.79 74.63 74.38 74.87 72.41 72.13 72.70 67.27 67.00 67.55 58.49 58.29 58.70 52.53 52.35 52.72 77.82 77.55 78.09 72.24 71.96 72.53
19.43 73.53 73.23 73.83 71.74 71.44 72.04 69.20 68.93 69.47 76.90 76.63 77.17 73.37 73.08 73.67 78.66 78.40 78.92 75.13 74.88 75.37 72.57 72.29 72.86 67.39 67.12 67.67 58.41 58.20 58.62 52.60 52.42 52.78 77.85 77.59 78.11 72.28 71.99 72.57
19.81 73.43 73.14 73.73 71.68 71.38 71.97 69.06 68.78 69.33 76.84 76.56 77.12 73.49 73.20 73.79 78.63 78.37 78.89 75.04 74.79 75.29 72.38 72.09 72.68 67.24 66.96 67.52 58.61 58.40 58.83 52.35 52.17 52.53 77.97 77.70 78.25 72.18 71.89 72.47


==> data/kdd_50/mode2_sbm_cluster_size_slope.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high PPRBaseline_mean PPRBaseline_ci_low PPRBaseline_ci_high SGC_mean SGC_ci_low SGC_ci_high SuperGAT_mean SuperGAT_ci_low SuperGAT_ci_high Transformer_mean Transformer_ci_low Transformer_ci_high
0.01 69.24 68.97 69.52 66.37 66.10 66.64 67.15 66.89 67.40 65.42 65.18 65.67 64.69 64.44 64.94 66.19 65.94 66.43 63.50 63.28 63.73 66.49 66.23 66.75 67.28 67.02 67.54 50.88 50.78 50.98 63.04 62.79 63.29 66.39 66.14 66.65 66.53 66.26 66.79
0.03 69.44 69.17 69.71 66.45 66.18 66.71 67.13 66.88 67.39 65.53 65.28 65.78 64.66 64.41 64.90 66.38 66.13 66.63 63.54 63.32 63.76 66.42 66.17 66.68 67.37 67.12 67.63 51.07 50.96 51.17 63.16 62.90 63.41 66.49 66.23 66.74 66.52 66.26 66.78
0.05 69.35 69.06 69.63 66.40 66.13 66.67 67.17 66.90 67.44 65.45 65.18 65.71 64.63 64.38 64.88 66.14 65.88 66.40 63.57 63.34 63.80 66.46 66.19 66.72 67.34 67.07 67.61 51.11 51.01 51.22 63.05 62.79 63.30 66.27 66.01 66.53 66.43 66.16 66.71
0.07 69.21 68.94 69.49 66.27 66.00 66.54 66.96 66.69 67.22 65.44 65.19 65.70 64.59 64.34 64.84 66.22 65.97 66.48 63.42 63.19 63.65 66.28 66.02 66.55 67.25 66.98 67.52 51.19 51.08 51.29 63.07 62.82 63.33 66.33 66.07 66.59 66.35 66.09 66.62
0.09 69.31 69.04 69.58 66.14 65.85 66.42 67.12 66.86 67.38 65.43 65.17 65.68 64.59 64.33 64.84 66.13 65.88 66.39 63.51 63.29 63.74 66.43 66.17 66.69 67.17 66.91 67.44 51.11 51.00 51.22 63.14 62.89 63.39 66.39 66.12 66.66 66.48 66.21 66.75
0.11 69.42 69.13 69.71 66.47 66.20 66.74 67.06 66.79 67.34 65.40 65.14 65.67 64.75 64.48 65.02 66.27 66.00 66.53 63.55 63.31 63.79 66.50 66.23 66.77 67.42 67.15 67.70 51.23 51.12 51.35 63.23 62.97 63.50 66.55 66.28 66.82 66.56 66.29 66.83
0.13 69.31 69.02 69.59 66.34 66.06 66.62 67.12 66.86 67.39 65.29 65.02 65.55 64.57 64.31 64.82 66.12 65.86 66.39 63.51 63.27 63.74 66.43 66.15 66.70 67.32 67.05 67.59 51.34 51.23 51.44 62.93 62.68 63.18 66.22 65.95 66.49 66.61 66.34 66.88
0.15 69.38 69.10 69.66 66.38 66.11 66.65 67.13 66.86 67.40 65.52 65.27 65.77 64.53 64.28 64.78 66.23 65.98 66.49 63.41 63.19 63.64 66.36 66.09 66.63 67.37 67.10 67.64 51.23 51.13 51.34 62.97 62.71 63.23 66.39 66.13 66.65 66.48 66.21 66.74
0.17 69.32 69.03 69.60 66.42 66.13 66.71 67.03 66.75 67.30 65.41 65.15 65.67 64.59 64.34 64.85 66.23 65.96 66.49 63.36 63.12 63.60 66.56 66.30 66.82 67.33 67.05 67.60 51.28 51.18 51.39 63.28 63.02 63.54 66.09 65.82 66.36 66.52 66.24 66.80
0.19 69.07 68.79 69.35 66.15 65.87 66.42 66.82 66.55 67.10 65.39 65.13 65.64 64.46 64.21 64.71 66.08 65.82 66.33 63.38 63.15 63.61 66.21 65.95 66.47 67.14 66.87 67.41 51.35 51.24 51.45 63.13 62.87 63.38 66.20 65.94 66.45 66.26 66.00 66.53
0.21 69.41 69.14 69.69 66.37 66.09 66.64 67.05 66.78 67.32 65.46 65.21 65.72 64.75 64.50 65.00 66.25 65.99 66.51 63.47 63.24 63.70 66.55 66.29 66.81 67.36 67.09 67.63 51.38 51.27 51.49 63.17 62.90 63.43 66.30 66.03 66.56 66.56 66.30 66.83
0.23 69.16 68.88 69.44 66.33 66.05 66.60 66.96 66.69 67.23 65.32 65.07 65.57 64.66 64.40 64.92 66.03 65.77 66.29 63.37 63.14 63.60 66.44 66.18 66.70 67.12 66.85 67.40 51.42 51.31 51.53 63.03 62.78 63.28 66.23 65.97 66.49 66.46 66.20 66.73
0.25 69.29 69.00 69.58 66.30 66.02 66.58 66.95 66.68 67.21 65.48 65.22 65.73 64.63 64.37 64.89 66.19 65.93 66.45 63.36 63.12 63.59 66.43 66.17 66.70 67.23 66.96 67.50 51.45 51.34 51.55 63.15 62.90 63.40 66.35 66.08 66.62 66.42 66.15 66.69
0.27 69.15 68.86 69.43 66.31 66.04 66.59 66.91 66.63 67.18 65.38 65.13 65.64 64.42 64.17 64.68 65.97 65.71 66.23 63.28 63.04 63.51 66.36 66.10 66.62 67.16 66.89 67.43 51.57 51.46 51.68 62.99 62.74 63.24 66.24 65.98 66.50 66.44 66.17 66.71
0.29 69.22 68.94 69.50 66.24 65.97 66.51 67.04 66.77 67.31 65.33 65.07 65.59 64.60 64.35 64.85 66.15 65.89 66.41 63.46 63.24 63.69 66.27 66.01 66.53 67.23 66.96 67.50 51.55 51.45 51.66 63.10 62.84 63.35 66.17 65.91 66.44 66.29 66.02 66.56
0.31 69.34 69.06 69.62 66.46 66.18 66.73 67.03 66.77 67.30 65.36 65.10 65.62 64.62 64.36 64.87 66.20 65.94 66.46 63.38 63.15 63.61 66.54 66.28 66.81 67.40 67.13 67.67 51.62 51.52 51.73 63.18 62.93 63.44 66.23 65.97 66.49 66.49 66.22 66.76
0.33 69.35 69.07 69.63 66.42 66.14 66.69 66.99 66.72 67.26 65.55 65.29 65.81 64.63 64.36 64.89 66.31 66.04 66.57 63.43 63.20 63.66 66.53 66.27 66.78 67.40 67.14 67.66 51.59 51.48 51.70 63.31 63.05 63.56 66.37 66.11 66.64 66.51 66.24 66.78
0.35 69.36 69.08 69.64 66.53 66.26 66.81 67.18 66.90 67.46 65.44 65.19 65.69 64.80 64.54 65.05 66.33 66.07 66.58 63.46 63.23 63.70 66.56 66.30 66.82 67.50 67.23 67.77 51.57 51.46 51.67 63.24 62.99 63.48 66.39 66.12 66.65 66.63 66.36 66.90
0.37 69.24 68.96 69.51 66.42 66.15 66.70 67.12 66.86 67.38 65.28 65.03 65.53 64.66 64.41 64.91 66.14 65.88 66.39 63.37 63.15 63.60 66.46 66.20 66.71 67.24 66.97 67.51 51.56 51.45 51.66 63.14 62.89 63.39 66.25 65.99 66.50 66.52 66.26 66.79
0.39 69.13 68.85 69.41 66.28 66.01 66.56 66.97 66.70 67.25 65.20 64.94 65.47 64.65 64.39 64.91 66.12 65.86 66.38 63.24 63.00 63.48 66.44 66.18 66.70 67.23 66.96 67.50 51.67 51.56 51.78 63.20 62.94 63.46 66.03 65.76 66.30 66.37 66.10 66.64
0.41 69.12 68.84 69.41 66.40 66.11 66.68 67.12 66.85 67.40 65.42 65.15 65.69 64.71 64.45 64.96 66.14 65.87 66.41 63.49 63.26 63.72 66.60 66.33 66.86 67.15 66.87 67.43 51.67 51.55 51.78 63.18 62.92 63.45 66.30 66.03 66.58 66.56 66.29 66.84
0.43 69.27 68.98 69.55 66.39 66.10 66.68 67.12 66.84 67.40 65.45 65.18 65.71 64.74 64.47 65.00 66.36 66.09 66.62 63.51 63.28 63.75 66.48 66.21 66.76 67.26 66.98 67.54 51.69 51.58 51.80 63.38 63.13 63.64 66.27 66.00 66.54 66.54 66.26 66.82
0.45 69.28 69.00 69.56 66.34 66.07 66.60 66.87 66.60 67.15 65.45 65.19 65.72 64.66 64.39 64.92 66.11 65.85 66.37 63.35 63.12 63.58 66.17 65.90 66.45 67.27 67.00 67.54 51.76 51.64 51.87 63.06 62.80 63.32 66.24 65.97 66.51 66.27 65.99 66.55
0.47 69.26 68.98 69.54 66.42 66.15 66.70 67.04 66.77 67.32 65.38 65.11 65.64 64.55 64.29 64.81 66.11 65.84 66.38 63.24 63.01 63.48 66.41 66.15 66.67 67.32 67.05 67.58 51.72 51.60 51.83 63.09 62.83 63.35 66.19 65.92 66.47 66.47 66.20 66.75
0.49 69.33 69.05 69.60 66.55 66.28 66.81 67.03 66.76 67.30 65.43 65.18 65.69 64.63 64.38 64.88 66.13 65.87 66.40 63.45 63.22 63.68 66.58 66.32 66.83 67.28 67.02 67.55 51.69 51.58 51.80 63.07 62.82 63.33 66.26 66.00 66.53 66.60 66.33 66.86
0.51 69.32 69.05 69.60 66.50 66.22 66.78 67.28 67.00 67.55 65.59 65.33 65.84 64.78 64.52 65.04 66.26 66.00 66.52 63.48 63.25 63.70 66.47 66.20 66.74 67.30 67.03 67.56 51.78 51.66 51.89 63.33 63.07 63.60 66.37 66.11 66.64 66.67 66.41 66.93
0.53 69.35 69.06 69.63 66.44 66.16 66.71 67.03 66.76 67.31 65.52 65.27 65.78 64.81 64.55 65.06 66.32 66.05 66.58 63.42 63.18 63.65 66.44 66.17 66.70 67.38 67.11 67.65 51.71 51.60 51.83 63.17 62.91 63.44 66.31 66.04 66.58 66.41 66.14 66.68
0.55 69.46 69.18 69.74 66.64 66.37 66.92 67.11 66.84 67.38 65.68 65.42 65.94 64.91 64.66 65.16 66.26 66.00 66.53 63.52 63.29 63.75 66.73 66.47 66.99 67.39 67.12 67.65 51.74 51.63 51.85 63.47 63.22 63.73 66.61 66.34 66.87 66.59 66.32 66.86
0.57 69.28 69.00 69.55 66.42 66.14 66.70 67.07 66.81 67.33 65.51 65.26 65.77 64.74 64.48 65.00 66.38 66.12 66.63 63.43 63.21 63.66 66.61 66.35 66.87 67.39 67.12 67.65 51.82 51.71 51.93 63.24 62.99 63.49 66.20 65.93 66.46 66.59 66.32 66.85
0.59 69.35 69.06 69.63 66.38 66.10 66.66 67.05 66.78 67.32 65.50 65.24 65.75 64.55 64.29 64.82 66.24 65.97 66.51 63.29 63.06 63.53 66.44 66.17 66.70 67.34 67.06 67.62 51.77 51.66 51.88 63.32 63.06 63.58 66.32 66.05 66.59 66.48 66.20 66.75
0.61 69.18 68.91 69.45 66.31 66.04 66.57 67.04 66.78 67.31 65.37 65.13 65.62 64.56 64.31 64.80 66.16 65.92 66.41 63.32 63.11 63.54 66.09 65.84 66.35 67.17 66.91 67.43 51.75 51.64 51.87 63.26 63.02 63.51 66.11 65.85 66.37 66.38 66.12 66.63
0.63 69.25 68.96 69.53 66.36 66.09 66.64 67.02 66.75 67.30 65.45 65.20 65.71 64.66 64.40 64.93 66.23 65.96 66.49 63.55 63.33 63.77 66.37 66.11 66.64 67.35 67.08 67.62 51.85 51.73 51.96 63.14 62.89 63.40 66.31 66.05 66.58 66.40 66.12 66.67
0.65 69.51 69.23 69.79 66.52 66.23 66.81 67.11 66.84 67.38 65.49 65.23 65.74 64.80 64.54 65.05 66.29 66.02 66.55 63.50 63.28 63.73 66.51 66.25 66.78 67.48 67.21 67.75 51.72 51.60 51.83 63.22 62.96 63.49 66.43 66.16 66.69 66.52 66.25 66.79
0.67 69.53 69.25 69.81 66.52 66.25 66.80 67.30 67.02 67.57 65.60 65.33 65.86 64.88 64.61 65.14 66.48 66.22 66.74 63.61 63.38 63.84 66.57 66.31 66.84 67.45 67.18 67.72 51.83 51.72 51.95 63.31 63.05 63.57 66.44 66.18 66.71 66.73 66.46 67.00
0.69 69.46 69.18 69.75 66.54 66.25 66.82 67.23 66.96 67.51 65.58 65.32 65.83 64.80 64.54 65.05 66.23 65.96 66.49 63.41 63.18 63.64 66.63 66.36 66.90 67.25 66.98 67.52 51.81 51.69 51.92 63.18 62.92 63.43 66.16 65.89 66.44 66.59 66.31 66.86
0.71 69.27 68.98 69.55 66.32 66.05 66.60 67.12 66.85 67.39 65.37 65.12 65.63 64.57 64.31 64.83 66.10 65.84 66.36 63.26 63.03 63.49 66.48 66.22 66.74 67.29 67.02 67.57 51.94 51.83 52.06 63.17 62.91 63.43 66.23 65.96 66.50 66.50 66.24 66.77
0.73 69.42 69.14 69.71 66.70 66.43 66.97 67.24 66.97 67.51 65.65 65.40 65.91 64.88 64.62 65.13 66.34 66.08 66.59 63.45 63.21 63.68 66.46 66.20 66.73 67.24 66.97 67.51 51.92 51.80 52.04 63.36 63.10 63.62 66.36 66.09 66.63 66.49 66.22 66.76
0.75 69.36 69.09 69.63 66.48 66.21 66.76 67.10 66.83 67.36 65.52 65.26 65.77 64.75 64.50 65.00 66.19 65.93 66.45 63.46 63.24 63.68 66.47 66.20 66.74 67.38 67.12 67.65 51.90 51.78 52.02 63.45 63.20 63.71 66.30 66.03 66.57 66.36 66.09 66.63
0.77 69.26 68.98 69.55 66.37 66.10 66.65 66.96 66.69 67.23 65.49 65.22 65.77 64.60 64.33 64.86 66.29 66.02 66.55 63.39 63.16 63.62 66.45 66.18 66.71 67.18 66.91 67.45 51.92 51.80 52.03 63.44 63.18 63.70 66.38 66.11 66.64 66.51 66.25 66.78
0.79 69.32 69.04 69.60 66.65 66.38 66.93 67.03 66.75 67.31 65.46 65.19 65.72 64.79 64.54 65.05 66.21 65.94 66.48 63.37 63.14 63.60 66.56 66.30 66.82 67.41 67.14 67.68 51.99 51.87 52.11 63.22 62.96 63.49 66.32 66.05 66.59 66.64 66.37 66.91
0.81 69.35 69.07 69.63 66.58 66.31 66.85 67.19 66.91 67.46 65.52 65.27 65.77 64.82 64.56 65.07 66.40 66.14 66.65 63.49 63.26 63.71 66.51 66.25 66.77 67.28 67.01 67.56 51.89 51.77 52.01 63.40 63.14 63.65 66.43 66.17 66.68 66.60 66.33 66.87
0.83 69.32 69.03 69.62 66.63 66.35 66.91 67.21 66.93 67.49 65.42 65.15 65.69 64.78 64.51 65.04 66.33 66.06 66.59 63.49 63.25 63.72 66.65 66.39 66.91 67.37 67.09 67.65 51.94 51.82 52.06 63.36 63.10 63.62 66.37 66.09 66.65 66.65 66.37 66.93
0.85 69.35 69.06 69.63 66.58 66.30 66.85 67.19 66.92 67.47 65.57 65.30 65.83 64.72 64.46 64.98 66.23 65.96 66.51 63.44 63.20 63.68 66.53 66.27 66.79 67.34 67.06 67.62 51.89 51.77 52.02 63.38 63.11 63.64 66.56 66.29 66.83 66.68 66.40 66.95
0.87 69.25 68.97 69.54 66.38 66.09 66.66 67.22 66.94 67.49 65.32 65.05 65.59 64.57 64.30 64.83 66.21 65.94 66.47 63.45 63.22 63.68 66.59 66.33 66.86 67.49 67.22 67.76 52.00 51.88 52.12 63.27 63.01 63.53 66.26 65.98 66.54 66.59 66.32 66.86
0.89 69.27 68.99 69.55 66.43 66.14 66.72 67.18 66.91 67.45 65.44 65.17 65.70 64.91 64.65 65.16 66.23 65.96 66.50 63.44 63.20 63.67 66.31 66.03 66.58 67.37 67.10 67.64 51.95 51.83 52.07 63.28 63.02 63.54 66.28 66.02 66.54 66.60 66.32 66.87
0.91 69.35 69.06 69.64 66.50 66.20 66.79 67.22 66.94 67.50 65.63 65.36 65.90 64.79 64.52 65.05 66.29 66.01 66.56 63.44 63.20 63.68 66.50 66.22 66.77 67.44 67.17 67.72 51.85 51.72 51.97 63.46 63.18 63.74 66.24 65.95 66.52 66.63 66.35 66.91
0.93 69.47 69.19 69.75 66.58 66.30 66.85 67.29 67.03 67.55 65.49 65.23 65.76 64.77 64.52 65.02 66.36 66.10 66.62 63.47 63.23 63.70 66.58 66.31 66.84 67.34 67.06 67.61 51.96 51.84 52.08 63.50 63.24 63.76 66.30 66.04 66.57 66.74 66.47 67.01
0.95 69.37 69.09 69.65 66.48 66.20 66.75 67.17 66.89 67.44 65.40 65.13 65.66 64.70 64.44 64.96 66.29 66.02 66.56 63.31 63.08 63.54 66.46 66.20 66.72 67.27 67.00 67.54 51.84 51.72 51.96 63.39 63.13 63.64 66.28 66.02 66.54 66.39 66.11 66.67
0.97 69.45 69.17 69.73 66.64 66.36 66.93 67.20 66.92 67.47 65.49 65.22 65.76 64.78 64.52 65.05 66.15 65.87 66.42 63.31 63.08 63.55 66.43 66.15 66.70 67.44 67.16 67.72 51.96 51.83 52.09 63.40 63.14 63.67 66.30 66.02 66.58 66.69 66.42 66.97
0.99 69.43 69.14 69.73 66.51 66.22 66.80 67.08 66.80 67.36 65.45 65.18 65.72 64.66 64.40 64.93 66.33 66.05 66.61 63.38 63.14 63.61 66.54 66.26 66.81 67.45 67.16 67.73 52.00 51.87 52.12 63.53 63.26 63.79 66.21 65.93 66.49 66.55 66.27 66.83


==> data/kdd_50/mode2_sbm_feature_center_distance.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high PPRBaseline_mean PPRBaseline_ci_low PPRBaseline_ci_high SGC_mean SGC_ci_low SGC_ci_high SuperGAT_mean SuperGAT_ci_low SuperGAT_ci_high Transformer_mean Transformer_ci_low Transformer_ci_high
0.05 55.19 54.95 55.44 53.81 53.59 54.02 53.96 53.75 54.18 54.46 54.24 54.68 54.08 53.88 54.29 54.66 54.44 54.88 54.45 54.25 54.65 54.10 53.89 54.31 54.18 53.96 54.40 51.21 51.11 51.32 53.91 53.70 54.12 54.72 54.49 54.95 53.89 53.68 54.10
0.15 65.14 64.84 65.44 62.47 62.18 62.76 63.07 62.78 63.35 62.24 61.99 62.50 61.49 61.23 61.75 62.86 62.59 63.13 60.99 60.76 61.23 62.60 62.33 62.88 63.25 62.97 63.53 51.20 51.10 51.30 60.42 60.17 60.68 62.93 62.66 63.21 62.61 62.33 62.89
0.25 72.59 72.29 72.89 69.76 69.47 70.06 70.78 70.49 71.07 68.00 67.74 68.26 67.33 67.05 67.60 69.01 68.74 69.27 65.47 65.23 65.71 69.71 69.43 70.00 70.79 70.50 71.09 51.25 51.15 51.36 65.18 64.92 65.44 69.24 68.96 69.52 69.89 69.60 70.17
0.35 78.30 78.02 78.58 75.62 75.32 75.92 76.91 76.61 77.21 72.61 72.35 72.86 71.96 71.69 72.23 73.62 73.35 73.88 69.23 68.98 69.47 75.35 75.06 75.63 76.96 76.66 77.26 51.21 51.11 51.31 68.85 68.58 69.12 74.01 73.74 74.28 75.60 75.31 75.89
0.45 82.25 81.98 82.52 79.95 79.67 80.23 81.52 81.24 81.81 75.64 75.39 75.89 75.32 75.03 75.60 76.71 76.46 76.97 71.94 71.70 72.18 79.47 79.20 79.74 81.24 80.95 81.53 51.13 51.02 51.23 71.44 71.18 71.69 77.22 76.95 77.48 79.79 79.52 80.07
0.55 85.20 84.94 85.47 83.08 82.80 83.36 84.97 84.69 85.24 77.97 77.72 78.22 78.16 77.90 78.42 79.24 79.00 79.48 73.82 73.57 74.07 82.66 82.39 82.93 84.64 84.36 84.92 51.24 51.14 51.35 73.31 73.06 73.56 79.83 79.57 80.08 83.01 82.73 83.28
0.65 87.25 87.00 87.51 85.68 85.42 85.94 87.54 87.28 87.80 79.70 79.46 79.94 80.33 80.07 80.58 80.83 80.59 81.08 75.42 75.16 75.67 85.02 84.77 85.27 87.26 87.00 87.52 51.16 51.06 51.26 74.80 74.54 75.05 81.75 81.49 82.00 85.31 85.04 85.58
0.75 89.25 89.01 89.48 87.97 87.72 88.22 89.94 89.70 90.18 81.41 81.18 81.64 82.20 81.94 82.46 82.59 82.37 82.82 76.99 76.75 77.23 87.18 86.93 87.43 89.65 89.41 89.89 51.17 51.06 51.28 76.33 76.09 76.58 83.49 83.26 83.73 87.72 87.47 87.96
0.85 90.36 90.15 90.58 89.44 89.22 89.66 91.36 91.15 91.58 82.36 82.14 82.58 83.33 83.08 83.58 83.49 83.28 83.70 78.02 77.79 78.25 88.67 88.45 88.90 91.12 90.91 91.34 51.12 51.01 51.22 77.21 76.99 77.43 84.58 84.36 84.80 89.21 88.98 89.43
0.95 91.55 91.35 91.74 90.62 90.41 90.84 92.53 92.33 92.74 83.30 83.08 83.51 84.51 84.27 84.76 84.43 84.22 84.63 78.92 78.69 79.15 89.88 89.67 90.10 92.34 92.13 92.54 51.22 51.11 51.33 77.93 77.71 78.14 85.67 85.45 85.88 90.41 90.19 90.62
1.05 92.35 92.15 92.55 91.74 91.54 91.95 93.66 93.48 93.84 83.94 83.73 84.15 85.62 85.38 85.87 85.14 84.93 85.34 79.75 79.53 79.97 90.91 90.70 91.11 93.27 93.07 93.47 51.21 51.10 51.31 78.62 78.40 78.83 86.45 86.24 86.66 91.50 91.30 91.71
1.15 93.07 92.89 93.25 92.62 92.42 92.83 94.44 94.27 94.61 84.69 84.49 84.89 86.37 86.13 86.60 85.92 85.73 86.12 80.60 80.37 80.83 91.83 91.64 92.02 94.17 93.99 94.34 51.16 51.06 51.27 79.28 79.07 79.50 87.06 86.86 87.27 92.24 92.03 92.44
1.25 93.53 93.35 93.70 93.14 92.94 93.33 94.93 94.76 95.10 85.09 84.89 85.30 87.08 86.83 87.33 86.27 86.08 86.47 81.04 80.81 81.27 92.42 92.24 92.61 94.65 94.47 94.83 51.18 51.08 51.29 79.56 79.35 79.78 87.52 87.31 87.72 92.72 92.52 92.91
1.35 94.03 93.87 94.20 93.70 93.51 93.88 95.45 95.29 95.61 85.58 85.38 85.77 87.61 87.37 87.84 86.61 86.41 86.80 81.51 81.29 81.73 92.95 92.77 93.13 95.22 95.06 95.38 51.21 51.11 51.32 80.13 79.93 80.33 88.16 87.96 88.36 93.49 93.31 93.68
1.45 94.44 94.27 94.60 94.50 94.34 94.67 95.99 95.84 96.14 86.08 85.90 86.27 88.19 87.95 88.42 87.21 87.04 87.38 82.21 82.00 82.42 93.60 93.43 93.77 95.70 95.54 95.86 51.21 51.10 51.31 80.56 80.37 80.76 88.58 88.39 88.76 93.97 93.80 94.15
1.55 94.80 94.64 94.96 94.79 94.63 94.96 96.23 96.09 96.38 86.36 86.18 86.54 88.51 88.28 88.74 87.51 87.33 87.69 82.69 82.48 82.89 93.84 93.67 94.01 96.10 95.95 96.24 51.30 51.20 51.40 80.85 80.66 81.04 88.93 88.74 89.12 94.51 94.34 94.67
1.65 95.11 94.96 95.26 95.10 94.94 95.26 96.37 96.23 96.51 86.67 86.50 86.85 88.99 88.75 89.22 87.87 87.70 88.04 82.87 82.66 83.07 94.17 94.00 94.34 96.30 96.16 96.45 51.20 51.10 51.31 80.96 80.76 81.15 89.17 88.99 89.35 94.64 94.47 94.80
1.75 95.24 95.08 95.39 95.33 95.17 95.49 96.69 96.55 96.82 86.81 86.63 86.98 89.18 88.94 89.42 87.97 87.81 88.14 83.17 82.97 83.38 94.54 94.38 94.70 96.54 96.41 96.68 51.14 51.03 51.25 81.10 80.91 81.29 89.57 89.39 89.75 94.95 94.79 95.12
1.85 95.45 95.30 95.60 95.59 95.44 95.75 96.82 96.69 96.95 86.99 86.82 87.17 89.51 89.28 89.75 88.13 87.97 88.30 83.45 83.25 83.66 94.71 94.55 94.88 96.72 96.59 96.86 51.19 51.09 51.30 81.32 81.13 81.50 89.67 89.49 89.86 95.32 95.16 95.47
1.95 95.67 95.53 95.82 95.77 95.62 95.92 97.13 97.00 97.25 87.27 87.09 87.44 89.93 89.70 90.16 88.38 88.21 88.54 83.70 83.50 83.90 94.91 94.75 95.07 96.92 96.79 97.05 51.14 51.04 51.25 81.54 81.35 81.73 90.00 89.82 90.18 95.54 95.38 95.69
2.05 95.77 95.62 95.92 96.03 95.88 96.17 97.17 97.05 97.30 87.34 87.16 87.52 90.13 89.89 90.36 88.51 88.34 88.68 83.99 83.79 84.18 95.18 95.03 95.33 97.03 96.90 97.16 51.20 51.10 51.30 81.87 81.69 82.05 90.11 89.93 90.29 95.61 95.46 95.76
2.15 95.89 95.75 96.03 96.16 96.01 96.30 97.25 97.14 97.37 87.48 87.31 87.66 90.20 89.98 90.43 88.71 88.55 88.88 84.11 83.92 84.31 95.23 95.08 95.37 97.13 97.01 97.26 51.17 51.07 51.28 81.94 81.76 82.12 90.16 89.98 90.33 95.79 95.64 95.94
2.25 95.99 95.84 96.14 96.24 96.09 96.38 97.41 97.29 97.53 87.64 87.47 87.82 90.41 90.18 90.65 88.80 88.64 88.97 84.50 84.30 84.70 95.35 95.19 95.51 97.23 97.10 97.36 51.20 51.09 51.31 82.08 81.90 82.26 90.35 90.17 90.54 95.94 95.79 96.09
2.35 96.20 96.06 96.33 96.46 96.33 96.59 97.48 97.37 97.60 87.91 87.74 88.08 90.65 90.43 90.87 89.01 88.85 89.16 84.67 84.48 84.86 95.71 95.57 95.85 97.43 97.32 97.54 51.20 51.10 51.30 82.27 82.10 82.44 90.61 90.44 90.78 96.10 95.96 96.24
2.45 96.20 96.06 96.34 96.50 96.36 96.65 97.56 97.45 97.67 87.82 87.65 88.00 90.73 90.49 90.96 89.12 88.97 89.28 84.90 84.72 85.09 95.69 95.54 95.83 97.48 97.36 97.59 51.25 51.14 51.35 82.36 82.19 82.53 90.81 90.63 90.99 96.17 96.02 96.31
2.55 96.24 96.10 96.38 96.62 96.48 96.76 97.64 97.52 97.76 87.96 87.80 88.13 90.96 90.72 91.20 89.24 89.09 89.40 84.89 84.70 85.08 95.88 95.74 96.02 97.56 97.44 97.68 51.19 51.08 51.29 82.30 82.13 82.48 90.70 90.52 90.88 96.38 96.24 96.52
2.65 96.44 96.31 96.58 96.73 96.60 96.86 97.69 97.57 97.80 88.18 88.01 88.35 91.25 91.01 91.48 89.28 89.12 89.44 85.17 84.99 85.35 95.98 95.83 96.12 97.63 97.51 97.74 51.20 51.09 51.31 82.43 82.26 82.61 90.88 90.70 91.06 96.32 96.18 96.46
2.75 96.41 96.27 96.55 96.79 96.66 96.93 97.80 97.70 97.91 88.15 87.98 88.32 91.32 91.10 91.55 89.38 89.23 89.53 85.27 85.09 85.45 96.13 96.00 96.27 97.62 97.51 97.73 51.15 51.04 51.25 82.45 82.28 82.62 90.94 90.76 91.11 96.51 96.37 96.64
2.85 96.55 96.42 96.68 96.90 96.78 97.03 97.84 97.74 97.94 88.34 88.18 88.50 91.49 91.27 91.72 89.47 89.32 89.62 85.37 85.19 85.55 96.14 96.00 96.27 97.75 97.65 97.86 51.22 51.12 51.32 82.60 82.44 82.77 91.19 91.02 91.37 96.56 96.42 96.69
2.95 96.53 96.39 96.66 97.01 96.89 97.14 97.83 97.73 97.94 88.36 88.19 88.53 91.72 91.50 91.95 89.54 89.39 89.70 85.57 85.39 85.75 96.13 95.99 96.27 97.70 97.59 97.82 51.21 51.11 51.32 82.71 82.54 82.88 91.24 91.06 91.41 96.58 96.45 96.71
3.05 96.61 96.48 96.74 96.93 96.80 97.06 97.83 97.72 97.94 88.49 88.32 88.65 91.77 91.55 91.99 89.58 89.42 89.73 85.65 85.48 85.82 96.18 96.04 96.32 97.80 97.69 97.91 51.14 51.04 51.25 82.68 82.50 82.85 91.28 91.11 91.46 96.66 96.53 96.79
3.15 96.73 96.60 96.85 97.06 96.93 97.18 97.90 97.80 98.01 88.59 88.43 88.76 91.89 91.66 92.13 89.62 89.47 89.77 85.71 85.53 85.88 96.36 96.22 96.49 97.88 97.77 97.98 51.23 51.12 51.34 82.80 82.63 82.97 91.36 91.18 91.54 96.81 96.68 96.95
3.25 96.59 96.45 96.72 97.13 97.00 97.25 97.92 97.81 98.02 88.48 88.31 88.64 91.80 91.57 92.03 89.65 89.50 89.80 85.72 85.54 85.90 96.34 96.20 96.48 97.88 97.78 97.98 51.17 51.07 51.28 82.80 82.64 82.96 91.32 91.14 91.49 96.64 96.50 96.77
3.35 96.71 96.57 96.84 97.16 97.03 97.28 97.93 97.82 98.03 88.61 88.45 88.78 91.94 91.71 92.17 89.81 89.66 89.96 85.92 85.75 86.10 96.43 96.30 96.56 97.90 97.80 98.01 51.22 51.12 51.32 82.90 82.73 83.07 91.47 91.30 91.64 96.79 96.65 96.92
3.45 96.86 96.73 96.99 97.19 97.07 97.32 97.97 97.86 98.08 88.69 88.53 88.84 91.96 91.73 92.19 89.80 89.65 89.94 85.94 85.76 86.11 96.49 96.36 96.62 97.93 97.82 98.04 51.25 51.15 51.35 82.95 82.78 83.11 91.45 91.27 91.62 96.92 96.79 97.05
3.55 96.83 96.70 96.96 97.16 97.03 97.29 97.91 97.81 98.02 88.60 88.43 88.77 91.90 91.67 92.13 89.77 89.61 89.92 86.09 85.92 86.26 96.53 96.40 96.66 97.93 97.83 98.03 51.19 51.08 51.29 83.05 82.89 83.21 91.54 91.37 91.71 96.96 96.84 97.09
3.65 96.87 96.73 97.00 97.18 97.05 97.31 97.95 97.84 98.06 88.72 88.55 88.89 92.12 91.89 92.36 89.85 89.70 90.00 86.24 86.08 86.41 96.54 96.41 96.68 97.99 97.88 98.09 51.21 51.11 51.32 83.01 82.84 83.17 91.63 91.46 91.80 96.91 96.78 97.04
3.75 96.87 96.74 97.00 97.21 97.09 97.33 97.99 97.89 98.10 88.66 88.50 88.82 92.19 91.96 92.42 89.82 89.67 89.96 86.14 85.97 86.32 96.66 96.54 96.78 98.04 97.94 98.14 51.16 51.06 51.27 82.92 82.76 83.09 91.59 91.42 91.77 96.91 96.79 97.04
3.85 96.88 96.75 97.00 97.33 97.21 97.45 97.97 97.87 98.08 88.84 88.68 89.00 92.35 92.12 92.57 89.91 89.77 90.06 86.16 85.99 86.33 96.67 96.54 96.79 97.96 97.86 98.06 51.23 51.13 51.34 83.03 82.87 83.19 91.85 91.69 92.02 97.09 96.96 97.22
3.95 96.95 96.83 97.08 97.35 97.22 97.47 98.09 97.99 98.19 88.85 88.68 89.02 92.25 92.03 92.47 90.08 89.93 90.22 86.40 86.23 86.57 96.74 96.61 96.87 98.03 97.93 98.13 51.16 51.06 51.27 83.15 82.99 83.31 91.86 91.69 92.03 97.08 96.95 97.21
4.05 96.90 96.77 97.03 97.35 97.23 97.48 98.09 97.99 98.20 88.93 88.77 89.10 92.59 92.37 92.82 90.02 89.87 90.17 86.41 86.24 86.58 96.70 96.57 96.83 98.03 97.93 98.13 51.13 51.03 51.24 83.17 83.01 83.33 91.97 91.80 92.14 97.11 96.98 97.23
4.15 96.95 96.81 97.08 97.36 97.24 97.49 98.11 98.00 98.21 88.92 88.76 89.09 92.49 92.26 92.71 90.08 89.93 90.23 86.55 86.38 86.72 96.69 96.57 96.82 98.08 97.98 98.19 51.26 51.15 51.37 83.23 83.07 83.39 91.77 91.59 91.95 97.13 97.00 97.26
4.25 97.04 96.92 97.16 97.37 97.24 97.49 98.13 98.03 98.23 88.97 88.81 89.13 92.67 92.45 92.89 90.09 89.94 90.23 86.44 86.27 86.61 96.71 96.59 96.84 98.14 98.04 98.23 51.16 51.05 51.26 83.25 83.09 83.41 91.97 91.80 92.13 97.08 96.95 97.21
4.35 96.93 96.80 97.06 97.42 97.30 97.54 98.15 98.05 98.25 89.00 88.83 89.16 92.82 92.60 93.05 90.03 89.88 90.18 86.58 86.41 86.75 96.77 96.65 96.89 98.14 98.04 98.23 51.25 51.14 51.35 83.33 83.17 83.49 91.96 91.78 92.13 97.08 96.95 97.21
4.45 97.01 96.88 97.14 97.41 97.29 97.53 98.09 97.98 98.20 89.12 88.96 89.28 92.68 92.45 92.90 90.23 90.09 90.37 86.78 86.61 86.94 96.82 96.70 96.95 98.19 98.09 98.29 51.21 51.11 51.32 83.27 83.10 83.43 92.02 91.85 92.19 97.16 97.04 97.28
4.55 97.03 96.90 97.16 97.42 97.30 97.54 98.15 98.05 98.25 89.09 88.93 89.24 92.65 92.41 92.88 90.22 90.08 90.36 86.82 86.65 86.98 96.80 96.67 96.93 98.16 98.06 98.25 51.26 51.15 51.36 83.30 83.14 83.46 92.08 91.90 92.25 97.16 97.03 97.28
4.65 97.06 96.93 97.19 97.37 97.24 97.49 98.11 98.01 98.21 89.10 88.94 89.25 92.64 92.41 92.88 90.27 90.13 90.42 86.71 86.54 86.88 96.75 96.61 96.88 98.18 98.08 98.28 51.20 51.10 51.31 83.33 83.17 83.50 91.99 91.82 92.15 97.19 97.07 97.32
4.75 97.01 96.89 97.14 97.44 97.32 97.56 98.12 98.02 98.23 89.05 88.89 89.21 92.52 92.28 92.75 90.24 90.10 90.38 86.78 86.62 86.94 96.86 96.73 96.98 98.16 98.06 98.25 51.19 51.08 51.29 83.35 83.20 83.50 91.84 91.66 92.03 97.25 97.12 97.37
4.85 97.18 97.06 97.30 97.51 97.39 97.63 98.19 98.09 98.30 89.04 88.88 89.20 92.61 92.38 92.84 90.27 90.13 90.41 86.75 86.59 86.92 96.89 96.76 97.02 98.19 98.09 98.28 51.19 51.09 51.30 83.36 83.20 83.51 92.03 91.85 92.20 97.27 97.15 97.39
4.95 97.05 96.92 97.18 97.51 97.40 97.63 98.12 98.01 98.23 89.08 88.91 89.24 92.81 92.59 93.02 90.21 90.06 90.36 86.96 86.79 87.13 96.94 96.82 97.06 98.17 98.07 98.26 51.21 51.11 51.32 83.36 83.20 83.52 92.02 91.84 92.19 97.20 97.08 97.33


==> data/kdd_50/mode2_sbm_num_clusters.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high PPRBaseline_mean PPRBaseline_ci_low PPRBaseline_ci_high SGC_mean SGC_ci_low SGC_ci_high SuperGAT_mean SuperGAT_ci_low SuperGAT_ci_high Transformer_mean Transformer_ci_low Transformer_ci_high
2.99 75.13 75.02 75.24 70.88 70.77 71.00 70.85 70.74 70.96 71.66 71.55 71.76 70.56 70.46 70.67 72.34 72.23 72.45 69.06 68.96 69.16 71.25 71.14 71.36 71.16 71.05 71.27 51.44 51.40 51.49 69.03 68.92 69.14 72.36 72.25 72.47 71.00 70.89 71.11
4.01 72.06 71.97 72.15 68.53 68.44 68.62 68.97 68.89 69.06 68.30 68.21 68.38 67.26 67.18 67.34 69.00 68.91 69.08 66.03 65.96 66.11 68.70 68.62 68.79 69.18 69.09 69.26 51.30 51.26 51.33 65.70 65.61 65.78 69.13 69.05 69.22 68.63 68.54 68.72


==> data/kdd_50/mode2_sbm_nvertex.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high PPRBaseline_mean PPRBaseline_ci_low PPRBaseline_ci_high SGC_mean SGC_ci_low SGC_ci_high SuperGAT_mean SuperGAT_ci_low SuperGAT_ci_high Transformer_mean Transformer_ci_low Transformer_ci_high
131.83 69.52 69.18 69.87 66.36 66.03 66.69 67.04 66.72 67.36 65.45 65.13 65.77 64.99 64.69 65.29 66.25 65.93 66.57 63.79 63.50 64.07 66.56 66.24 66.88 67.21 66.89 67.53 52.14 51.95 52.33 63.21 62.89 63.52 66.52 66.19 66.84 66.35 66.02 66.67
139.49 69.45 69.13 69.76 66.35 66.04 66.67 67.07 66.77 67.38 65.68 65.39 65.97 64.91 64.62 65.20 66.34 66.05 66.63 63.85 63.59 64.11 66.42 66.13 66.72 67.15 66.85 67.45 52.20 52.02 52.37 63.07 62.78 63.36 66.48 66.17 66.78 66.49 66.19 66.79
147.15 69.46 69.14 69.79 66.42 66.09 66.75 66.96 66.65 67.28 65.62 65.32 65.92 64.87 64.57 65.16 66.46 66.15 66.77 63.85 63.57 64.13 66.64 66.33 66.95 67.22 66.90 67.54 52.05 51.87 52.22 63.39 63.08 63.70 66.57 66.27 66.88 66.65 66.33 66.97
154.81 69.61 69.31 69.92 66.47 66.17 66.78 67.25 66.96 67.54 65.63 65.35 65.91 65.04 64.75 65.32 66.65 66.36 66.94 63.93 63.67 64.19 66.69 66.40 66.98 67.46 67.17 67.74 51.89 51.73 52.06 63.45 63.17 63.74 66.68 66.39 66.98 66.67 66.37 66.96
162.47 69.53 69.24 69.82 66.34 66.05 66.62 67.02 66.74 67.31 65.72 65.44 65.99 64.90 64.63 65.16 66.52 66.25 66.80 63.82 63.56 64.08 66.44 66.16 66.71 67.27 66.98 67.56 51.87 51.72 52.03 63.15 62.86 63.44 66.59 66.31 66.87 66.64 66.35 66.93
170.13 69.55 69.23 69.86 66.45 66.14 66.76 67.10 66.81 67.40 65.62 65.33 65.91 64.95 64.66 65.24 66.50 66.20 66.79 63.71 63.44 63.99 66.59 66.29 66.89 67.41 67.11 67.72 52.03 51.86 52.19 63.30 63.00 63.60 66.58 66.28 66.88 66.56 66.26 66.86
177.79 69.50 69.20 69.79 66.42 66.13 66.72 67.18 66.89 67.47 65.78 65.50 66.06 64.76 64.49 65.03 66.39 66.11 66.68 63.83 63.57 64.08 66.48 66.20 66.76 67.44 67.15 67.73 51.91 51.75 52.06 63.23 62.95 63.51 66.61 66.33 66.89 66.52 66.23 66.81
185.45 69.42 69.13 69.70 66.35 66.07 66.62 67.18 66.91 67.46 65.67 65.41 65.93 64.84 64.58 65.11 66.47 66.20 66.74 63.71 63.47 63.96 66.44 66.16 66.72 67.38 67.10 67.65 51.69 51.55 51.83 63.23 62.97 63.50 66.52 66.25 66.80 66.56 66.28 66.84
193.11 69.57 69.25 69.88 66.38 66.07 66.69 67.07 66.77 67.38 65.73 65.44 66.01 64.79 64.50 65.07 66.38 66.09 66.68 63.72 63.46 63.98 66.50 66.20 66.80 67.23 66.93 67.54 51.70 51.55 51.86 63.10 62.81 63.39 66.61 66.31 66.91 66.45 66.15 66.75
200.77 69.35 69.05 69.64 66.45 66.16 66.74 67.17 66.88 67.46 65.61 65.34 65.88 64.81 64.54 65.07 66.39 66.12 66.66 63.74 63.49 63.99 66.55 66.26 66.83 67.39 67.10 67.67 51.68 51.54 51.82 63.26 62.99 63.53 66.56 66.29 66.84 66.58 66.29 66.86
208.43 69.44 69.16 69.73 66.62 66.35 66.90 67.16 66.88 67.44 65.84 65.58 66.09 64.95 64.69 65.21 66.46 66.20 66.72 63.86 63.62 64.09 66.69 66.42 66.95 67.47 67.19 67.74 51.66 51.52 51.79 63.39 63.14 63.65 66.52 66.25 66.79 66.66 66.39 66.93
216.09 69.45 69.14 69.76 66.42 66.11 66.72 67.00 66.71 67.30 65.58 65.29 65.87 64.81 64.53 65.08 66.48 66.20 66.76 63.79 63.54 64.05 66.53 66.24 66.82 67.28 66.98 67.58 51.51 51.36 51.65 63.21 62.93 63.49 66.54 66.24 66.83 66.67 66.38 66.96
223.75 69.49 69.20 69.78 66.48 66.19 66.77 67.25 66.97 67.52 65.55 65.28 65.82 64.72 64.45 65.00 66.24 65.97 66.51 63.62 63.38 63.86 66.52 66.24 66.80 67.27 66.99 67.56 51.60 51.47 51.73 63.25 62.98 63.52 66.50 66.23 66.77 66.56 66.27 66.84
231.41 69.36 69.07 69.65 66.39 66.10 66.67 67.14 66.87 67.42 65.72 65.45 65.99 64.91 64.64 65.18 66.39 66.12 66.66 63.79 63.55 64.03 66.62 66.35 66.90 67.19 66.90 67.47 51.57 51.44 51.70 63.16 62.89 63.44 66.62 66.35 66.90 66.59 66.31 66.87
239.07 69.51 69.22 69.80 66.31 66.02 66.61 67.10 66.80 67.39 65.63 65.35 65.90 64.73 64.46 65.01 66.27 65.99 66.54 63.63 63.38 63.88 66.55 66.26 66.83 67.15 66.87 67.43 51.48 51.34 51.61 63.22 62.95 63.49 66.42 66.13 66.70 66.55 66.26 66.84
246.73 69.46 69.18 69.74 66.37 66.09 66.65 67.06 66.79 67.33 65.57 65.31 65.83 64.66 64.40 64.92 66.23 65.97 66.49 63.62 63.39 63.86 66.60 66.33 66.87 67.32 67.05 67.59 51.35 51.22 51.47 63.18 62.92 63.44 66.46 66.19 66.72 66.62 66.35 66.88
254.39 69.42 69.14 69.70 66.52 66.24 66.79 67.16 66.90 67.43 65.42 65.17 65.68 64.71 64.46 64.97 66.24 65.99 66.50 63.63 63.40 63.87 66.56 66.30 66.83 67.21 66.94 67.49 51.43 51.31 51.55 63.20 62.94 63.46 66.40 66.13 66.67 66.60 66.33 66.88
262.05 69.46 69.17 69.75 66.30 66.01 66.59 66.96 66.67 67.25 65.46 65.18 65.74 64.89 64.62 65.17 66.08 65.80 66.36 63.55 63.30 63.79 66.47 66.20 66.75 67.25 66.97 67.53 51.43 51.30 51.56 63.05 62.77 63.33 66.26 65.98 66.54 66.35 66.06 66.65
269.71 69.25 68.97 69.52 66.47 66.20 66.74 67.10 66.83 67.37 65.55 65.30 65.81 64.75 64.50 64.99 66.22 65.96 66.48 63.54 63.31 63.77 66.58 66.32 66.83 67.39 67.12 67.66 51.36 51.24 51.48 63.13 62.88 63.38 66.49 66.22 66.75 66.48 66.21 66.76
277.37 69.48 69.19 69.76 66.59 66.32 66.86 67.24 66.98 67.50 65.66 65.41 65.92 64.77 64.52 65.03 66.31 66.06 66.57 63.62 63.39 63.85 66.66 66.40 66.92 67.30 67.03 67.58 51.38 51.26 51.50 63.24 62.98 63.50 66.61 66.35 66.87 66.53 66.25 66.80
285.03 69.22 68.93 69.52 66.41 66.13 66.69 67.05 66.77 67.33 65.45 65.18 65.71 64.74 64.47 65.00 66.29 66.02 66.56 63.63 63.39 63.86 66.45 66.17 66.72 67.19 66.90 67.48 51.29 51.17 51.41 63.19 62.92 63.45 66.29 66.02 66.56 66.53 66.25 66.81
292.69 69.13 68.86 69.40 66.35 66.09 66.62 66.78 66.52 67.05 65.38 65.12 65.63 64.54 64.30 64.78 66.11 65.87 66.36 63.42 63.19 63.65 66.30 66.04 66.56 67.18 66.92 67.45 51.34 51.23 51.46 62.86 62.61 63.11 66.22 65.97 66.48 66.24 65.98 66.51
300.35 69.39 69.12 69.67 66.34 66.07 66.62 67.08 66.82 67.33 65.64 65.40 65.89 64.78 64.53 65.03 66.34 66.10 66.59 63.69 63.47 63.91 66.41 66.15 66.66 67.20 66.93 67.46 51.27 51.16 51.38 63.15 62.90 63.39 66.57 66.32 66.83 66.44 66.17 66.71
308.01 69.39 69.10 69.68 66.60 66.33 66.88 67.23 66.95 67.51 65.58 65.32 65.84 64.72 64.45 64.98 66.38 66.11 66.65 63.72 63.48 63.96 66.53 66.26 66.80 67.39 67.12 67.67 51.28 51.17 51.40 63.04 62.77 63.31 66.42 66.15 66.70 66.52 66.25 66.80
315.67 69.20 68.92 69.47 66.27 66.00 66.54 66.88 66.62 67.15 65.37 65.12 65.62 64.53 64.29 64.78 66.06 65.79 66.32 63.41 63.18 63.65 66.31 66.05 66.57 67.13 66.87 67.39 51.19 51.09 51.30 62.99 62.73 63.24 66.25 65.99 66.50 66.35 66.09 66.61
323.33 69.35 69.09 69.62 66.41 66.14 66.67 66.95 66.67 67.22 65.53 65.29 65.77 64.60 64.35 64.85 66.19 65.93 66.44 63.51 63.28 63.74 66.39 66.14 66.64 67.33 67.07 67.59 51.17 51.07 51.28 63.29 63.04 63.54 66.35 66.09 66.61 66.49 66.23 66.76
330.99 69.46 69.20 69.73 66.43 66.15 66.71 66.98 66.71 67.25 65.58 65.32 65.84 64.67 64.42 64.93 66.29 66.03 66.56 63.57 63.33 63.80 66.60 66.33 66.86 67.34 67.07 67.61 51.13 51.02 51.24 63.19 62.94 63.44 66.54 66.28 66.81 66.59 66.32 66.87
338.65 69.32 69.05 69.59 66.56 66.30 66.83 67.17 66.91 67.43 65.43 65.18 65.69 64.63 64.38 64.87 66.30 66.05 66.55 63.57 63.34 63.79 66.64 66.40 66.89 67.37 67.11 67.63 51.19 51.08 51.29 63.09 62.83 63.34 66.48 66.23 66.73 66.63 66.37 66.89
346.31 69.41 69.14 69.68 66.42 66.16 66.68 67.31 67.06 67.56 65.63 65.39 65.87 64.79 64.56 65.03 66.37 66.12 66.62 63.56 63.34 63.78 66.49 66.23 66.74 67.40 67.14 67.65 51.17 51.07 51.27 63.15 62.91 63.40 66.30 66.04 66.55 66.50 66.23 66.76
353.97 69.20 68.92 69.48 66.31 66.03 66.59 66.90 66.62 67.17 65.41 65.15 65.68 64.57 64.30 64.83 66.11 65.85 66.37 63.40 63.16 63.64 66.43 66.15 66.70 67.19 66.91 67.48 51.13 51.02 51.24 63.06 62.79 63.32 66.09 65.80 66.37 66.25 65.96 66.53
361.63 69.23 68.95 69.50 66.30 66.03 66.56 67.14 66.88 67.40 65.39 65.14 65.64 64.65 64.41 64.90 66.11 65.86 66.36 63.57 63.34 63.80 66.58 66.32 66.83 67.30 67.04 67.56 51.22 51.12 51.32 63.18 62.94 63.43 66.36 66.11 66.61 66.53 66.27 66.79
369.29 69.30 69.03 69.56 66.37 66.11 66.63 66.92 66.66 67.18 65.36 65.11 65.61 64.60 64.36 64.85 66.27 66.02 66.51 63.38 63.15 63.60 66.44 66.19 66.70 67.27 67.01 67.53 51.04 50.94 51.14 63.03 62.79 63.28 66.30 66.05 66.56 66.41 66.15 66.67
376.95 69.45 69.16 69.74 66.54 66.26 66.83 67.16 66.89 67.44 65.56 65.30 65.83 64.88 64.61 65.15 66.25 65.98 66.52 63.59 63.35 63.82 66.65 66.39 66.92 67.33 67.05 67.61 51.12 51.01 51.22 63.24 62.98 63.50 66.29 66.01 66.57 66.69 66.41 66.97
384.61 69.21 68.94 69.49 66.33 66.07 66.60 67.00 66.75 67.26 65.30 65.06 65.55 64.57 64.33 64.82 66.05 65.79 66.31 63.31 63.09 63.53 66.37 66.12 66.62 67.13 66.88 67.39 51.09 51.00 51.19 63.02 62.76 63.27 66.11 65.85 66.36 66.46 66.21 66.72
392.27 69.26 68.98 69.53 66.45 66.19 66.71 66.93 66.67 67.19 65.45 65.21 65.70 64.65 64.40 64.90 66.21 65.97 66.46 63.52 63.30 63.74 66.42 66.17 66.67 67.33 67.08 67.58 51.10 51.00 51.20 63.17 62.92 63.42 66.32 66.07 66.58 66.53 66.27 66.78
399.93 69.21 68.93 69.49 66.37 66.08 66.65 67.11 66.83 67.38 65.59 65.33 65.84 64.56 64.29 64.82 66.11 65.84 66.39 63.49 63.26 63.72 66.39 66.11 66.67 67.27 66.99 67.55 51.07 50.97 51.17 63.02 62.75 63.29 66.33 66.07 66.60 66.53 66.25 66.81
407.59 69.32 69.05 69.58 66.44 66.17 66.70 67.04 66.79 67.30 65.42 65.18 65.66 64.70 64.46 64.94 66.20 65.96 66.45 63.43 63.21 63.65 66.42 66.17 66.67 67.37 67.11 67.63 51.07 50.97 51.16 63.13 62.89 63.38 66.42 66.17 66.66 66.48 66.23 66.73
415.25 69.36 69.09 69.63 66.20 65.93 66.46 66.82 66.55 67.08 65.36 65.11 65.60 64.57 64.32 64.81 66.13 65.88 66.38 63.40 63.18 63.62 66.38 66.12 66.63 67.25 66.99 67.51 51.06 50.97 51.15 63.09 62.85 63.34 66.36 66.12 66.61 66.48 66.22 66.73
422.91 69.46 69.18 69.74 66.55 66.29 66.82 67.17 66.90 67.44 65.50 65.24 65.76 64.77 64.52 65.02 66.27 66.01 66.52 63.54 63.31 63.77 66.56 66.30 66.82 67.32 67.04 67.60 51.03 50.94 51.13 63.11 62.86 63.37 66.50 66.23 66.76 66.58 66.31 66.85
430.57 69.28 69.02 69.53 66.28 66.02 66.54 67.06 66.81 67.31 65.37 65.14 65.60 64.44 64.20 64.68 66.09 65.85 66.34 63.39 63.17 63.60 66.41 66.17 66.65 67.12 66.87 67.37 51.05 50.96 51.14 63.10 62.86 63.33 66.30 66.06 66.54 66.38 66.13 66.63
438.23 69.44 69.18 69.71 66.50 66.24 66.76 67.09 66.83 67.35 65.47 65.23 65.71 64.68 64.43 64.92 66.23 65.98 66.48 63.45 63.23 63.67 66.45 66.19 66.70 67.32 67.06 67.57 51.01 50.92 51.09 63.12 62.88 63.36 66.44 66.20 66.68 66.51 66.26 66.76
445.89 69.29 69.00 69.57 66.31 66.02 66.59 67.11 66.85 67.38 65.34 65.07 65.60 64.54 64.28 64.81 66.04 65.77 66.31 63.47 63.23 63.71 66.45 66.18 66.72 67.24 66.97 67.51 51.05 50.95 51.14 62.98 62.73 63.24 66.29 66.02 66.55 66.55 66.28 66.82
453.55 69.51 69.25 69.78 66.50 66.23 66.76 67.20 66.95 67.45 65.51 65.27 65.75 64.70 64.45 64.94 66.35 66.11 66.59 63.56 63.34 63.77 66.58 66.32 66.83 67.35 67.09 67.61 50.97 50.88 51.05 63.07 62.82 63.31 66.37 66.12 66.61 66.67 66.41 66.92
461.21 69.28 69.01 69.55 66.43 66.17 66.69 67.03 66.77 67.28 65.49 65.25 65.73 64.67 64.43 64.91 66.27 66.02 66.51 63.54 63.33 63.76 66.56 66.32 66.81 67.46 67.21 67.72 51.00 50.91 51.09 63.00 62.76 63.24 66.33 66.08 66.58 66.60 66.35 66.86
468.87 69.33 69.04 69.62 66.50 66.21 66.79 67.13 66.85 67.41 65.45 65.19 65.72 64.59 64.32 64.85 66.12 65.84 66.39 63.55 63.31 63.78 66.48 66.21 66.75 67.32 67.04 67.60 51.01 50.91 51.10 63.16 62.89 63.43 66.37 66.10 66.64 66.51 66.22 66.80
476.53 69.27 69.00 69.53 66.39 66.13 66.64 67.11 66.85 67.36 65.42 65.18 65.66 64.66 64.42 64.89 66.25 66.02 66.49 63.60 63.38 63.81 66.42 66.18 66.67 67.33 67.08 67.59 50.97 50.88 51.05 63.09 62.86 63.33 66.38 66.14 66.62 66.57 66.32 66.82
484.19 69.41 69.14 69.69 66.53 66.26 66.79 67.15 66.88 67.42 65.44 65.19 65.69 64.54 64.30 64.79 66.29 66.04 66.54 63.47 63.25 63.69 66.53 66.27 66.79 67.52 67.26 67.78 50.93 50.85 51.02 63.09 62.85 63.33 66.44 66.18 66.69 66.65 66.39 66.90
491.85 69.29 69.00 69.58 66.61 66.34 66.89 67.18 66.91 67.46 65.42 65.16 65.68 64.79 64.52 65.05 66.36 66.10 66.62 63.49 63.25 63.73 66.55 66.28 66.83 67.45 67.17 67.73 50.92 50.83 51.01 63.16 62.89 63.42 66.39 66.12 66.66 66.66 66.39 66.93
499.51 69.44 69.17 69.71 66.50 66.24 66.77 67.36 67.11 67.61 65.60 65.36 65.84 64.63 64.39 64.88 66.31 66.06 66.55 63.59 63.37 63.81 66.62 66.38 66.87 67.61 67.36 67.86 50.97 50.89 51.05 63.23 62.99 63.46 66.47 66.22 66.73 66.66 66.41 66.92
507.17 69.27 68.99 69.55 66.34 66.06 66.62 67.10 66.83 67.36 65.38 65.12 65.64 64.52 64.26 64.78 66.24 65.98 66.50 63.50 63.27 63.73 66.60 66.34 66.85 67.35 67.07 67.63 50.98 50.89 51.07 62.94 62.68 63.20 66.19 65.92 66.46 66.63 66.36 66.90


==> data/kdd_50/mode2_sbm_p_to_q_ratio.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high PPRBaseline_mean PPRBaseline_ci_low PPRBaseline_ci_high SGC_mean SGC_ci_low SGC_ci_high SuperGAT_mean SuperGAT_ci_low SuperGAT_ci_high Transformer_mean Transformer_ci_low Transformer_ci_high
1.15 64.33 64.07 64.59 64.82 64.55 65.08 66.52 66.25 66.80 57.65 57.44 57.85 57.72 57.51 57.94 58.14 57.93 58.35 56.08 55.90 56.25 64.53 64.27 64.78 67.34 67.06 67.61 50.10 50.03 50.18 56.19 56.00 56.38 58.67 58.44 58.89 64.82 64.56 65.09
1.45 64.97 64.70 65.24 64.76 64.49 65.03 66.43 66.17 66.69 58.76 58.54 58.97 58.65 58.43 58.87 59.36 59.13 59.58 57.09 56.91 57.28 64.69 64.44 64.93 67.18 66.91 67.45 50.21 50.13 50.29 56.89 56.68 57.10 59.60 59.37 59.84 64.97 64.71 65.22
1.75 65.75 65.50 66.01 65.16 64.91 65.42 66.62 66.37 66.87 59.75 59.52 59.97 59.57 59.35 59.79 60.43 60.20 60.65 58.10 57.91 58.30 64.81 64.57 65.05 67.32 67.06 67.58 50.24 50.16 50.32 57.74 57.54 57.95 60.82 60.58 61.05 65.00 64.74 65.25
2.05 66.17 65.90 66.44 65.08 64.81 65.36 66.55 66.28 66.83 60.75 60.52 60.98 60.42 60.18 60.66 61.43 61.19 61.66 58.99 58.78 59.20 65.01 64.75 65.27 67.27 67.00 67.54 50.38 50.30 50.47 58.51 58.28 58.73 61.68 61.45 61.92 65.18 64.92 65.44
2.35 66.86 66.59 67.13 65.35 65.08 65.62 66.77 66.50 67.04 61.71 61.47 61.95 61.33 61.09 61.57 62.38 62.14 62.62 59.90 59.69 60.11 65.29 65.04 65.55 67.31 67.04 67.58 50.55 50.47 50.63 59.16 58.93 59.38 62.56 62.31 62.81 65.41 65.15 65.67
2.65 67.34 67.06 67.61 65.55 65.28 65.83 66.86 66.59 67.14 62.53 62.29 62.78 61.99 61.74 62.24 63.22 62.97 63.47 60.63 60.42 60.85 65.37 65.11 65.64 67.26 66.99 67.53 50.64 50.55 50.73 60.00 59.76 60.23 63.48 63.22 63.73 65.57 65.30 65.84
2.95 67.83 67.55 68.11 65.61 65.33 65.89 66.94 66.67 67.21 63.03 62.77 63.29 62.70 62.44 62.96 63.84 63.60 64.09 61.31 61.08 61.53 65.57 65.31 65.83 67.21 66.93 67.48 50.68 50.58 50.77 60.68 60.44 60.92 64.14 63.88 64.40 65.93 65.67 66.20
3.25 68.39 68.10 68.68 66.05 65.77 66.33 66.99 66.72 67.27 64.03 63.77 64.28 63.35 63.09 63.60 64.62 64.35 64.88 62.10 61.87 62.33 66.10 65.83 66.36 67.39 67.11 67.67 50.89 50.79 50.99 61.49 61.23 61.75 65.10 64.84 65.36 66.12 65.86 66.39
3.55 68.58 68.29 68.86 66.05 65.77 66.32 66.91 66.64 67.17 64.51 64.26 64.76 63.79 63.54 64.04 65.26 65.01 65.51 62.51 62.29 62.73 66.07 65.81 66.33 67.18 66.91 67.45 51.03 50.93 51.13 62.04 61.80 62.29 65.40 65.15 65.65 66.07 65.80 66.34
3.85 69.10 68.82 69.38 66.33 66.06 66.59 67.03 66.76 67.30 65.21 64.96 65.46 64.40 64.15 64.66 65.85 65.59 66.11 63.11 62.88 63.34 66.24 65.98 66.50 67.30 67.03 67.57 51.11 51.01 51.21 62.84 62.58 63.09 66.07 65.81 66.33 66.46 66.19 66.73
4.15 69.61 69.34 69.87 66.56 66.30 66.82 67.17 66.91 67.43 65.84 65.59 66.09 64.95 64.70 65.20 66.55 66.29 66.80 63.76 63.54 63.98 66.70 66.45 66.96 67.55 67.29 67.80 51.18 51.08 51.29 63.46 63.20 63.71 66.71 66.45 66.96 66.67 66.40 66.93
4.45 69.94 69.67 70.22 66.75 66.48 67.02 67.21 66.96 67.47 66.26 66.00 66.52 65.44 65.19 65.69 66.95 66.69 67.22 64.32 64.09 64.55 66.93 66.68 67.19 67.26 66.99 67.53 51.42 51.31 51.53 64.22 63.97 64.47 67.13 66.87 67.40 66.99 66.72 67.25
4.75 70.33 70.05 70.62 67.00 66.72 67.28 67.19 66.92 67.45 66.84 66.58 67.11 66.02 65.77 66.28 67.64 67.38 67.90 64.95 64.72 65.19 67.06 66.79 67.32 67.39 67.12 67.66 51.61 51.49 51.72 64.67 64.40 64.93 67.67 67.40 67.94 67.12 66.85 67.39
5.05 70.40 70.12 70.68 66.99 66.71 67.27 67.18 66.91 67.45 67.32 67.07 67.57 66.16 65.91 66.41 67.95 67.69 68.21 65.23 65.00 65.45 67.19 66.93 67.45 67.20 66.93 67.46 51.79 51.67 51.91 65.32 65.07 65.58 68.20 67.94 68.46 67.15 66.88 67.41
5.35 70.86 70.57 71.14 67.34 67.07 67.62 67.41 67.12 67.69 67.66 67.39 67.92 66.61 66.35 66.88 68.59 68.32 68.85 65.72 65.48 65.96 67.60 67.33 67.87 67.25 66.98 67.53 51.90 51.77 52.03 65.98 65.71 66.25 68.50 68.22 68.78 67.42 67.14 67.70
5.65 71.14 70.86 71.41 67.41 67.13 67.69 67.46 67.19 67.73 68.24 67.97 68.50 67.09 66.82 67.36 69.01 68.74 69.28 66.22 65.98 66.47 67.68 67.41 67.95 67.32 67.05 67.59 52.10 51.97 52.23 66.33 66.06 66.60 69.02 68.75 69.30 67.75 67.47 68.03
5.95 71.61 71.33 71.88 67.59 67.31 67.86 67.60 67.34 67.87 68.70 68.44 68.96 67.58 67.33 67.83 69.45 69.19 69.71 66.51 66.28 66.75 67.98 67.71 68.25 67.48 67.22 67.73 52.25 52.11 52.38 67.07 66.80 67.34 69.41 69.14 69.68 67.78 67.51 68.05
6.25 71.59 71.32 71.86 67.60 67.32 67.87 67.26 66.99 67.53 68.93 68.67 69.19 67.69 67.44 67.95 69.60 69.33 69.86 66.83 66.58 67.07 67.96 67.69 68.23 67.23 66.96 67.50 52.32 52.19 52.46 67.60 67.33 67.86 69.61 69.35 69.88 67.80 67.54 68.07
6.55 72.10 71.82 72.38 67.91 67.63 68.19 67.62 67.35 67.89 69.30 69.03 69.56 68.06 67.80 68.33 70.17 69.90 70.43 67.22 66.98 67.46 68.33 68.06 68.60 67.39 67.12 67.65 52.52 52.38 52.66 68.00 67.72 68.28 70.11 69.84 70.39 68.11 67.83 68.38
6.85 72.14 71.86 72.43 67.88 67.59 68.17 67.56 67.29 67.83 69.43 69.16 69.70 68.33 68.06 68.60 70.30 70.02 70.57 67.40 67.16 67.65 68.26 67.98 68.53 67.20 66.93 67.47 52.61 52.46 52.76 68.45 68.17 68.73 70.33 70.06 70.61 68.15 67.87 68.43
7.15 72.57 72.29 72.85 68.21 67.93 68.49 67.75 67.48 68.01 69.97 69.71 70.23 68.66 68.40 68.92 70.64 70.37 70.91 67.91 67.66 68.16 68.68 68.41 68.96 67.38 67.10 67.65 52.89 52.74 53.04 69.00 68.73 69.27 70.67 70.40 70.94 68.50 68.23 68.78
7.45 72.53 72.25 72.80 68.19 67.92 68.46 67.69 67.42 67.95 70.22 69.96 70.48 68.79 68.52 69.05 70.83 70.56 71.09 67.90 67.66 68.15 68.58 68.31 68.85 67.21 66.94 67.47 52.97 52.82 53.12 69.14 68.87 69.42 70.87 70.60 71.13 68.52 68.26 68.79
7.75 72.91 72.63 73.19 68.47 68.20 68.74 67.80 67.53 68.06 70.49 70.22 70.76 69.11 68.85 69.37 71.26 70.99 71.53 68.35 68.10 68.59 68.84 68.57 69.11 67.30 67.04 67.57 53.10 52.94 53.26 69.70 69.41 69.98 71.02 70.75 71.30 68.72 68.44 69.00
8.05 73.01 72.73 73.30 68.42 68.13 68.71 67.79 67.52 68.07 70.59 70.32 70.86 69.04 68.77 69.31 71.37 71.09 71.64 68.38 68.13 68.64 68.83 68.56 69.11 67.25 66.98 67.53 53.31 53.15 53.47 70.18 69.90 70.46 71.21 70.94 71.49 68.67 68.39 68.95
8.35 73.18 72.90 73.45 68.46 68.18 68.75 67.74 67.47 68.01 70.89 70.62 71.16 69.39 69.12 69.66 71.70 71.43 71.97 68.79 68.55 69.03 69.08 68.81 69.35 67.23 66.96 67.49 53.47 53.31 53.63 70.45 70.17 70.73 71.61 71.34 71.89 68.87 68.60 69.15
8.65 73.42 73.15 73.70 68.81 68.53 69.08 67.85 67.58 68.12 71.17 70.90 71.43 69.70 69.44 69.96 72.02 71.75 72.28 69.02 68.77 69.26 69.19 68.93 69.46 67.30 67.03 67.56 53.59 53.43 53.76 70.85 70.57 71.13 71.88 71.62 72.15 69.00 68.73 69.27
8.95 73.63 73.35 73.91 68.96 68.67 69.25 68.03 67.76 68.30 71.40 71.13 71.67 69.97 69.69 70.24 72.23 71.96 72.51 69.19 68.94 69.45 69.36 69.08 69.64 67.32 67.05 67.59 53.77 53.59 53.94 71.27 70.99 71.55 72.03 71.75 72.31 69.19 68.90 69.48
9.25 73.67 73.37 73.96 68.95 68.67 69.24 67.90 67.63 68.17 71.66 71.38 71.94 70.12 69.85 70.39 72.29 72.01 72.58 69.46 69.21 69.72 69.39 69.11 69.67 67.18 66.91 67.45 53.80 53.62 53.98 71.46 71.17 71.76 72.17 71.89 72.45 69.05 68.77 69.33
9.55 74.15 73.87 74.43 69.11 68.82 69.39 68.08 67.81 68.35 72.00 71.73 72.27 70.28 70.01 70.55 72.69 72.40 72.97 69.67 69.42 69.92 69.56 69.28 69.84 67.29 67.02 67.56 54.03 53.85 54.21 72.08 71.80 72.35 72.40 72.12 72.68 69.42 69.14 69.70
9.85 74.00 73.73 74.28 69.12 68.84 69.39 67.84 67.57 68.11 72.14 71.88 72.41 70.58 70.32 70.84 72.78 72.51 73.05 69.77 69.53 70.01 69.73 69.46 70.00 67.22 66.96 67.49 54.28 54.10 54.46 72.36 72.09 72.64 72.77 72.50 73.03 69.48 69.21 69.76
10.15 74.40 74.12 74.67 69.40 69.11 69.68 68.02 67.75 68.29 72.22 71.95 72.50 70.64 70.37 70.92 72.87 72.59 73.14 70.05 69.80 70.29 69.93 69.65 70.21 67.24 66.96 67.52 54.37 54.18 54.56 72.53 72.25 72.81 72.91 72.64 73.18 69.61 69.33 69.89
10.45 74.58 74.30 74.86 69.43 69.15 69.72 68.10 67.83 68.37 72.48 72.21 72.74 70.87 70.61 71.14 73.15 72.88 73.43 70.26 70.01 70.51 69.91 69.63 70.18 67.30 67.03 67.57 54.64 54.45 54.84 72.94 72.65 73.23 72.95 72.68 73.23 69.64 69.37 69.92
10.75 74.53 74.25 74.82 69.32 69.02 69.61 68.17 67.90 68.44 72.62 72.35 72.89 70.96 70.69 71.24 73.40 73.13 73.68 70.40 70.15 70.66 69.98 69.69 70.26 67.35 67.09 67.62 54.82 54.62 55.02 73.15 72.86 73.43 73.14 72.86 73.42 69.78 69.49 70.06
11.05 74.58 74.30 74.86 69.63 69.34 69.91 68.07 67.80 68.34 72.68 72.41 72.95 71.13 70.86 71.40 73.60 73.33 73.87 70.52 70.27 70.76 70.22 69.94 70.49 67.18 66.91 67.45 54.91 54.72 55.11 73.32 73.04 73.59 73.38 73.12 73.64 69.77 69.48 70.05
11.35 74.74 74.45 75.03 69.77 69.49 70.05 68.08 67.80 68.36 72.84 72.57 73.12 71.25 70.97 71.53 73.56 73.27 73.84 70.48 70.23 70.74 70.20 69.90 70.49 67.25 66.98 67.52 54.89 54.69 55.09 73.62 73.34 73.91 73.41 73.13 73.68 69.80 69.51 70.09
11.65 74.96 74.68 75.25 69.92 69.63 70.20 68.29 68.02 68.57 73.08 72.81 73.35 71.48 71.21 71.75 73.90 73.63 74.17 70.80 70.55 71.04 70.37 70.09 70.65 67.36 67.10 67.63 55.10 54.90 55.31 73.96 73.68 74.24 73.62 73.34 73.89 70.03 69.74 70.31
11.95 75.12 74.85 75.40 69.81 69.53 70.09 68.30 68.03 68.58 73.24 72.96 73.52 71.48 71.21 71.75 73.98 73.70 74.25 70.91 70.67 71.15 70.63 70.35 70.90 67.29 67.03 67.56 55.15 54.94 55.35 74.22 73.95 74.50 73.82 73.56 74.09 70.06 69.79 70.34
12.25 75.24 74.96 75.52 70.02 69.73 70.30 68.26 67.98 68.54 73.50 73.22 73.77 71.65 71.39 71.90 74.15 73.88 74.42 71.09 70.84 71.33 70.66 70.40 70.93 67.25 66.98 67.51 55.32 55.10 55.54 74.49 74.21 74.77 74.01 73.75 74.28 70.29 70.02 70.57
12.55 75.21 74.92 75.50 69.92 69.63 70.21 68.27 68.00 68.55 73.36 73.09 73.64 71.71 71.43 71.99 74.11 73.83 74.39 71.15 70.89 71.41 70.54 70.26 70.82 67.22 66.94 67.50 55.38 55.17 55.60 74.51 74.23 74.79 73.91 73.63 74.20 70.20 69.92 70.48
12.85 75.51 75.23 75.79 70.25 69.97 70.53 68.44 68.17 68.70 73.79 73.53 74.06 72.05 71.77 72.33 74.60 74.33 74.87 71.43 71.18 71.67 70.91 70.65 71.18 67.45 67.19 67.71 55.57 55.35 55.78 74.93 74.66 75.20 74.24 73.96 74.51 70.55 70.27 70.82
13.15 75.53 75.23 75.82 70.19 69.90 70.48 68.27 67.98 68.55 73.97 73.70 74.25 72.06 71.77 72.34 74.54 74.26 74.82 71.53 71.27 71.78 70.83 70.54 71.11 67.32 67.05 67.59 55.73 55.51 55.96 75.26 74.98 75.54 74.27 73.99 74.55 70.40 70.11 70.69
13.45 75.59 75.31 75.87 70.32 70.05 70.60 68.41 68.14 68.68 73.99 73.72 74.26 72.12 71.86 72.39 74.75 74.48 75.02 71.58 71.34 71.83 70.94 70.67 71.21 67.33 67.07 67.59 55.86 55.64 56.08 75.35 75.07 75.63 74.38 74.11 74.65 70.55 70.27 70.82
13.75 75.81 75.54 76.09 70.32 70.03 70.60 68.55 68.27 68.82 74.15 73.88 74.43 72.47 72.20 72.75 74.94 74.67 75.22 71.85 71.60 72.09 71.15 70.87 71.43 67.24 66.97 67.50 56.06 55.84 56.29 75.59 75.31 75.87 74.60 74.34 74.87 70.74 70.46 71.02
14.05 75.90 75.61 76.18 70.52 70.22 70.81 68.38 68.09 68.67 74.22 73.94 74.50 72.46 72.19 72.74 75.00 74.73 75.28 71.85 71.60 72.11 71.12 70.84 71.40 67.37 67.10 67.65 56.15 55.91 56.38 75.74 75.46 76.01 74.63 74.36 74.90 70.74 70.46 71.02
14.35 75.98 75.69 76.27 70.49 70.20 70.77 68.61 68.33 68.88 74.25 73.98 74.53 72.58 72.30 72.87 75.06 74.78 75.33 71.88 71.62 72.14 71.16 70.88 71.44 67.38 67.11 67.65 56.33 56.10 56.57 76.07 75.79 76.35 74.72 74.45 75.00 70.84 70.55 71.12
14.65 76.02 75.74 76.31 70.52 70.23 70.80 68.43 68.16 68.70 74.46 74.19 74.73 72.53 72.26 72.81 75.14 74.86 75.41 71.88 71.63 72.14 71.15 70.87 71.43 67.27 67.00 67.53 56.34 56.11 56.57 76.08 75.81 76.36 74.79 74.52 75.06 70.73 70.44 71.02
14.95 76.19 75.91 76.47 70.92 70.63 71.20 68.69 68.42 68.97 74.59 74.32 74.86 72.88 72.61 73.15 75.32 75.05 75.59 72.20 71.94 72.45 71.43 71.15 71.71 67.44 67.17 67.70 56.46 56.22 56.70 76.39 76.11 76.66 75.05 74.78 75.32 71.06 70.78 71.34
15.25 76.16 75.88 76.43 70.71 70.43 70.99 68.58 68.31 68.85 74.55 74.28 74.83 72.83 72.56 73.10 75.33 75.05 75.60 72.26 72.01 72.51 71.34 71.06 71.61 67.44 67.18 67.70 56.57 56.33 56.81 76.41 76.13 76.69 75.02 74.74 75.29 70.99 70.71 71.27
15.55 76.36 76.08 76.63 70.83 70.55 71.12 68.74 68.47 69.02 74.80 74.53 75.07 72.93 72.66 73.20 75.47 75.19 75.75 72.41 72.16 72.66 71.53 71.26 71.80 67.44 67.18 67.71 56.55 56.31 56.80 76.80 76.53 77.07 75.13 74.86 75.40 71.13 70.86 71.40
15.85 76.41 76.14 76.69 70.60 70.32 70.88 68.63 68.35 68.92 74.63 74.37 74.90 72.82 72.55 73.09 75.38 75.11 75.65 72.36 72.11 72.61 71.46 71.19 71.73 67.27 67.01 67.52 56.83 56.59 57.06 76.79 76.52 77.06 75.11 74.84 75.37 71.06 70.78 71.34


==> data/kdd_50/mode2_sbm_power_exponent.csv <==
x APPNP_mean APPNP_ci_low APPNP_ci_high ARMA_mean ARMA_ci_low ARMA_ci_high FiLM_mean FiLM_ci_low FiLM_ci_high GAT_mean GAT_ci_low GAT_ci_high GATv2_mean GATv2_ci_low GATv2_ci_high GCN_mean GCN_ci_low GCN_ci_high GIN_mean GIN_ci_low GIN_ci_high GraphSAGE_mean GraphSAGE_ci_low GraphSAGE_ci_high MLP_mean MLP_ci_low MLP_ci_high PPRBaseline_mean PPRBaseline_ci_low PPRBaseline_ci_high SGC_mean SGC_ci_low SGC_ci_high SuperGAT_mean SuperGAT_ci_low SuperGAT_ci_high Transformer_mean Transformer_ci_low Transformer_ci_high
0.21 68.13 67.85 68.41 66.90 66.63 67.16 66.22 65.95 66.48 66.06 65.80 66.32 65.48 65.22 65.73 66.89 66.63 67.16 64.04 63.81 64.28 67.06 66.79 67.33 67.32 67.05 67.58 50.69 50.62 50.77 62.63 62.37 62.88 66.88 66.62 67.14 66.29 66.03 66.56
0.22 68.29 68.02 68.56 67.11 66.85 67.38 66.22 65.96 66.47 66.12 65.87 66.38 65.41 65.16 65.67 66.95 66.69 67.22 64.06 63.83 64.29 67.01 66.76 67.26 67.33 67.08 67.59 50.72 50.64 50.80 62.73 62.48 62.99 66.89 66.63 67.15 66.37 66.11 66.62
0.24 68.32 68.05 68.60 66.86 66.59 67.13 66.32 66.06 66.58 66.09 65.82 66.35 65.35 65.09 65.60 66.90 66.64 67.16 63.91 63.68 64.14 66.94 66.68 67.21 67.40 67.13 67.66 50.79 50.71 50.87 62.58 62.32 62.84 66.65 66.38 66.92 66.33 66.07 66.59
0.26 68.33 68.06 68.59 66.71 66.44 66.98 66.08 65.83 66.33 65.99 65.74 66.25 65.24 64.99 65.49 66.68 66.42 66.95 63.88 63.65 64.10 66.79 66.54 67.04 67.24 66.99 67.50 50.82 50.73 50.90 62.61 62.36 62.86 66.76 66.50 67.01 66.19 65.93 66.44
0.27 68.50 68.22 68.77 66.80 66.53 67.07 66.13 65.86 66.40 66.11 65.86 66.36 65.27 65.01 65.53 66.91 66.64 67.17 63.98 63.75 64.21 66.93 66.66 67.19 67.21 66.94 67.48 50.83 50.74 50.92 62.86 62.60 63.12 66.77 66.50 67.04 66.32 66.06 66.59
0.29 68.42 68.16 68.69 66.79 66.52 67.06 66.28 66.02 66.55 65.88 65.63 66.14 65.18 64.93 65.44 66.77 66.51 67.03 63.85 63.63 64.08 66.82 66.57 67.08 67.45 67.18 67.72 50.81 50.72 50.89 62.68 62.42 62.94 66.68 66.42 66.94 66.22 65.96 66.49
0.30 68.42 68.15 68.69 66.78 66.51 67.05 66.34 66.08 66.61 66.06 65.81 66.31 65.28 65.03 65.53 66.85 66.59 67.10 63.93 63.70 64.16 66.92 66.66 67.19 67.40 67.14 67.67 50.93 50.85 51.02 62.92 62.67 63.17 66.70 66.45 66.96 66.37 66.11 66.63
0.32 68.52 68.24 68.80 66.76 66.49 67.04 66.45 66.19 66.71 65.90 65.63 66.16 65.31 65.05 65.57 66.60 66.33 66.87 63.87 63.64 64.11 66.90 66.64 67.16 67.30 67.03 67.57 50.90 50.81 50.99 62.69 62.43 62.95 66.78 66.52 67.04 66.39 66.13 66.66
0.34 68.41 68.13 68.69 66.59 66.31 66.87 66.29 66.02 66.56 66.00 65.74 66.26 65.18 64.93 65.44 66.77 66.50 67.04 63.79 63.56 64.02 66.72 66.45 66.99 67.20 66.92 67.49 50.94 50.85 51.02 62.77 62.51 63.03 66.56 66.28 66.83 66.31 66.04 66.58
0.35 68.78 68.51 69.04 66.83 66.56 67.10 66.47 66.21 66.74 65.89 65.63 66.14 65.16 64.90 65.42 66.69 66.43 66.95 63.87 63.64 64.11 66.83 66.56 67.09 67.46 67.19 67.73 50.98 50.89 51.07 62.88 62.62 63.13 66.70 66.43 66.97 66.41 66.15 66.68
0.37 68.54 68.28 68.81 66.63 66.37 66.90 66.32 66.07 66.58 65.70 65.44 65.95 64.96 64.72 65.21 66.54 66.28 66.79 63.74 63.51 63.97 66.50 66.24 66.76 67.18 66.91 67.44 51.01 50.92 51.10 62.70 62.44 62.95 66.49 66.23 66.75 66.18 65.91 66.45
0.38 68.63 68.34 68.92 66.53 66.25 66.81 66.42 66.15 66.69 65.82 65.57 66.08 65.12 64.86 65.39 66.65 66.38 66.92 63.63 63.38 63.87 66.78 66.52 67.04 67.28 67.01 67.55 51.01 50.92 51.11 62.82 62.56 63.09 66.54 66.27 66.82 66.34 66.06 66.61
0.40 68.61 68.33 68.89 66.68 66.41 66.95 66.52 66.26 66.79 65.90 65.64 66.16 65.02 64.77 65.28 66.61 66.35 66.88 63.64 63.41 63.88 66.86 66.60 67.11 67.35 67.08 67.61 50.99 50.90 51.08 62.78 62.52 63.04 66.61 66.35 66.87 66.17 65.90 66.44
0.42 68.80 68.53 69.06 66.83 66.56 67.09 66.54 66.29 66.79 65.84 65.59 66.09 65.09 64.84 65.34 66.62 66.36 66.88 63.74 63.52 63.97 66.79 66.54 67.05 67.30 67.04 67.56 51.03 50.93 51.12 62.98 62.73 63.23 66.67 66.41 66.92 66.55 66.29 66.80
0.43 68.75 68.47 69.02 66.65 66.38 66.93 66.50 66.24 66.76 65.78 65.52 66.03 64.98 64.73 65.24 66.62 66.37 66.88 63.79 63.56 64.02 66.70 66.43 66.96 67.27 67.01 67.54 51.05 50.96 51.14 62.85 62.60 63.10 66.60 66.33 66.87 66.27 66.00 66.53
0.45 68.74 68.46 69.02 66.52 66.24 66.79 66.45 66.18 66.71 65.76 65.51 66.01 65.03 64.77 65.28 66.49 66.22 66.76 63.54 63.32 63.77 66.75 66.48 67.01 67.34 67.07 67.60 51.10 51.01 51.20 62.96 62.70 63.22 66.54 66.27 66.80 66.33 66.06 66.59
0.46 68.66 68.38 68.95 66.57 66.30 66.85 66.57 66.31 66.83 65.74 65.48 66.00 65.02 64.77 65.27 66.43 66.17 66.70 63.67 63.44 63.90 66.63 66.37 66.89 67.21 66.94 67.47 51.01 50.91 51.10 62.95 62.69 63.21 66.51 66.25 66.77 66.29 66.02 66.55
0.48 68.98 68.70 69.25 66.71 66.43 66.98 66.63 66.36 66.90 65.78 65.52 66.03 65.07 64.82 65.32 66.63 66.37 66.89 63.74 63.51 63.98 66.75 66.49 67.02 67.43 67.16 67.70 51.09 50.99 51.19 63.01 62.76 63.27 66.68 66.42 66.94 66.41 66.14 66.68
0.50 68.97 68.69 69.25 66.79 66.53 67.06 66.69 66.43 66.95 65.77 65.51 66.03 65.05 64.80 65.31 66.51 66.25 66.77 63.65 63.41 63.88 66.75 66.49 67.02 67.39 67.13 67.65 51.07 50.97 51.16 62.83 62.58 63.08 66.68 66.42 66.94 66.55 66.28 66.81
0.51 68.94 68.66 69.22 66.74 66.48 67.01 66.71 66.46 66.97 65.76 65.50 66.01 65.02 64.77 65.27 66.56 66.31 66.81 63.67 63.43 63.90 66.70 66.44 66.96 67.26 66.99 67.53 51.06 50.97 51.16 62.84 62.59 63.09 66.66 66.40 66.92 66.39 66.13 66.66
0.53 68.93 68.67 69.20 66.44 66.17 66.71 66.59 66.32 66.86 65.56 65.31 65.81 64.92 64.67 65.17 66.45 66.20 66.70 63.65 63.42 63.88 66.62 66.36 66.88 67.24 66.98 67.50 51.13 51.03 51.23 62.94 62.69 63.19 66.49 66.23 66.75 66.46 66.20 66.73
0.54 69.11 68.84 69.39 66.63 66.36 66.91 66.71 66.45 66.98 65.63 65.37 65.89 64.98 64.74 65.23 66.44 66.17 66.70 63.71 63.49 63.93 66.69 66.43 66.95 67.32 67.06 67.59 51.10 51.00 51.20 63.09 62.83 63.34 66.48 66.22 66.75 66.45 66.18 66.72
0.56 69.27 69.00 69.54 66.68 66.41 66.95 66.88 66.62 67.13 65.88 65.63 66.13 64.98 64.73 65.23 66.68 66.43 66.94 63.77 63.55 63.99 66.75 66.49 67.01 67.33 67.05 67.60 51.10 51.00 51.20 63.07 62.82 63.32 66.76 66.51 67.01 66.62 66.35 66.89
0.58 69.20 68.92 69.48 66.70 66.42 66.97 66.90 66.64 67.17 65.91 65.66 66.17 65.11 64.86 65.36 66.53 66.26 66.79 63.78 63.54 64.02 66.74 66.48 67.00 67.46 67.19 67.73 51.21 51.11 51.31 63.11 62.85 63.38 66.61 66.35 66.88 66.50 66.23 66.78
0.59 68.95 68.69 69.22 66.55 66.29 66.81 66.64 66.37 66.90 65.59 65.34 65.84 64.85 64.60 65.10 66.38 66.12 66.63 63.58 63.35 63.81 66.61 66.35 66.86 67.17 66.91 67.43 51.12 51.02 51.22 62.92 62.67 63.17 66.57 66.31 66.83 66.28 66.01 66.55
0.61 69.16 68.89 69.43 66.72 66.46 66.99 66.87 66.61 67.12 65.76 65.50 66.01 64.87 64.62 65.12 66.41 66.16 66.67 63.57 63.33 63.80 66.81 66.55 67.06 67.40 67.13 67.66 51.13 51.03 51.22 63.05 62.80 63.30 66.57 66.31 66.82 66.57 66.31 66.84
0.62 68.98 68.71 69.25 66.45 66.18 66.72 66.54 66.28 66.80 65.74 65.49 65.99 64.82 64.57 65.07 66.32 66.06 66.57 63.68 63.45 63.90 66.53 66.27 66.79 67.14 66.87 67.40 51.16 51.06 51.26 63.05 62.80 63.30 66.48 66.21 66.74 66.30 66.04 66.57
0.64 68.99 68.72 69.27 66.59 66.32 66.86 66.75 66.49 67.00 65.64 65.38 65.89 64.69 64.43 64.94 66.38 66.12 66.64 63.56 63.33 63.79 66.67 66.41 66.92 67.41 67.16 67.67 51.12 51.03 51.22 63.03 62.77 63.29 66.54 66.28 66.80 66.24 65.97 66.52
0.66 69.17 68.90 69.44 66.62 66.35 66.88 66.84 66.58 67.10 65.67 65.42 65.93 64.87 64.61 65.12 66.40 66.14 66.65 63.66 63.43 63.89 66.59 66.33 66.85 67.36 67.10 67.62 51.14 51.03 51.24 62.99 62.74 63.24 66.63 66.38 66.89 66.44 66.18 66.70
0.67 69.23 68.94 69.51 66.49 66.21 66.77 66.81 66.54 67.08 65.61 65.35 65.86 64.76 64.50 65.02 66.37 66.11 66.63 63.58 63.35 63.80 66.64 66.38 66.90 67.31 67.04 67.58 51.12 51.01 51.22 63.05 62.80 63.30 66.54 66.27 66.80 66.52 66.25 66.78
0.69 69.21 68.93 69.48 66.59 66.32 66.86 66.96 66.70 67.22 65.67 65.42 65.93 64.95 64.69 65.20 66.56 66.31 66.82 63.66 63.44 63.89 66.68 66.43 66.94 67.39 67.13 67.65 51.13 51.03 51.23 63.06 62.80 63.31 66.43 66.17 66.69 66.51 66.24 66.77
0.70 69.35 69.08 69.63 66.75 66.48 67.01 66.95 66.68 67.21 65.67 65.41 65.92 64.78 64.54 65.03 66.38 66.12 66.63 63.62 63.39 63.84 66.70 66.44 66.97 67.30 67.03 67.57 51.17 51.07 51.27 63.30 63.04 63.55 66.59 66.33 66.85 66.58 66.32 66.85
0.72 69.16 68.89 69.44 66.43 66.17 66.69 66.90 66.64 67.16 65.71 65.47 65.96 64.90 64.66 65.15 66.32 66.06 66.57 63.45 63.23 63.68 66.48 66.22 66.74 67.11 66.85 67.37 51.12 51.02 51.23 63.16 62.91 63.41 66.33 66.07 66.59 66.44 66.17 66.71
0.74 69.25 68.97 69.53 66.37 66.10 66.64 66.96 66.69 67.23 65.57 65.32 65.83 64.77 64.51 65.02 66.33 66.08 66.59 63.59 63.37 63.82 66.62 66.37 66.88 67.33 67.07 67.60 51.14 51.04 51.24 63.07 62.81 63.33 66.41 66.15 66.68 66.45 66.17 66.72
0.75 69.23 68.94 69.51 66.38 66.10 66.66 66.91 66.63 67.19 65.71 65.45 65.97 64.79 64.54 65.04 66.32 66.06 66.58 63.59 63.35 63.82 66.57 66.29 66.84 67.32 67.04 67.59 51.17 51.07 51.28 63.11 62.85 63.37 66.47 66.20 66.74 66.39 66.12 66.67
0.77 69.10 68.82 69.38 66.44 66.16 66.72 66.82 66.55 67.08 65.53 65.27 65.79 64.71 64.46 64.97 66.20 65.94 66.45 63.47 63.24 63.71 66.50 66.24 66.77 67.24 66.97 67.51 51.12 51.02 51.23 63.14 62.89 63.39 66.32 66.06 66.59 66.44 66.16 66.71
0.78 69.23 68.95 69.51 66.34 66.06 66.62 66.74 66.47 67.02 65.43 65.17 65.70 64.64 64.39 64.90 66.21 65.95 66.47 63.50 63.27 63.74 66.40 66.13 66.66 67.21 66.93 67.48 51.20 51.10 51.30 63.06 62.80 63.32 66.51 66.25 66.77 66.39 66.11 66.67
0.80 69.25 68.97 69.53 66.46 66.18 66.74 66.88 66.61 67.15 65.61 65.36 65.87 64.75 64.49 65.01 66.34 66.08 66.60 63.63 63.40 63.86 66.51 66.25 66.78 67.28 67.00 67.55 51.22 51.11 51.32 63.14 62.89 63.39 66.41 66.15 66.67 66.59 66.32 66.86
0.82 69.18 68.90 69.46 66.36 66.08 66.64 66.99 66.72 67.25 65.46 65.21 65.72 64.67 64.41 64.92 66.18 65.92 66.45 63.47 63.24 63.70 66.52 66.26 66.78 67.16 66.89 67.43 51.22 51.11 51.32 63.07 62.81 63.33 66.22 65.95 66.49 66.25 65.97 66.52
0.83 69.35 69.09 69.62 66.39 66.12 66.66 66.93 66.67 67.19 65.56 65.31 65.81 64.67 64.42 64.93 66.29 66.04 66.54 63.50 63.28 63.72 66.49 66.24 66.75 67.26 67.00 67.52 51.24 51.14 51.35 63.05 62.80 63.30 66.47 66.21 66.73 66.26 66.01 66.51
0.85 69.31 69.03 69.59 66.48 66.20 66.75 67.10 66.84 67.36 65.41 65.15 65.67 64.66 64.40 64.93 66.37 66.11 66.64 63.44 63.20 63.67 66.48 66.22 66.75 67.32 67.05 67.60 51.17 51.06 51.27 63.18 62.92 63.44 66.30 66.04 66.57 66.40 66.13 66.67
0.86 69.30 69.02 69.57 66.40 66.13 66.67 66.94 66.69 67.20 65.50 65.25 65.75 64.67 64.43 64.92 66.40 66.15 66.66 63.46 63.24 63.68 66.51 66.26 66.77 67.22 66.96 67.49 51.23 51.13 51.33 63.32 63.08 63.57 66.43 66.17 66.69 66.42 66.16 66.68
0.88 69.41 69.13 69.69 66.49 66.22 66.77 67.08 66.82 67.34 65.64 65.38 65.90 64.72 64.47 64.98 66.36 66.09 66.62 63.50 63.27 63.73 66.65 66.38 66.91 67.46 67.19 67.72 51.24 51.14 51.34 63.06 62.79 63.33 66.47 66.20 66.74 66.67 66.41 66.94
0.90 69.36 69.07 69.64 66.35 66.07 66.62 67.10 66.84 67.37 65.52 65.26 65.78 64.59 64.33 64.85 66.40 66.14 66.66 63.55 63.32 63.79 66.59 66.33 66.85 67.30 67.04 67.56 51.16 51.05 51.26 63.14 62.88 63.40 66.48 66.22 66.74 66.59 66.33 66.86
0.91 69.11 68.83 69.39 66.43 66.16 66.71 66.96 66.69 67.23 65.47 65.22 65.72 64.48 64.22 64.73 66.16 65.91 66.41 63.59 63.36 63.82 66.44 66.18 66.70 67.25 66.98 67.52 51.18 51.08 51.29 63.15 62.90 63.40 66.10 65.83 66.37 66.45 66.18 66.72
0.93 69.40 69.13 69.67 66.45 66.18 66.72 67.16 66.90 67.41 65.60 65.35 65.84 64.72 64.48 64.97 66.41 66.16 66.66 63.59 63.36 63.82 66.59 66.34 66.84 67.45 67.20 67.71 51.22 51.11 51.33 63.21 62.97 63.46 66.56 66.30 66.82 66.42 66.16 66.68
0.94 69.42 69.14 69.70 66.64 66.38 66.91 67.22 66.96 67.49 65.72 65.47 65.96 64.78 64.53 65.03 66.44 66.17 66.70 63.68 63.45 63.91 66.61 66.35 66.88 67.33 67.06 67.60 51.23 51.12 51.33 63.15 62.89 63.40 66.52 66.25 66.78 66.54 66.28 66.81
0.96 69.26 68.98 69.54 66.50 66.23 66.78 67.02 66.75 67.29 65.43 65.17 65.69 64.63 64.37 64.89 66.29 66.03 66.55 63.47 63.24 63.70 66.49 66.23 66.75 67.27 67.00 67.54 51.17 51.07 51.28 63.10 62.85 63.35 66.33 66.07 66.59 66.66 66.40 66.92
0.98 69.28 69.00 69.56 66.40 66.13 66.67 67.00 66.73 67.26 65.50 65.25 65.75 64.64 64.39 64.89 66.26 66.01 66.51 63.38 63.15 63.60 66.34 66.09 66.60 67.33 67.07 67.59 51.18 51.07 51.28 63.07 62.81 63.33 66.44 66.18 66.69 66.58 66.32 66.84
0.99 69.49 69.22 69.75 66.54 66.27 66.82 67.04 66.78 67.30 65.59 65.35 65.84 64.84 64.60 65.09 66.36 66.11 66.61 63.58 63.36 63.80 66.53 66.28 66.79 67.41 67.16 67.67 51.21 51.11 51.32 63.21 62.96 63.46 66.49 66.24 66.74 66.63 66.37 66.90


==> data/kdd_bucketed/mode2_sbm_APPNP.csv <==
0.1366 1.0001 nan
0.1366 1.6334 nan
0.1366 2.2668 nan
0.1366 2.9001 nan
0.1366 3.5334 nan
0.1366 4.1667 nan
0.1366 4.8001 nan
0.1366 5.4334 nan
0.1366 6.0667 nan
0.1366 6.7001 nan
0.1366 7.3334 nan
0.1366 7.9667 nan
0.1366 8.6000 nan
0.1366 9.2334 nan
0.1366 9.8667 nan
0.1366 10.5000 nan
0.1366 11.1334 nan
0.1366 11.7667 nan
0.1366 12.4000 nan
0.1366 13.0334 nan
0.1366 13.6667 nan
0.1366 14.3000 nan
0.1366 14.9333 nan
0.1366 15.5667 nan
0.1366 16.2000 nan
0.1366 16.8333 nan
0.1366 17.4667 nan
0.1366 18.1000 nan
0.1366 18.7333 nan
0.1366 19.3666 nan
0.1644 1.0001 0.3206
0.1644 1.6334 0.3667
0.1644 2.2668 0.2551
0.1644 2.9001 0.3327
0.1644 3.5334 0.3321
0.1644 4.1667 0.4350
0.1644 4.8001 nan
0.1644 5.4334 nan
0.1644 6.0667 nan
0.1644 6.7001 nan
0.1644 7.3334 nan
0.1644 7.9667 nan
0.1644 8.6000 nan
0.1644 9.2334 nan
0.1644 9.8667 nan
0.1644 10.5000 nan
0.1644 11.1334 nan
0.1644 11.7667 nan
0.1644 12.4000 nan
0.1644 13.0334 nan
0.1644 13.6667 nan
0.1644 14.3000 nan
0.1644 14.9333 nan
0.1644 15.5667 nan
0.1644 16.2000 nan
0.1644 16.8333 nan
0.1644 17.4667 nan
0.1644 18.1000 nan
0.1644 18.7333 nan
0.1644 19.3666 nan
0.1922 1.0001 0.3841
0.1922 1.6334 0.3514
0.1922 2.2668 0.3832
0.1922 2.9001 0.3208
0.1922 3.5334 0.3342
0.1922 4.1667 0.3198
0.1922 4.8001 0.3128
0.1922 5.4334 0.3537
0.1922 6.0667 0.3647
0.1922 6.7001 0.3444
0.1922 7.3334 0.3466
0.1922 7.9667 0.3281
0.1922 8.6000 0.3759
0.1922 9.2334 0.3569
0.1922 9.8667 0.3817
0.1922 10.5000 0.3715
0.1922 11.1334 0.3888
0.1922 11.7667 0.3355
0.1922 12.4000 0.3295
0.1922 13.0334 0.2778
0.1922 13.6667 0.3388
0.1922 14.3000 0.3048
0.1922 14.9333 0.2901
0.1922 15.5667 0.3282
0.1922 16.2000 0.3118
0.1922 16.8333 0.3586
0.1922 17.4667 0.3664
0.1922 18.1000 0.3609
0.1922 18.7333 0.3594
0.1922 19.3666 0.3213
0.2200 1.0001 0.3760
0.2200 1.6334 0.3849
0.2200 2.2668 0.3806
0.2200 2.9001 0.3941
0.2200 3.5334 0.3620
0.2200 4.1667 0.4080
0.2200 4.8001 0.3231
0.2200 5.4334 0.3456
0.2200 6.0667 0.3560
0.2200 6.7001 0.3936
0.2200 7.3334 0.3841
0.2200 7.9667 0.3542
0.2200 8.6000 0.3953
0.2200 9.2334 0.3972
0.2200 9.8667 0.3397
0.2200 10.5000 0.3978
0.2200 11.1334 0.2930
0.2200 11.7667 0.3851
0.2200 12.4000 0.4158
0.2200 13.0334 0.3160
0.2200 13.6667 0.3439
0.2200 14.3000 0.3844
0.2200 14.9333 0.3438
0.2200 15.5667 0.3481
0.2200 16.2000 0.3489
0.2200 16.8333 0.3774
0.2200 17.4667 0.3160
0.2200 18.1000 0.3716
0.2200 18.7333 0.3513
0.2200 19.3666 0.3425
0.2478 1.0001 0.3460
0.2478 1.6334 0.4001
0.2478 2.2668 0.4307
0.2478 2.9001 0.3301
0.2478 3.5334 0.3634
0.2478 4.1667 0.3559
0.2478 4.8001 0.3659
0.2478 5.4334 0.3551
0.2478 6.0667 0.4304
0.2478 6.7001 0.3707
0.2478 7.3334 0.4188
0.2478 7.9667 0.3995
0.2478 8.6000 0.3573
0.2478 9.2334 0.3793
0.2478 9.8667 0.3640
0.2478 10.5000 0.3859
0.2478 11.1334 0.4087
0.2478 11.7667 0.3898
0.2478 12.4000 0.3672
0.2478 13.0334 0.3560
0.2478 13.6667 0.4259
0.2478 14.3000 0.3862
0.2478 14.9333 0.4646
0.2478 15.5667 0.3870
0.2478 16.2000 0.3812
0.2478 16.8333 0.4269
0.2478 17.4667 0.4502
0.2478 18.1000 0.4013
0.2478 18.7333 0.4221
0.2478 19.3666 0.3837
0.2757 1.0001 0.4175
0.2757 1.6334 0.4070
0.2757 2.2668 0.4116
0.2757 2.9001 0.4235
0.2757 3.5334 0.4232
0.2757 4.1667 0.4432
0.2757 4.8001 0.3935
0.2757 5.4334 0.4126
0.2757 6.0667 0.4086
0.2757 6.7001 0.4376
0.2757 7.3334 0.4089
0.2757 7.9667 0.4273
0.2757 8.6000 0.3885
0.2757 9.2334 0.4268
0.2757 9.8667 0.4198
0.2757 10.5000 0.4335
0.2757 11.1334 0.4058
0.2757 11.7667 0.4338
0.2757 12.4000 0.4450
0.2757 13.0334 0.4312
0.2757 13.6667 0.4060
0.2757 14.3000 0.4446
0.2757 14.9333 0.4153
0.2757 15.5667 0.4130
0.2757 16.2000 0.4035
0.2757 16.8333 0.3984
0.2757 17.4667 0.4350
0.2757 18.1000 0.4095
0.2757 18.7333 0.4476
0.2757 19.3666 0.4463
0.3035 1.0001 0.5072
0.3035 1.6334 0.4874
0.3035 2.2668 0.4469
0.3035 2.9001 0.4527
0.3035 3.5334 0.3964
0.3035 4.1667 0.3974
0.3035 4.8001 0.4302
0.3035 5.4334 0.4197
0.3035 6.0667 0.4417
0.3035 6.7001 0.4395
0.3035 7.3334 0.4092
0.3035 7.9667 0.4208
0.3035 8.6000 0.4360
0.3035 9.2334 0.4205
0.3035 9.8667 0.4062
0.3035 10.5000 0.4211
0.3035 11.1334 0.4793
0.3035 11.7667 0.4456
0.3035 12.4000 0.4468
0.3035 13.0334 0.4312
0.3035 13.6667 0.4331
0.3035 14.3000 0.4512
0.3035 14.9333 0.4840
0.3035 15.5667 0.4743
0.3035 16.2000 0.4560
0.3035 16.8333 0.4108
0.3035 17.4667 0.3871
0.3035 18.1000 0.4578
0.3035 18.7333 0.4003
0.3035 19.3666 0.4297
0.3313 1.0001 0.4201
0.3313 1.6334 0.4652
0.3313 2.2668 0.4650
0.3313 2.9001 0.4800
0.3313 3.5334 0.4894
0.3313 4.1667 0.4610
0.3313 4.8001 0.4580
0.3313 5.4334 0.5157
0.3313 6.0667 0.4929
0.3313 6.7001 0.4730
0.3313 7.3334 0.4843
0.3313 7.9667 0.5526
0.3313 8.6000 0.5164
0.3313 9.2334 0.4659
0.3313 9.8667 0.4326
0.3313 10.5000 0.3869
0.3313 11.1334 0.5050
0.3313 11.7667 0.4770
0.3313 12.4000 0.4450
0.3313 13.0334 0.4904
0.3313 13.6667 0.4449
0.3313 14.3000 0.5036
0.3313 14.9333 0.4766
0.3313 15.5667 0.4771
0.3313 16.2000 0.4842
0.3313 16.8333 0.4564
0.3313 17.4667 0.4588
0.3313 18.1000 0.4515
0.3313 18.7333 0.4596
0.3313 19.3666 0.4843
0.3591 1.0001 0.4327
0.3591 1.6334 0.4522
0.3591 2.2668 0.4591
0.3591 2.9001 0.4927
0.3591 3.5334 0.5042
0.3591 4.1667 0.4661
0.3591 4.8001 0.5251
0.3591 5.4334 0.4386
0.3591 6.0667 0.5137
0.3591 6.7001 0.4693
0.3591 7.3334 0.5153
0.3591 7.9667 0.4597
0.3591 8.6000 0.4913
0.3591 9.2334 0.4568
0.3591 9.8667 0.4344
0.3591 10.5000 0.4507
0.3591 11.1334 0.4857
0.3591 11.7667 0.4802
0.3591 12.4000 0.4447
0.3591 13.0334 0.4689
0.3591 13.6667 0.4677
0.3591 14.3000 0.4355
0.3591 14.9333 0.4787
0.3591 15.5667 0.4502
0.3591 16.2000 0.4535
0.3591 16.8333 0.4320
0.3591 17.4667 0.4930
0.3591 18.1000 0.4009
0.3591 18.7333 0.4499
0.3591 19.3666 0.4854
0.3869 1.0001 0.4260
0.3869 1.6334 0.4754
0.3869 2.2668 0.5055
0.3869 2.9001 0.5161
0.3869 3.5334 0.5560
0.3869 4.1667 0.5165
0.3869 4.8001 0.5327
0.3869 5.4334 0.5235
0.3869 6.0667 0.4980
0.3869 6.7001 0.5063
0.3869 7.3334 0.4487
0.3869 7.9667 0.4497
0.3869 8.6000 0.4997
0.3869 9.2334 0.4848
0.3869 9.8667 0.5439
0.3869 10.5000 0.5021
0.3869 11.1334 0.4656
0.3869 11.7667 0.4910
0.3869 12.4000 0.4394
0.3869 13.0334 0.4676
0.3869 13.6667 0.4488
0.3869 14.3000 0.4533
0.3869 14.9333 0.4472
0.3869 15.5667 0.4806
0.3869 16.2000 0.3848
0.3869 16.8333 0.3872
0.3869 17.4667 0.4028
0.3869 18.1000 0.4099
0.3869 18.7333 0.3779
0.3869 19.3666 0.3989
0.4147 1.0001 0.5325
0.4147 1.6334 0.4799
0.4147 2.2668 0.5087
0.4147 2.9001 0.4920
0.4147 3.5334 0.4951
0.4147 4.1667 0.5433
0.4147 4.8001 0.5154
0.4147 5.4334 0.4970
0.4147 6.0667 0.5513
0.4147 6.7001 0.5202
0.4147 7.3334 0.5078
0.4147 7.9667 0.5198
0.4147 8.6000 0.4853
0.4147 9.2334 0.5065
0.4147 9.8667 0.4978
0.4147 10.5000 0.5117
0.4147 11.1334 0.4353
0.4147 11.7667 0.4294
0.4147 12.4000 0.4496
0.4147 13.0334 0.4450
0.4147 13.6667 0.4053
0.4147 14.3000 0.4134
0.4147 14.9333 0.4058
0.4147 15.5667 0.4058
0.4147 16.2000 0.3982
0.4147 16.8333 0.3683
0.4147 17.4667 0.3646
0.4147 18.1000 0.3556
0.4147 18.7333 0.3539
0.4147 19.3666 0.3378
0.4426 1.0001 0.4772
0.4426 1.6334 0.5548
0.4426 2.2668 0.5322
0.4426 2.9001 0.5362
0.4426 3.5334 0.5441
0.4426 4.1667 0.5667
0.4426 4.8001 0.5459
0.4426 5.4334 0.5447
0.4426 6.0667 0.5237
0.4426 6.7001 0.5568
0.4426 7.3334 0.4887
0.4426 7.9667 0.5150
0.4426 8.6000 0.5223
0.4426 9.2334 0.4886
0.4426 9.8667 0.4542
0.4426 10.5000 0.4838
0.4426 11.1334 0.4250
0.4426 11.7667 0.4307
0.4426 12.4000 0.4460
0.4426 13.0334 0.4053
0.4426 13.6667 0.3660
0.4426 14.3000 0.3782
0.4426 14.9333 0.3610
0.4426 15.5667 0.3597
0.4426 16.2000 0.3563
0.4426 16.8333 0.3720
0.4426 17.4667 0.3364
0.4426 18.1000 0.3787
0.4426 18.7333 0.3261
0.4426 19.3666 0.3135
0.4704 1.0001 0.5072
0.4704 1.6334 0.5544
0.4704 2.2668 0.6052
0.4704 2.9001 0.5518
0.4704 3.5334 0.5436
0.4704 4.1667 0.5328
0.4704 4.8001 0.5516
0.4704 5.4334 0.5078
0.4704 6.0667 0.5408
0.4704 6.7001 0.5137
0.4704 7.3334 0.5097
0.4704 7.9667 0.4899
0.4704 8.6000 0.4538
0.4704 9.2334 0.4396
0.4704 9.8667 0.4320
0.4704 10.5000 0.4246
0.4704 11.1334 0.4341
0.4704 11.7667 0.3882
0.4704 12.4000 0.3777
0.4704 13.0334 0.3824
0.4704 13.6667 0.3947
0.4704 14.3000 0.3239
0.4704 14.9333 0.3393
0.4704 15.5667 0.3222
0.4704 16.2000 0.3339
0.4704 16.8333 0.3168
0.4704 17.4667 0.3007
0.4704 18.1000 0.2983
0.4704 18.7333 0.2871
0.4704 19.3666 0.2648
0.4982 1.0001 0.5442
0.4982 1.6334 0.5237
0.4982 2.2668 0.5403
0.4982 2.9001 0.6306
0.4982 3.5334 0.5392
0.4982 4.1667 0.5550
0.4982 4.8001 0.5543
0.4982 5.4334 0.5062
0.4982 6.0667 0.5562
0.4982 6.7001 0.4981
0.4982 7.3334 0.4868
0.4982 7.9667 0.4328
0.4982 8.6000 0.4403
0.4982 9.2334 0.4019
0.4982 9.8667 0.3902
0.4982 10.5000 0.3777
0.4982 11.1334 0.3802
0.4982 11.7667 0.3724
0.4982 12.4000 0.3379
0.4982 13.0334 0.3281
0.4982 13.6667 0.3505
0.4982 14.3000 0.3114
0.4982 14.9333 0.3219
0.4982 15.5667 0.2912
0.4982 16.2000 0.2829
0.4982 16.8333 0.2948
0.4982 17.4667 0.2829
0.4982 18.1000 0.2767
0.4982 18.7333 0.2897
0.4982 19.3666 0.2671
0.5260 1.0001 0.5623
0.5260 1.6334 0.5529
0.5260 2.2668 0.5737
0.5260 2.9001 0.5755
0.5260 3.5334 0.5776
0.5260 4.1667 0.5222
0.5260 4.8001 0.5103
0.5260 5.4334 0.4989
0.5260 6.0667 0.4752
0.5260 6.7001 0.4717
0.5260 7.3334 0.4193
0.5260 7.9667 0.4167
0.5260 8.6000 0.3779
0.5260 9.2334 0.3662
0.5260 9.8667 0.3759
0.5260 10.5000 0.3627
0.5260 11.1334 0.3478
0.5260 11.7667 0.3259
0.5260 12.4000 0.3257
0.5260 13.0334 0.3106
0.5260 13.6667 0.3177
0.5260 14.3000 0.2950
0.5260 14.9333 0.2662
0.5260 15.5667 0.2858
0.5260 16.2000 0.2852
0.5260 16.8333 0.2872
0.5260 17.4667 0.2692
0.5260 18.1000 0.2685
0.5260 18.7333 0.2588
0.5260 19.3666 0.2552
0.5538 1.0001 0.5048
0.5538 1.6334 0.5518
0.5538 2.2668 0.5877
0.5538 2.9001 0.6038
0.5538 3.5334 0.5697
0.5538 4.1667 0.5534
0.5538 4.8001 0.5270
0.5538 5.4334 0.4948
0.5538 6.0667 0.4500
0.5538 6.7001 0.4334
0.5538 7.3334 0.4205
0.5538 7.9667 0.3908
0.5538 8.6000 0.3861
0.5538 9.2334 0.3712
0.5538 9.8667 0.3504
0.5538 10.5000 0.3224
0.5538 11.1334 0.3024
0.5538 11.7667 0.3158
0.5538 12.4000 0.3051
0.5538 13.0334 0.2756
0.5538 13.6667 0.2762
0.5538 14.3000 0.2834
0.5538 14.9333 0.2638
0.5538 15.5667 0.2554
0.5538 16.2000 0.2587
0.5538 16.8333 0.2677
0.5538 17.4667 0.2492
0.5538 18.1000 0.2347
0.5538 18.7333 0.2408
0.5538 19.3666 0.2513
0.5817 1.0001 0.5370
0.5817 1.6334 0.5791
0.5817 2.2668 0.5839
0.5817 2.9001 0.5539
0.5817 3.5334 0.5662
0.5817 4.1667 0.5265
0.5817 4.8001 0.4965
0.5817 5.4334 0.4748
0.5817 6.0667 0.4376
0.5817 6.7001 0.4285
0.5817 7.3334 0.4201
0.5817 7.9667 0.3944
0.5817 8.6000 0.3584
0.5817 9.2334 0.3359
0.5817 9.8667 0.3173
0.5817 10.5000 0.3236
0.5817 11.1334 0.3076
0.5817 11.7667 0.2874
0.5817 12.4000 0.2837
0.5817 13.0334 0.2779
0.5817 13.6667 0.2606
0.5817 14.3000 0.2698
0.5817 14.9333 0.2632
0.5817 15.5667 0.2654
0.5817 16.2000 0.2668
0.5817 16.8333 0.2505
0.5817 17.4667 0.2526
0.5817 18.1000 0.2401
0.5817 18.7333 0.2344
0.5817 19.3666 0.2281
0.6095 1.0001 0.5426
0.6095 1.6334 0.5744
0.6095 2.2668 0.5677
0.6095 2.9001 0.5618
0.6095 3.5334 0.5047
0.6095 4.1667 0.5135
0.6095 4.8001 0.4682
0.6095 5.4334 0.4412
0.6095 6.0667 0.4215
0.6095 6.7001 0.4121
0.6095 7.3334 0.3864
0.6095 7.9667 0.3512
0.6095 8.6000 0.3359
0.6095 9.2334 0.3125
0.6095 9.8667 0.3010
0.6095 10.5000 0.3328
0.6095 11.1334 0.2963
0.6095 11.7667 0.2619
0.6095 12.4000 0.2695
0.6095 13.0334 0.2811
0.6095 13.6667 0.2762
0.6095 14.3000 0.2491
0.6095 14.9333 0.2583
0.6095 15.5667 0.2518
0.6095 16.2000 0.2421
0.6095 16.8333 0.2517
0.6095 17.4667 0.2272
0.6095 18.1000 0.2306
0.6095 18.7333 0.2475
0.6095 19.3666 0.2329
0.6373 1.0001 0.5254
0.6373 1.6334 0.5808
0.6373 2.2668 0.5592
0.6373 2.9001 0.5105
0.6373 3.5334 0.5401
0.6373 4.1667 0.5009
0.6373 4.8001 0.4318
0.6373 5.4334 0.4246
0.6373 6.0667 0.3960
0.6373 6.7001 0.3758
0.6373 7.3334 0.3761
0.6373 7.9667 0.3402
0.6373 8.6000 0.3274
0.6373 9.2334 0.3132
0.6373 9.8667 0.2988
0.6373 10.5000 0.2967
0.6373 11.1334 0.2771
0.6373 11.7667 0.2991
0.6373 12.4000 0.2779
0.6373 13.0334 0.2637
0.6373 13.6667 0.2759
0.6373 14.3000 0.2510
0.6373 14.9333 0.2546
0.6373 15.5667 0.2487
0.6373 16.2000 0.2397
0.6373 16.8333 0.2302
0.6373 17.4667 0.2335
0.6373 18.1000 0.2188
0.6373 18.7333 0.2203
0.6373 19.3666 0.2398
0.6651 1.0001 0.5325
0.6651 1.6334 0.5310
0.6651 2.2668 0.5462
0.6651 2.9001 0.4969
0.6651 3.5334 0.4807
0.6651 4.1667 0.4624
0.6651 4.8001 0.4252
0.6651 5.4334 0.4123
0.6651 6.0667 0.3585
0.6651 6.7001 0.3613
0.6651 7.3334 0.3462
0.6651 7.9667 0.3439
0.6651 8.6000 0.3187
0.6651 9.2334 0.2913
0.6651 9.8667 0.2841
0.6651 10.5000 0.2989
0.6651 11.1334 0.2851
0.6651 11.7667 0.2628
0.6651 12.4000 0.2678
0.6651 13.0334 0.2639
0.6651 13.6667 0.2564
0.6651 14.3000 0.2549
0.6651 14.9333 0.2504
0.6651 15.5667 0.2546
0.6651 16.2000 0.2383
0.6651 16.8333 0.2370
0.6651 17.4667 0.2293
0.6651 18.1000 0.2291
0.6651 18.7333 0.2443
0.6651 19.3666 0.2237
0.6929 1.0001 0.5297
0.6929 1.6334 0.5455
0.6929 2.2668 0.5196
0.6929 2.9001 0.5119
0.6929 3.5334 0.4748
0.6929 4.1667 0.4274
0.6929 4.8001 0.4258
0.6929 5.4334 0.3627
0.6929 6.0667 0.3697
0.6929 6.7001 0.3422
0.6929 7.3334 0.3304
0.6929 7.9667 0.3134
0.6929 8.6000 0.3151
0.6929 9.2334 0.2943
0.6929 9.8667 0.2794
0.6929 10.5000 0.2810
0.6929 11.1334 0.2701
0.6929 11.7667 0.2676
0.6929 12.4000 0.2728
0.6929 13.0334 0.2505
0.6929 13.6667 0.2518
0.6929 14.3000 0.2402
0.6929 14.9333 0.2399
0.6929 15.5667 0.2417
0.6929 16.2000 0.2498
0.6929 16.8333 0.2521
0.6929 17.4667 0.2329
0.6929 18.1000 0.2358
0.6929 18.7333 0.2238
0.6929 19.3666 0.2223
0.7208 1.0001 0.5246
0.7208 1.6334 0.4914
0.7208 2.2668 0.4987
0.7208 2.9001 0.4898
0.7208 3.5334 0.4480
0.7208 4.1667 0.4288
0.7208 4.8001 0.3965
0.7208 5.4334 0.3625
0.7208 6.0667 0.3573
0.7208 6.7001 0.3493
0.7208 7.3334 0.3262
0.7208 7.9667 0.3043
0.7208 8.6000 0.3163
0.7208 9.2334 0.2967
0.7208 9.8667 0.2761
0.7208 10.5000 0.2901
0.7208 11.1334 0.2787
0.7208 11.7667 0.2681
0.7208 12.4000 0.2727
0.7208 13.0334 0.2580
0.7208 13.6667 0.2596
0.7208 14.3000 0.2457
0.7208 14.9333 0.2385
0.7208 15.5667 0.2425
0.7208 16.2000 0.2402
0.7208 16.8333 0.2345
0.7208 17.4667 0.2180
0.7208 18.1000 0.2343
0.7208 18.7333 0.2247
0.7208 19.3666 0.2197
0.7486 1.0001 0.5226
0.7486 1.6334 0.5059
0.7486 2.2668 0.5017
0.7486 2.9001 0.4503
0.7486 3.5334 0.4474
0.7486 4.1667 0.4046
0.7486 4.8001 0.3914
0.7486 5.4334 0.3596
0.7486 6.0667 0.3566
0.7486 6.7001 0.3301
0.7486 7.3334 0.3204
0.7486 7.9667 0.3154
0.7486 8.6000 0.3078
0.7486 9.2334 0.2865
0.7486 9.8667 0.2903
0.7486 10.5000 0.2666
0.7486 11.1334 0.2643
0.7486 11.7667 0.2573
0.7486 12.4000 0.2539
0.7486 13.0334 0.2673
0.7486 13.6667 0.2517
0.7486 14.3000 0.2568
0.7486 14.9333 0.2395
0.7486 15.5667 0.2340
0.7486 16.2000 0.2293
0.7486 16.8333 0.2250
0.7486 17.4667 0.2289
0.7486 18.1000 0.2313
0.7486 18.7333 0.2280
0.7486 19.3666 0.2358
0.7764 1.0001 0.5131
0.7764 1.6334 0.5121
0.7764 2.2668 0.4626
0.7764 2.9001 0.4587
0.7764 3.5334 0.4263
0.7764 4.1667 0.3910
0.7764 4.8001 0.3725
0.7764 5.4334 0.3788
0.7764 6.0667 0.3415
0.7764 6.7001 0.3288
0.7764 7.3334 0.3200
0.7764 7.9667 0.3096
0.7764 8.6000 0.2951
0.7764 9.2334 0.2864
0.7764 9.8667 0.2928
0.7764 10.5000 0.2783
0.7764 11.1334 0.2689
0.7764 11.7667 0.2459
0.7764 12.4000 0.2420
0.7764 13.0334 0.2667
0.7764 13.6667 0.2590
0.7764 14.3000 0.2453
0.7764 14.9333 0.2560
0.7764 15.5667 0.2354
0.7764 16.2000 0.2337
0.7764 16.8333 0.2387
0.7764 17.4667 0.2390
0.7764 18.1000 0.2270
0.7764 18.7333 0.2339
0.7764 19.3666 0.2276
0.8042 1.0001 0.5024
0.8042 1.6334 0.4741
0.8042 2.2668 0.4899
0.8042 2.9001 0.4439
0.8042 3.5334 0.4438
0.8042 4.1667 0.3892
0.8042 4.8001 0.3956
0.8042 5.4334 0.3332
0.8042 6.0667 0.3842
0.8042 6.7001 0.3522
0.8042 7.3334 0.3420
0.8042 7.9667 0.3406
0.8042 8.6000 0.3059
0.8042 9.2334 0.2844
0.8042 9.8667 0.2729
0.8042 10.5000 0.3017
0.8042 11.1334 0.3113
0.8042 11.7667 0.2876
0.8042 12.4000 0.2741
0.8042 13.0334 0.3042
0.8042 13.6667 0.2827
0.8042 14.3000 0.2848
0.8042 14.9333 0.3000
0.8042 15.5667 0.2748
0.8042 16.2000 0.2421
0.8042 16.8333 0.2429
0.8042 17.4667 0.2913
0.8042 18.1000 0.2623
0.8042 18.7333 0.2741
0.8042 19.3666 0.2283
0.8320 1.0001 0.5039
0.8320 1.6334 0.4771
0.8320 2.2668 0.5197
0.8320 2.9001 0.4681
0.8320 3.5334 0.4367
0.8320 4.1667 0.4011
0.8320 4.8001 0.3868
0.8320 5.4334 0.4094
0.8320 6.0667 0.3744
0.8320 6.7001 0.3543
0.8320 7.3334 0.3955
0.8320 7.9667 0.2937
0.8320 8.6000 0.3732
0.8320 9.2334 0.3357
0.8320 9.8667 0.3909
0.8320 10.5000 0.3638
0.8320 11.1334 0.3572
0.8320 11.7667 0.3228
0.8320 12.4000 0.3427
0.8320 13.0334 0.3204
0.8320 13.6667 0.3054
0.8320 14.3000 0.2597
0.8320 14.9333 0.2713
0.8320 15.5667 0.3027
0.8320 16.2000 0.2926
0.8320 16.8333 0.3363
0.8320 17.4667 0.2367
0.8320 18.1000 0.2812
0.8320 18.7333 0.2613
0.8320 19.3666 0.2639
0.8598 1.0001 0.4911
0.8598 1.6334 0.5144
0.8598 2.2668 0.5124
0.8598 2.9001 0.4617
0.8598 3.5334 0.4205
0.8598 4.1667 0.4511
0.8598 4.8001 0.3701
0.8598 5.4334 0.3569
0.8598 6.0667 0.3178
0.8598 6.7001 0.3996
0.8598 7.3334 0.3048
0.8598 7.9667 0.3531
0.8598 8.6000 0.3075
0.8598 9.2334 0.3298
0.8598 9.8667 0.2992
0.8598 10.5000 0.2949
0.8598 11.1334 0.3435
0.8598 11.7667 0.2757
0.8598 12.4000 0.3204
0.8598 13.0334 0.2939
0.8598 13.6667 0.3013
0.8598 14.3000 0.3159
0.8598 14.9333 0.3248
0.8598 15.5667 0.3450
0.8598 16.2000 0.2785
0.8598 16.8333 0.3141
0.8598 17.4667 0.2614
0.8598 18.1000 0.2617
0.8598 18.7333 0.2833
0.8598 19.3666 0.2766
0.8877 1.0001 0.4343
0.8877 1.6334 0.4702
0.8877 2.2668 0.4725
0.8877 2.9001 0.4850
0.8877 3.5334 0.4987
0.8877 4.1667 0.4127
0.8877 4.8001 0.3555
0.8877 5.4334 0.3902
0.8877 6.0667 0.3589
0.8877 6.7001 0.3642
0.8877 7.3334 0.3857
0.8877 7.9667 0.4014
0.8877 8.6000 0.3585
0.8877 9.2334 0.3748
0.8877 9.8667 0.3582
0.8877 10.5000 0.3504
0.8877 11.1334 0.3443
0.8877 11.7667 0.3918
0.8877 12.4000 0.3798
0.8877 13.0334 0.2817
0.8877 13.6667 0.3548
0.8877 14.3000 0.3526
0.8877 14.9333 0.2648
0.8877 15.5667 0.3364
0.8877 16.2000 0.3453
0.8877 16.8333 0.3010
0.8877 17.4667 0.3218
0.8877 18.1000 0.2849
0.8877 18.7333 0.2813
0.8877 19.3666 0.3027
0.9155 1.0001 0.4834
0.9155 1.6334 0.4561
0.9155 2.2668 0.3485
0.9155 2.9001 0.4396
0.9155 3.5334 0.4145
0.9155 4.1667 0.4775
0.9155 4.8001 0.3990
0.9155 5.4334 0.4561
0.9155 6.0667 0.4286
0.9155 6.7001 0.3844
0.9155 7.3334 0.3945
0.9155 7.9667 0.4498
0.9155 8.6000 0.3965
0.9155 9.2334 0.3563
0.9155 9.8667 0.3352
0.9155 10.5000 0.4008
0.9155 11.1334 0.3224
0.9155 11.7667 0.3694
0.9155 12.4000 0.3433
0.9155 13.0334 0.3944
0.9155 13.6667 0.3352
0.9155 14.3000 0.3547
0.9155 14.9333 0.2979
0.9155 15.5667 0.3761
0.9155 16.2000 0.3152
0.9155 16.8333 0.3218
0.9155 17.4667 0.3263
0.9155 18.1000 0.2878
0.9155 18.7333 0.3001
0.9155 19.3666 0.2933
0.9433 1.0001 0.4835
0.9433 1.6334 0.3112
0.9433 2.2668 nan
0.9433 2.9001 0.3811
0.9433 3.5334 nan
0.9433 4.1667 nan
0.9433 4.8001 nan
0.9433 5.4334 nan
0.9433 6.0667 nan
0.9433 6.7001 nan
0.9433 7.3334 nan
0.9433 7.9667 nan
0.9433 8.6000 nan
0.9433 9.2334 nan
0.9433 9.8667 nan
0.9433 10.5000 nan
0.9433 11.1334 nan
0.9433 11.7667 nan
0.9433 12.4000 nan
0.9433 13.0334 nan
0.9433 13.6667 nan
0.9433 14.3000 nan
0.9433 14.9333 nan
0.9433 15.5667 nan
0.9433 16.2000 nan
0.9433 16.8333 nan
0.9433 17.4667 nan
0.9433 18.1000 nan
0.9433 18.7333 nan
0.9433 19.3666 nan


==> data/kdd_bucketed/mode2_sbm_ARMA.csv <==
0.1366 1.0001 nan
0.1366 1.6334 nan
0.1366 2.2668 nan
0.1366 2.9001 nan
0.1366 3.5334 nan
0.1366 4.1667 nan
0.1366 4.8001 nan
0.1366 5.4334 nan
0.1366 6.0667 nan
0.1366 6.7001 nan
0.1366 7.3334 nan
0.1366 7.9667 nan
0.1366 8.6000 nan
0.1366 9.2334 nan
0.1366 9.8667 nan
0.1366 10.5000 nan
0.1366 11.1334 nan
0.1366 11.7667 nan
0.1366 12.4000 nan
0.1366 13.0334 nan
0.1366 13.6667 nan
0.1366 14.3000 nan
0.1366 14.9333 nan
0.1366 15.5667 nan
0.1366 16.2000 nan
0.1366 16.8333 nan
0.1366 17.4667 nan
0.1366 18.1000 nan
0.1366 18.7333 nan
0.1366 19.3666 nan
0.1644 1.0001 0.3027
0.1644 1.6334 0.3706
0.1644 2.2668 0.4026
0.1644 2.9001 0.3028
0.1644 3.5334 0.5462
0.1644 4.1667 0.4700
0.1644 4.8001 nan
0.1644 5.4334 nan
0.1644 6.0667 nan
0.1644 6.7001 nan
0.1644 7.3334 nan
0.1644 7.9667 nan
0.1644 8.6000 nan
0.1644 9.2334 nan
0.1644 9.8667 nan
0.1644 10.5000 nan
0.1644 11.1334 nan
0.1644 11.7667 nan
0.1644 12.4000 nan
0.1644 13.0334 nan
0.1644 13.6667 nan
0.1644 14.3000 nan
0.1644 14.9333 nan
0.1644 15.5667 nan
0.1644 16.2000 nan
0.1644 16.8333 nan
0.1644 17.4667 nan
0.1644 18.1000 nan
0.1644 18.7333 nan
0.1644 19.3666 nan
0.1922 1.0001 0.3921
0.1922 1.6334 0.3620
0.1922 2.2668 0.3493
0.1922 2.9001 0.4794
0.1922 3.5334 0.3909
0.1922 4.1667 0.4442
0.1922 4.8001 0.4098
0.1922 5.4334 0.3907
0.1922 6.0667 0.4294
0.1922 6.7001 0.4292
0.1922 7.3334 0.4090
0.1922 7.9667 0.5075
0.1922 8.6000 0.4858
0.1922 9.2334 0.4135
0.1922 9.8667 0.4177
0.1922 10.5000 0.4059
0.1922 11.1334 0.4095
0.1922 11.7667 0.3785
0.1922 12.4000 0.4423
0.1922 13.0334 0.5104
0.1922 13.6667 0.4612
0.1922 14.3000 0.4247
0.1922 14.9333 0.4424
0.1922 15.5667 0.4645
0.1922 16.2000 0.5523
0.1922 16.8333 0.4701
0.1922 17.4667 0.4462
0.1922 18.1000 0.4773
0.1922 18.7333 0.5365
0.1922 19.3666 0.4696
0.2200 1.0001 0.3897
0.2200 1.6334 0.4059
0.2200 2.2668 0.4393
0.2200 2.9001 0.4281
0.2200 3.5334 0.3981
0.2200 4.1667 0.3983
0.2200 4.8001 0.4923
0.2200 5.4334 0.4499
0.2200 6.0667 0.4721
0.2200 6.7001 0.4050
0.2200 7.3334 0.4047
0.2200 7.9667 0.4270
0.2200 8.6000 0.4566
0.2200 9.2334 0.4952
0.2200 9.8667 0.4733
0.2200 10.5000 0.4721
0.2200 11.1334 0.4339
0.2200 11.7667 0.4690
0.2200 12.4000 0.4055
0.2200 13.0334 0.4287
0.2200 13.6667 0.4760
0.2200 14.3000 0.4226
0.2200 14.9333 0.4469
0.2200 15.5667 0.4073
0.2200 16.2000 0.4370
0.2200 16.8333 0.4561
0.2200 17.4667 0.4384
0.2200 18.1000 0.4501
0.2200 18.7333 0.5265
0.2200 19.3666 0.4658
0.2478 1.0001 0.3758
0.2478 1.6334 0.3963
0.2478 2.2668 0.4010
0.2478 2.9001 0.4584
0.2478 3.5334 0.4260
0.2478 4.1667 0.3713
0.2478 4.8001 0.4087
0.2478 5.4334 0.4473
0.2478 6.0667 0.4102
0.2478 6.7001 0.4319
0.2478 7.3334 0.4663
0.2478 7.9667 0.4343
0.2478 8.6000 0.4131
0.2478 9.2334 0.4380
0.2478 9.8667 0.4754
0.2478 10.5000 0.4678
0.2478 11.1334 0.4672
0.2478 11.7667 0.4052
0.2478 12.4000 0.4298
0.2478 13.0334 0.4924
0.2478 13.6667 0.3880
0.2478 14.3000 0.4446
0.2478 14.9333 0.4142
0.2478 15.5667 0.4197
0.2478 16.2000 0.4210
0.2478 16.8333 0.4439
0.2478 17.4667 0.4012
0.2478 18.1000 0.3846
0.2478 18.7333 0.3864
0.2478 19.3666 0.4796
0.2757 1.0001 0.3325
0.2757 1.6334 0.3562
0.2757 2.2668 0.4562
0.2757 2.9001 0.4233
0.2757 3.5334 0.3825
0.2757 4.1667 0.4272
0.2757 4.8001 0.4000
0.2757 5.4334 0.3801
0.2757 6.0667 0.4514
0.2757 6.7001 0.4573
0.2757 7.3334 0.4056
0.2757 7.9667 0.3810
0.2757 8.6000 0.3905
0.2757 9.2334 0.3948
0.2757 9.8667 0.4499
0.2757 10.5000 0.4451
0.2757 11.1334 0.4483
0.2757 11.7667 0.4471
0.2757 12.4000 0.4699
0.2757 13.0334 0.4495
0.2757 13.6667 0.4455
0.2757 14.3000 0.4562
0.2757 14.9333 0.4188
0.2757 15.5667 0.4320
0.2757 16.2000 0.4284
0.2757 16.8333 0.4291
0.2757 17.4667 0.4213
0.2757 18.1000 0.4462
0.2757 18.7333 0.4362
0.2757 19.3666 0.4699
0.3035 1.0001 0.2898
0.3035 1.6334 0.3208
0.3035 2.2668 0.4366
0.3035 2.9001 0.3830
0.3035 3.5334 0.3754
0.3035 4.1667 0.4188
0.3035 4.8001 0.3913
0.3035 5.4334 0.4264
0.3035 6.0667 0.4499
0.3035 6.7001 0.4361
0.3035 7.3334 0.4700
0.3035 7.9667 0.4131
0.3035 8.6000 0.4460
0.3035 9.2334 0.4073
0.3035 9.8667 0.3955
0.3035 10.5000 0.3993
0.3035 11.1334 0.4721
0.3035 11.7667 0.4654
0.3035 12.4000 0.3718
0.3035 13.0334 0.4372
0.3035 13.6667 0.4587
0.3035 14.3000 0.4245
0.3035 14.9333 0.4197
0.3035 15.5667 0.4670
0.3035 16.2000 0.4126
0.3035 16.8333 0.5188
0.3035 17.4667 0.4616
0.3035 18.1000 0.4004
0.3035 18.7333 0.4182
0.3035 19.3666 0.4374
0.3313 1.0001 0.3582
0.3313 1.6334 0.3961
0.3313 2.2668 0.4037
0.3313 2.9001 0.4121
0.3313 3.5334 0.4201
0.3313 4.1667 0.4039
0.3313 4.8001 0.3911
0.3313 5.4334 0.4414
0.3313 6.0667 0.4051
0.3313 6.7001 0.4372
0.3313 7.3334 0.4390
0.3313 7.9667 0.4077
0.3313 8.6000 0.3621
0.3313 9.2334 0.4093
0.3313 9.8667 0.4153
0.3313 10.5000 0.4439
0.3313 11.1334 0.4463
0.3313 11.7667 0.4212
0.3313 12.4000 0.4352
0.3313 13.0334 0.3999
0.3313 13.6667 0.4657
0.3313 14.3000 0.4572
0.3313 14.9333 0.4311
0.3313 15.5667 0.4194
0.3313 16.2000 0.4279
0.3313 16.8333 0.4424
0.3313 17.4667 0.4248
0.3313 18.1000 0.3402
0.3313 18.7333 0.4653
0.3313 19.3666 0.4352
0.3591 1.0001 0.3332
0.3591 1.6334 0.3585
0.3591 2.2668 0.3814
0.3591 2.9001 0.3631
0.3591 3.5334 0.3803
0.3591 4.1667 0.4092
0.3591 4.8001 0.3763
0.3591 5.4334 0.3896
0.3591 6.0667 0.4435
0.3591 6.7001 0.3586
0.3591 7.3334 0.3878
0.3591 7.9667 0.4445
0.3591 8.6000 0.4827
0.3591 9.2334 0.3912
0.3591 9.8667 0.4468
0.3591 10.5000 0.4330
0.3591 11.1334 0.3842
0.3591 11.7667 0.4280
0.3591 12.4000 0.4119
0.3591 13.0334 0.4364
0.3591 13.6667 0.4201
0.3591 14.3000 0.4399
0.3591 14.9333 0.4493
0.3591 15.5667 0.4253
0.3591 16.2000 0.4027
0.3591 16.8333 0.3980
0.3591 17.4667 0.3893
0.3591 18.1000 0.4459
0.3591 18.7333 0.4034
0.3591 19.3666 0.3824
0.3869 1.0001 0.3189
0.3869 1.6334 0.3270
0.3869 2.2668 0.4484
0.3869 2.9001 0.3800
0.3869 3.5334 0.3921
0.3869 4.1667 0.3971
0.3869 4.8001 0.4015
0.3869 5.4334 0.3791
0.3869 6.0667 0.4001
0.3869 6.7001 0.4085
0.3869 7.3334 0.4218
0.3869 7.9667 0.4158
0.3869 8.6000 0.4391
0.3869 9.2334 0.4034
0.3869 9.8667 0.4339
0.3869 10.5000 0.4440
0.3869 11.1334 0.3748
0.3869 11.7667 0.4131
0.3869 12.4000 0.3928
0.3869 13.0334 0.4047
0.3869 13.6667 0.3780
0.3869 14.3000 0.3997
0.3869 14.9333 0.3759
0.3869 15.5667 0.3674
0.3869 16.2000 0.3824
0.3869 16.8333 0.3659
0.3869 17.4667 0.3469
0.3869 18.1000 0.3795
0.3869 18.7333 0.4314
0.3869 19.3666 0.3817
0.4147 1.0001 0.3113
0.4147 1.6334 0.3756
0.4147 2.2668 0.3703
0.4147 2.9001 0.3686
0.4147 3.5334 0.3733
0.4147 4.1667 0.3774
0.4147 4.8001 0.3700
0.4147 5.4334 0.4140
0.4147 6.0667 0.3623
0.4147 6.7001 0.4298
0.4147 7.3334 0.3836
0.4147 7.9667 0.3917
0.4147 8.6000 0.3862
0.4147 9.2334 0.3844
0.4147 9.8667 0.3582
0.4147 10.5000 0.3665
0.4147 11.1334 0.3659
0.4147 11.7667 0.3800
0.4147 12.4000 0.3524
0.4147 13.0334 0.3543
0.4147 13.6667 0.4094
0.4147 14.3000 0.3583
0.4147 14.9333 0.4047
0.4147 15.5667 0.3397
0.4147 16.2000 0.3228
0.4147 16.8333 0.3359
0.4147 17.4667 0.3656
0.4147 18.1000 0.2759
0.4147 18.7333 0.3002
0.4147 19.3666 0.3631
0.4426 1.0001 0.2861
0.4426 1.6334 0.3130
0.4426 2.2668 0.3505
0.4426 2.9001 0.3654
0.4426 3.5334 0.3966
0.4426 4.1667 0.3702
0.4426 4.8001 0.3606
0.4426 5.4334 0.3865
0.4426 6.0667 0.3881
0.4426 6.7001 0.3884
0.4426 7.3334 0.3418
0.4426 7.9667 0.3639
0.4426 8.6000 0.3672
0.4426 9.2334 0.3802
0.4426 9.8667 0.3384
0.4426 10.5000 0.3328
0.4426 11.1334 0.3571
0.4426 11.7667 0.3516
0.4426 12.4000 0.3229
0.4426 13.0334 0.3412
0.4426 13.6667 0.3438
0.4426 14.3000 0.3297
0.4426 14.9333 0.2969
0.4426 15.5667 0.2725
0.4426 16.2000 0.2876
0.4426 16.8333 0.2935
0.4426 17.4667 0.2899
0.4426 18.1000 0.2812
0.4426 18.7333 0.2689
0.4426 19.3666 0.2631
0.4704 1.0001 0.3398
0.4704 1.6334 0.3323
0.4704 2.2668 0.3277
0.4704 2.9001 0.3691
0.4704 3.5334 0.3531
0.4704 4.1667 0.3484
0.4704 4.8001 0.3276
0.4704 5.4334 0.3168
0.4704 6.0667 0.3553
0.4704 6.7001 0.3235
0.4704 7.3334 0.3676
0.4704 7.9667 0.3465
0.4704 8.6000 0.3652
0.4704 9.2334 0.3203
0.4704 9.8667 0.3388
0.4704 10.5000 0.3034
0.4704 11.1334 0.3215
0.4704 11.7667 0.3066
0.4704 12.4000 0.3251
0.4704 13.0334 0.2656
0.4704 13.6667 0.2921
0.4704 14.3000 0.2387
0.4704 14.9333 0.2704
0.4704 15.5667 0.2729
0.4704 16.2000 0.2606
0.4704 16.8333 0.2598
0.4704 17.4667 0.2770
0.4704 18.1000 0.2718
0.4704 18.7333 0.2476
0.4704 19.3666 0.2455
0.4982 1.0001 0.3089
0.4982 1.6334 0.3141
0.4982 2.2668 0.3421
0.4982 2.9001 0.3443
0.4982 3.5334 0.3251
0.4982 4.1667 0.3135
0.4982 4.8001 0.3433
0.4982 5.4334 0.3411
0.4982 6.0667 0.3225
0.4982 6.7001 0.3449
0.4982 7.3334 0.3315
0.4982 7.9667 0.3366
0.4982 8.6000 0.2936
0.4982 9.2334 0.3121
0.4982 9.8667 0.3030
0.4982 10.5000 0.2890
0.4982 11.1334 0.2924
0.4982 11.7667 0.2657
0.4982 12.4000 0.2431
0.4982 13.0334 0.2760
0.4982 13.6667 0.2508
0.4982 14.3000 0.2528
0.4982 14.9333 0.2552
0.4982 15.5667 0.2706
0.4982 16.2000 0.2296
0.4982 16.8333 0.2366
0.4982 17.4667 0.2425
0.4982 18.1000 0.2276
0.4982 18.7333 0.2264
0.4982 19.3666 0.2353
0.5260 1.0001 0.3028
0.5260 1.6334 0.3055
0.5260 2.2668 0.3213
0.5260 2.9001 0.2902
0.5260 3.5334 0.3019
0.5260 4.1667 0.3304
0.5260 4.8001 0.3042
0.5260 5.4334 0.3153
0.5260 6.0667 0.3128
0.5260 6.7001 0.3032
0.5260 7.3334 0.2978
0.5260 7.9667 0.2984
0.5260 8.6000 0.2689
0.5260 9.2334 0.2722
0.5260 9.8667 0.2697
0.5260 10.5000 0.2399
0.5260 11.1334 0.2594
0.5260 11.7667 0.2625
0.5260 12.4000 0.2385
0.5260 13.0334 0.2553
0.5260 13.6667 0.2379
0.5260 14.3000 0.2479
0.5260 14.9333 0.2371
0.5260 15.5667 0.2059
0.5260 16.2000 0.2297
0.5260 16.8333 0.2310
0.5260 17.4667 0.2229
0.5260 18.1000 0.2173
0.5260 18.7333 0.2117
0.5260 19.3666 0.2268
0.5538 1.0001 0.3041
0.5538 1.6334 0.2756
0.5538 2.2668 0.3082
0.5538 2.9001 0.3100
0.5538 3.5334 0.3038
0.5538 4.1667 0.2927
0.5538 4.8001 0.2781
0.5538 5.4334 0.2778
0.5538 6.0667 0.2721
0.5538 6.7001 0.2733
0.5538 7.3334 0.2580
0.5538 7.9667 0.2665
0.5538 8.6000 0.2690
0.5538 9.2334 0.2581
0.5538 9.8667 0.2357
0.5538 10.5000 0.2364
0.5538 11.1334 0.2347
0.5538 11.7667 0.2466
0.5538 12.4000 0.1992
0.5538 13.0334 0.2352
0.5538 13.6667 0.2146
0.5538 14.3000 0.2225
0.5538 14.9333 0.2233
0.5538 15.5667 0.2222
0.5538 16.2000 0.2248
0.5538 16.8333 0.2185
0.5538 17.4667 0.2075
0.5538 18.1000 0.2023
0.5538 18.7333 0.2150
0.5538 19.3666 0.2187
0.5817 1.0001 0.2627
0.5817 1.6334 0.2859
0.5817 2.2668 0.2777
0.5817 2.9001 0.2769
0.5817 3.5334 0.2778
0.5817 4.1667 0.2690
0.5817 4.8001 0.2767
0.5817 5.4334 0.2564
0.5817 6.0667 0.2758
0.5817 6.7001 0.2508
0.5817 7.3334 0.2373
0.5817 7.9667 0.2408
0.5817 8.6000 0.2405
0.5817 9.2334 0.2480
0.5817 9.8667 0.2285
0.5817 10.5000 0.2371
0.5817 11.1334 0.2415
0.5817 11.7667 0.2288
0.5817 12.4000 0.1995
0.5817 13.0334 0.2039
0.5817 13.6667 0.2183
0.5817 14.3000 0.2241
0.5817 14.9333 0.2167
0.5817 15.5667 0.2053
0.5817 16.2000 0.2187
0.5817 16.8333 0.2050
0.5817 17.4667 0.2080
0.5817 18.1000 0.2068
0.5817 18.7333 0.2042
0.5817 19.3666 0.2079
0.6095 1.0001 0.2541
0.6095 1.6334 0.2720
0.6095 2.2668 0.2701
0.6095 2.9001 0.2458
0.6095 3.5334 0.2793
0.6095 4.1667 0.2546
0.6095 4.8001 0.2463
0.6095 5.4334 0.2380
0.6095 6.0667 0.2428
0.6095 6.7001 0.2354
0.6095 7.3334 0.2170
0.6095 7.9667 0.2298
0.6095 8.6000 0.2348
0.6095 9.2334 0.2174
0.6095 9.8667 0.2179
0.6095 10.5000 0.2309
0.6095 11.1334 0.2182
0.6095 11.7667 0.2159
0.6095 12.4000 0.2113
0.6095 13.0334 0.1975
0.6095 13.6667 0.2087
0.6095 14.3000 0.2059
0.6095 14.9333 0.2017
0.6095 15.5667 0.2148
0.6095 16.2000 0.2057
0.6095 16.8333 0.2037
0.6095 17.4667 0.1945
0.6095 18.1000 0.1822
0.6095 18.7333 0.1957
0.6095 19.3666 0.2047
0.6373 1.0001 0.2480
0.6373 1.6334 0.2513
0.6373 2.2668 0.2476
0.6373 2.9001 0.2488
0.6373 3.5334 0.2361
0.6373 4.1667 0.2375
0.6373 4.8001 0.2441
0.6373 5.4334 0.2500
0.6373 6.0667 0.2204
0.6373 6.7001 0.2293
0.6373 7.3334 0.2185
0.6373 7.9667 0.2310
0.6373 8.6000 0.2176
0.6373 9.2334 0.2054
0.6373 9.8667 0.2070
0.6373 10.5000 0.2106
0.6373 11.1334 0.2056
0.6373 11.7667 0.2046
0.6373 12.4000 0.2025
0.6373 13.0334 0.2115
0.6373 13.6667 0.1931
0.6373 14.3000 0.1972
0.6373 14.9333 0.1880
0.6373 15.5667 0.2026
0.6373 16.2000 0.1989
0.6373 16.8333 0.1938
0.6373 17.4667 0.2013
0.6373 18.1000 0.1936
0.6373 18.7333 0.2030
0.6373 19.3666 0.1958
0.6651 1.0001 0.2429
0.6651 1.6334 0.2425
0.6651 2.2668 0.2237
0.6651 2.9001 0.2314
0.6651 3.5334 0.2282
0.6651 4.1667 0.2179
0.6651 4.8001 0.2225
0.6651 5.4334 0.2222
0.6651 6.0667 0.2226
0.6651 6.7001 0.2060
0.6651 7.3334 0.2132
0.6651 7.9667 0.2132
0.6651 8.6000 0.1941
0.6651 9.2334 0.2013
0.6651 9.8667 0.2053
0.6651 10.5000 0.1997
0.6651 11.1334 0.2094
0.6651 11.7667 0.1957
0.6651 12.4000 0.2039
0.6651 13.0334 0.1881
0.6651 13.6667 0.2062
0.6651 14.3000 0.1891
0.6651 14.9333 0.1924
0.6651 15.5667 0.1864
0.6651 16.2000 0.1885
0.6651 16.8333 0.1909
0.6651 17.4667 0.1886
0.6651 18.1000 0.1897
0.6651 18.7333 0.1854
0.6651 19.3666 0.1904
0.6929 1.0001 0.2335
0.6929 1.6334 0.2354
0.6929 2.2668 0.2224
0.6929 2.9001 0.2203
0.6929 3.5334 0.2268
0.6929 4.1667 0.2099
0.6929 4.8001 0.2227
0.6929 5.4334 0.2090
0.6929 6.0667 0.2041
0.6929 6.7001 0.2071
0.6929 7.3334 0.2062
0.6929 7.9667 0.2038
0.6929 8.6000 0.2054
0.6929 9.2334 0.1935
0.6929 9.8667 0.1878
0.6929 10.5000 0.1928
0.6929 11.1334 0.1818
0.6929 11.7667 0.1873
0.6929 12.4000 0.1798
0.6929 13.0334 0.1841
0.6929 13.6667 0.1834
0.6929 14.3000 0.1828
0.6929 14.9333 0.1829
0.6929 15.5667 0.1899
0.6929 16.2000 0.1873
0.6929 16.8333 0.1911
0.6929 17.4667 0.1800
0.6929 18.1000 0.1840
0.6929 18.7333 0.1806
0.6929 19.3666 0.1821
0.7208 1.0001 0.2202
0.7208 1.6334 0.2273
0.7208 2.2668 0.2189
0.7208 2.9001 0.2209
0.7208 3.5334 0.2048
0.7208 4.1667 0.2047
0.7208 4.8001 0.2042
0.7208 5.4334 0.1967
0.7208 6.0667 0.1993
0.7208 6.7001 0.1922
0.7208 7.3334 0.1896
0.7208 7.9667 0.1919
0.7208 8.6000 0.1893
0.7208 9.2334 0.1995
0.7208 9.8667 0.1798
0.7208 10.5000 0.1914
0.7208 11.1334 0.1763
0.7208 11.7667 0.1802
0.7208 12.4000 0.1870
0.7208 13.0334 0.1768
0.7208 13.6667 0.1830
0.7208 14.3000 0.1816
0.7208 14.9333 0.1760
0.7208 15.5667 0.1782
0.7208 16.2000 0.1734
0.7208 16.8333 0.1827
0.7208 17.4667 0.1770
0.7208 18.1000 0.1756
0.7208 18.7333 0.1869
0.7208 19.3666 0.1705
0.7486 1.0001 0.2231
0.7486 1.6334 0.2160
0.7486 2.2668 0.2092
0.7486 2.9001 0.1955
0.7486 3.5334 0.2066
0.7486 4.1667 0.1951
0.7486 4.8001 0.1967
0.7486 5.4334 0.1828
0.7486 6.0667 0.1815
0.7486 6.7001 0.1949
0.7486 7.3334 0.1881
0.7486 7.9667 0.1785
0.7486 8.6000 0.1769
0.7486 9.2334 0.1739
0.7486 9.8667 0.1773
0.7486 10.5000 0.1722
0.7486 11.1334 0.1880
0.7486 11.7667 0.1806
0.7486 12.4000 0.1782
0.7486 13.0334 0.1744
0.7486 13.6667 0.1649
0.7486 14.3000 0.1758
0.7486 14.9333 0.1704
0.7486 15.5667 0.1679
0.7486 16.2000 0.1608
0.7486 16.8333 0.1750
0.7486 17.4667 0.1631
0.7486 18.1000 0.1620
0.7486 18.7333 0.1758
0.7486 19.3666 0.1684
0.7764 1.0001 0.1927
0.7764 1.6334 0.1932
0.7764 2.2668 0.2110
0.7764 2.9001 0.1875
0.7764 3.5334 0.1775
0.7764 4.1667 0.1865
0.7764 4.8001 0.1761
0.7764 5.4334 0.1802
0.7764 6.0667 0.1843
0.7764 6.7001 0.1924
0.7764 7.3334 0.1821
0.7764 7.9667 0.1693
0.7764 8.6000 0.1618
0.7764 9.2334 0.1714
0.7764 9.8667 0.1639
0.7764 10.5000 0.1648
0.7764 11.1334 0.1624
0.7764 11.7667 0.1532
0.7764 12.4000 0.1652
0.7764 13.0334 0.1582
0.7764 13.6667 0.1580
0.7764 14.3000 0.1586
0.7764 14.9333 0.1624
0.7764 15.5667 0.1538
0.7764 16.2000 0.1580
0.7764 16.8333 0.1531
0.7764 17.4667 0.1634
0.7764 18.1000 0.1610
0.7764 18.7333 0.1485
0.7764 19.3666 0.1467
0.8042 1.0001 0.2103
0.8042 1.6334 0.1884
0.8042 2.2668 0.2095
0.8042 2.9001 0.1854
0.8042 3.5334 0.1761
0.8042 4.1667 0.1919
0.8042 4.8001 0.1610
0.8042 5.4334 0.1839
0.8042 6.0667 0.1824
0.8042 6.7001 0.1628
0.8042 7.3334 0.1745
0.8042 7.9667 0.1559
0.8042 8.6000 0.1537
0.8042 9.2334 0.1601
0.8042 9.8667 0.1767
0.8042 10.5000 0.1522
0.8042 11.1334 0.1588
0.8042 11.7667 0.1512
0.8042 12.4000 0.1468
0.8042 13.0334 0.1500
0.8042 13.6667 0.1690
0.8042 14.3000 0.1531
0.8042 14.9333 0.1579
0.8042 15.5667 0.1534
0.8042 16.2000 0.1584
0.8042 16.8333 0.1722
0.8042 17.4667 0.1567
0.8042 18.1000 0.1477
0.8042 18.7333 0.1735
0.8042 19.3666 0.1573
0.8320 1.0001 0.1793
0.8320 1.6334 0.1673
0.8320 2.2668 0.2138
0.8320 2.9001 0.1672
0.8320 3.5334 0.1813
0.8320 4.1667 0.1799
0.8320 4.8001 0.1671
0.8320 5.4334 0.1852
0.8320 6.0667 0.1939
0.8320 6.7001 0.1639
0.8320 7.3334 0.1828
0.8320 7.9667 0.1595
0.8320 8.6000 0.1631
0.8320 9.2334 0.1677
0.8320 9.8667 0.1749
0.8320 10.5000 0.1546
0.8320 11.1334 0.1771
0.8320 11.7667 0.1603
0.8320 12.4000 0.1589
0.8320 13.0334 0.1574
0.8320 13.6667 0.1488
0.8320 14.3000 0.1550
0.8320 14.9333 0.1521
0.8320 15.5667 0.1490
0.8320 16.2000 0.1599
0.8320 16.8333 0.1749
0.8320 17.4667 0.1500
0.8320 18.1000 0.1661
0.8320 18.7333 0.1660
0.8320 19.3666 0.1525
0.8598 1.0001 0.1922
0.8598 1.6334 0.1607
0.8598 2.2668 0.2093
0.8598 2.9001 0.2120
0.8598 3.5334 0.1726
0.8598 4.1667 0.1723
0.8598 4.8001 0.1916
0.8598 5.4334 0.1743
0.8598 6.0667 0.1757
0.8598 6.7001 0.1812
0.8598 7.3334 0.1868
0.8598 7.9667 0.1645
0.8598 8.6000 0.1465
0.8598 9.2334 0.1904
0.8598 9.8667 0.1842
0.8598 10.5000 0.1798
0.8598 11.1334 0.1657
0.8598 11.7667 0.1643
0.8598 12.4000 0.1619
0.8598 13.0334 0.1653
0.8598 13.6667 0.1602
0.8598 14.3000 0.1485
0.8598 14.9333 0.1588
0.8598 15.5667 0.1543
0.8598 16.2000 0.1581
0.8598 16.8333 0.1487
0.8598 17.4667 0.1557
0.8598 18.1000 0.1536
0.8598 18.7333 0.1604
0.8598 19.3666 0.1599
0.8877 1.0001 0.2076
0.8877 1.6334 0.2012
0.8877 2.2668 0.2320
0.8877 2.9001 0.1906
0.8877 3.5334 0.1930
0.8877 4.1667 0.1767
0.8877 4.8001 0.1656
0.8877 5.4334 0.2186
0.8877 6.0667 0.2047
0.8877 6.7001 0.1919
0.8877 7.3334 0.1980
0.8877 7.9667 0.1848
0.8877 8.6000 0.1805
0.8877 9.2334 0.2036
0.8877 9.8667 0.2047
0.8877 10.5000 0.1759
0.8877 11.1334 0.1717
0.8877 11.7667 0.1875
0.8877 12.4000 0.1391
0.8877 13.0334 0.1467
0.8877 13.6667 0.1929
0.8877 14.3000 0.1670
0.8877 14.9333 0.1886
0.8877 15.5667 0.1629
0.8877 16.2000 0.1626
0.8877 16.8333 0.1822
0.8877 17.4667 0.1781
0.8877 18.1000 0.1438
0.8877 18.7333 0.1836
0.8877 19.3666 0.1700
0.9155 1.0001 0.1946
0.9155 1.6334 0.1833
0.9155 2.2668 0.2032
0.9155 2.9001 0.2342
0.9155 3.5334 0.2006
0.9155 4.1667 0.1742
0.9155 4.8001 0.2038
0.9155 5.4334 0.1639
0.9155 6.0667 0.1761
0.9155 6.7001 0.1940
0.9155 7.3334 0.1972
0.9155 7.9667 0.1600
0.9155 8.6000 0.1631
0.9155 9.2334 0.1877
0.9155 9.8667 0.1735
0.9155 10.5000 0.1837
0.9155 11.1334 0.1698
0.9155 11.7667 0.1670
0.9155 12.4000 0.1620
0.9155 13.0334 0.1883
0.9155 13.6667 0.1734
0.9155 14.3000 0.1554
0.9155 14.9333 0.1748
0.9155 15.5667 0.1609
0.9155 16.2000 0.1795
0.9155 16.8333 0.1605
0.9155 17.4667 0.1597
0.9155 18.1000 0.1721
0.9155 18.7333 0.1744
0.9155 19.3666 0.1827
0.9433 1.0001 0.2577
0.9433 1.6334 0.1428
0.9433 2.2668 nan
0.9433 2.9001 0.1302
0.9433 3.5334 nan
0.9433 4.1667 nan
0.9433 4.8001 nan
0.9433 5.4334 nan
0.9433 6.0667 nan
0.9433 6.7001 nan
0.9433 7.3334 nan
0.9433 7.9667 nan
0.9433 8.6000 nan
0.9433 9.2334 nan
0.9433 9.8667 nan
0.9433 10.5000 nan
0.9433 11.1334 nan
0.9433 11.7667 nan
0.9433 12.4000 nan
0.9433 13.0334 nan
0.9433 13.6667 nan
0.9433 14.3000 nan
0.9433 14.9333 nan
0.9433 15.5667 nan
0.9433 16.2000 nan
0.9433 16.8333 nan
0.9433 17.4667 nan
0.9433 18.1000 nan
0.9433 18.7333 nan
0.9433 19.3666 nan


==> data/kdd_bucketed/mode2_sbm_FiLM.csv <==
0.1366 1.0001 nan
0.1366 1.6334 nan
0.1366 2.2668 nan
0.1366 2.9001 nan
0.1366 3.5334 nan
0.1366 4.1667 nan
0.1366 4.8001 nan
0.1366 5.4334 nan
0.1366 6.0667 nan
0.1366 6.7001 nan
0.1366 7.3334 nan
0.1366 7.9667 nan
0.1366 8.6000 nan
0.1366 9.2334 nan
0.1366 9.8667 nan
0.1366 10.5000 nan
0.1366 11.1334 nan
0.1366 11.7667 nan
0.1366 12.4000 nan
0.1366 13.0334 nan
0.1366 13.6667 nan
0.1366 14.3000 nan
0.1366 14.9333 nan
0.1366 15.5667 nan
0.1366 16.2000 nan
0.1366 16.8333 nan
0.1366 17.4667 nan
0.1366 18.1000 nan
0.1366 18.7333 nan
0.1366 19.3666 nan
0.1644 1.0001 0.5433
0.1644 1.6334 0.5614
0.1644 2.2668 0.5890
0.1644 2.9001 0.4764
0.1644 3.5334 0.5513
0.1644 4.1667 0.3510
0.1644 4.8001 nan
0.1644 5.4334 nan
0.1644 6.0667 nan
0.1644 6.7001 nan
0.1644 7.3334 nan
0.1644 7.9667 nan
0.1644 8.6000 nan
0.1644 9.2334 nan
0.1644 9.8667 nan
0.1644 10.5000 nan
0.1644 11.1334 nan
0.1644 11.7667 nan
0.1644 12.4000 nan
0.1644 13.0334 nan
0.1644 13.6667 nan
0.1644 14.3000 nan
0.1644 14.9333 nan
0.1644 15.5667 nan
0.1644 16.2000 nan
0.1644 16.8333 nan
0.1644 17.4667 nan
0.1644 18.1000 nan
0.1644 18.7333 nan
0.1644 19.3666 nan
0.1922 1.0001 0.4433
0.1922 1.6334 0.4665
0.1922 2.2668 0.5584
0.1922 2.9001 0.5269
0.1922 3.5334 0.4699
0.1922 4.1667 0.6028
0.1922 4.8001 0.5098
0.1922 5.4334 0.4995
0.1922 6.0667 0.5330
0.1922 6.7001 0.5397
0.1922 7.3334 0.5451
0.1922 7.9667 0.4934
0.1922 8.6000 0.5076
0.1922 9.2334 0.5069
0.1922 9.8667 0.5538
0.1922 10.5000 0.5890
0.1922 11.1334 0.5481
0.1922 11.7667 0.5415
0.1922 12.4000 0.5801
0.1922 13.0334 0.5083
0.1922 13.6667 0.5115
0.1922 14.3000 0.5107
0.1922 14.9333 0.6234
0.1922 15.5667 0.5146
0.1922 16.2000 0.4415
0.1922 16.8333 0.4791
0.1922 17.4667 0.5991
0.1922 18.1000 0.4645
0.1922 18.7333 0.5030
0.1922 19.3666 0.5531
0.2200 1.0001 0.4444
0.2200 1.6334 0.4631
0.2200 2.2668 0.5184
0.2200 2.9001 0.5221
0.2200 3.5334 0.5310
0.2200 4.1667 0.4725
0.2200 4.8001 0.4548
0.2200 5.4334 0.4949
0.2200 6.0667 0.5005
0.2200 6.7001 0.5111
0.2200 7.3334 0.5492
0.2200 7.9667 0.4988
0.2200 8.6000 0.5431
0.2200 9.2334 0.5175
0.2200 9.8667 0.4560
0.2200 10.5000 0.5007
0.2200 11.1334 0.5372
0.2200 11.7667 0.4981
0.2200 12.4000 0.5396
0.2200 13.0334 0.5336
0.2200 13.6667 0.4934
0.2200 14.3000 0.5439
0.2200 14.9333 0.5218
0.2200 15.5667 0.5465
0.2200 16.2000 0.5357
0.2200 16.8333 0.4603
0.2200 17.4667 0.6022
0.2200 18.1000 0.5643
0.2200 18.7333 0.4930
0.2200 19.3666 0.5540
0.2478 1.0001 0.4974
0.2478 1.6334 0.4873
0.2478 2.2668 0.4571
0.2478 2.9001 0.5144
0.2478 3.5334 0.4932
0.2478 4.1667 0.6066
0.2478 4.8001 0.5481
0.2478 5.4334 0.4790
0.2478 6.0667 0.5421
0.2478 6.7001 0.4987
0.2478 7.3334 0.4532
0.2478 7.9667 0.5603
0.2478 8.6000 0.5154
0.2478 9.2334 0.5118
0.2478 9.8667 0.5287
0.2478 10.5000 0.4601
0.2478 11.1334 0.4834
0.2478 11.7667 0.4983
0.2478 12.4000 0.4920
0.2478 13.0334 0.4861
0.2478 13.6667 0.5099
0.2478 14.3000 0.5349
0.2478 14.9333 0.4647
0.2478 15.5667 0.4984
0.2478 16.2000 0.5416
0.2478 16.8333 0.5005
0.2478 17.4667 0.4665
0.2478 18.1000 0.5357
0.2478 18.7333 0.4793
0.2478 19.3666 0.4944
0.2757 1.0001 0.4261
0.2757 1.6334 0.5080
0.2757 2.2668 0.4798
0.2757 2.9001 0.4843
0.2757 3.5334 0.4750
0.2757 4.1667 0.4857
0.2757 4.8001 0.5478
0.2757 5.4334 0.5726
0.2757 6.0667 0.5119
0.2757 6.7001 0.4722
0.2757 7.3334 0.5189
0.2757 7.9667 0.5409
0.2757 8.6000 0.5000
0.2757 9.2334 0.5042
0.2757 9.8667 0.4804
0.2757 10.5000 0.4867
0.2757 11.1334 0.4487
0.2757 11.7667 0.5177
0.2757 12.4000 0.4677
0.2757 13.0334 0.4905
0.2757 13.6667 0.4352
0.2757 14.3000 0.4786
0.2757 14.9333 0.5154
0.2757 15.5667 0.4008
0.2757 16.2000 0.4545
0.2757 16.8333 0.5120
0.2757 17.4667 0.4654
0.2757 18.1000 0.4948
0.2757 18.7333 0.4640
0.2757 19.3666 0.4811
0.3035 1.0001 0.4360
0.3035 1.6334 0.4741
0.3035 2.2668 0.4214
0.3035 2.9001 0.4646
0.3035 3.5334 0.4692
0.3035 4.1667 0.4844
0.3035 4.8001 0.5132
0.3035 5.4334 0.4944
0.3035 6.0667 0.4719
0.3035 6.7001 0.5007
0.3035 7.3334 0.4590
0.3035 7.9667 0.5069
0.3035 8.6000 0.5305
0.3035 9.2334 0.4812
0.3035 9.8667 0.4585
0.3035 10.5000 0.5296
0.3035 11.1334 0.4383
0.3035 11.7667 0.4386
0.3035 12.4000 0.5034
0.3035 13.0334 0.5147
0.3035 13.6667 0.5028
0.3035 14.3000 0.4761
0.3035 14.9333 0.4533
0.3035 15.5667 0.4555
0.3035 16.2000 0.4597
0.3035 16.8333 0.4066
0.3035 17.4667 0.4287
0.3035 18.1000 0.4241
0.3035 18.7333 0.4640
0.3035 19.3666 0.4846
0.3313 1.0001 0.4060
0.3313 1.6334 0.4012
0.3313 2.2668 0.4743
0.3313 2.9001 0.4622
0.3313 3.5334 0.4347
0.3313 4.1667 0.5538
0.3313 4.8001 0.4878
0.3313 5.4334 0.4764
0.3313 6.0667 0.4669
0.3313 6.7001 0.4551
0.3313 7.3334 0.3877
0.3313 7.9667 0.4619
0.3313 8.6000 0.4373
0.3313 9.2334 0.4932
0.3313 9.8667 0.4665
0.3313 10.5000 0.4535
0.3313 11.1334 0.4388
0.3313 11.7667 0.4088
0.3313 12.4000 0.4343
0.3313 13.0334 0.4408
0.3313 13.6667 0.4270
0.3313 14.3000 0.4123
0.3313 14.9333 0.4166
0.3313 15.5667 0.4237
0.3313 16.2000 0.3758
0.3313 16.8333 0.3761
0.3313 17.4667 0.4253
0.3313 18.1000 0.3919
0.3313 18.7333 0.3745
0.3313 19.3666 0.3978
0.3591 1.0001 0.3905
0.3591 1.6334 0.5014
0.3591 2.2668 0.4812
0.3591 2.9001 0.3913
0.3591 3.5334 0.4311
0.3591 4.1667 0.4232
0.3591 4.8001 0.4182
0.3591 5.4334 0.4693
0.3591 6.0667 0.3884
0.3591 6.7001 0.3965
0.3591 7.3334 0.4315
0.3591 7.9667 0.4509
0.3591 8.6000 0.4083
0.3591 9.2334 0.4269
0.3591 9.8667 0.4273
0.3591 10.5000 0.3776
0.3591 11.1334 0.4436
0.3591 11.7667 0.4085
0.3591 12.4000 0.3925
0.3591 13.0334 0.3890
0.3591 13.6667 0.3514
0.3591 14.3000 0.4014
0.3591 14.9333 0.3626
0.3591 15.5667 0.3483
0.3591 16.2000 0.3787
0.3591 16.8333 0.3707
0.3591 17.4667 0.3050
0.3591 18.1000 0.3977
0.3591 18.7333 0.3394
0.3591 19.3666 0.3537
0.3869 1.0001 0.4217
0.3869 1.6334 0.4293
0.3869 2.2668 0.4387
0.3869 2.9001 0.4727
0.3869 3.5334 0.3944
0.3869 4.1667 0.3992
0.3869 4.8001 0.4408
0.3869 5.4334 0.4250
0.3869 6.0667 0.4009
0.3869 6.7001 0.3552
0.3869 7.3334 0.3781
0.3869 7.9667 0.4045
0.3869 8.6000 0.3751
0.3869 9.2334 0.3876
0.3869 9.8667 0.3564
0.3869 10.5000 0.3492
0.3869 11.1334 0.3991
0.3869 11.7667 0.3578
0.3869 12.4000 0.3357
0.3869 13.0334 0.3560
0.3869 13.6667 0.3528
0.3869 14.3000 0.3312
0.3869 14.9333 0.3474
0.3869 15.5667 0.3248
0.3869 16.2000 0.2747
0.3869 16.8333 0.2974
0.3869 17.4667 0.2705
0.3869 18.1000 0.2897
0.3869 18.7333 0.3031
0.3869 19.3666 0.2806
0.4147 1.0001 0.3769
0.4147 1.6334 0.4180
0.4147 2.2668 0.4267
0.4147 2.9001 0.4089
0.4147 3.5334 0.3751
0.4147 4.1667 0.3908
0.4147 4.8001 0.4049
0.4147 5.4334 0.3929
0.4147 6.0667 0.3791
0.4147 6.7001 0.3595
0.4147 7.3334 0.3170
0.4147 7.9667 0.3170
0.4147 8.6000 0.3386
0.4147 9.2334 0.3198
0.4147 9.8667 0.3103
0.4147 10.5000 0.3311
0.4147 11.1334 0.2925
0.4147 11.7667 0.2921
0.4147 12.4000 0.2881
0.4147 13.0334 0.3126
0.4147 13.6667 0.2590
0.4147 14.3000 0.2832
0.4147 14.9333 0.2616
0.4147 15.5667 0.2624
0.4147 16.2000 0.2742
0.4147 16.8333 0.2593
0.4147 17.4667 0.2335
0.4147 18.1000 0.2322
0.4147 18.7333 0.2489
0.4147 19.3666 0.2356
0.4426 1.0001 0.4048
0.4426 1.6334 0.3850
0.4426 2.2668 0.4080
0.4426 2.9001 0.3648
0.4426 3.5334 0.3628
0.4426 4.1667 0.3428
0.4426 4.8001 0.3191
0.4426 5.4334 0.3002
0.4426 6.0667 0.3129
0.4426 6.7001 0.3131
0.4426 7.3334 0.3174
0.4426 7.9667 0.2714
0.4426 8.6000 0.2940
0.4426 9.2334 0.2851
0.4426 9.8667 0.2803
0.4426 10.5000 0.2800
0.4426 11.1334 0.2663
0.4426 11.7667 0.2940
0.4426 12.4000 0.2365
0.4426 13.0334 0.2349
0.4426 13.6667 0.2432
0.4426 14.3000 0.2357
0.4426 14.9333 0.2375
0.4426 15.5667 0.2225
0.4426 16.2000 0.2364
0.4426 16.8333 0.2292
0.4426 17.4667 0.2162
0.4426 18.1000 0.2318
0.4426 18.7333 0.2110
0.4426 19.3666 0.2079
0.4704 1.0001 0.3314
0.4704 1.6334 0.3443
0.4704 2.2668 0.3240
0.4704 2.9001 0.3321
0.4704 3.5334 0.3406
0.4704 4.1667 0.3211
0.4704 4.8001 0.2985
0.4704 5.4334 0.2817
0.4704 6.0667 0.2959
0.4704 6.7001 0.3061
0.4704 7.3334 0.2654
0.4704 7.9667 0.2683
0.4704 8.6000 0.2650
0.4704 9.2334 0.2413
0.4704 9.8667 0.2504
0.4704 10.5000 0.2348
0.4704 11.1334 0.2393
0.4704 11.7667 0.2166
0.4704 12.4000 0.2025
0.4704 13.0334 0.2199
0.4704 13.6667 0.2159
0.4704 14.3000 0.2011
0.4704 14.9333 0.1938
0.4704 15.5667 0.2110
0.4704 16.2000 0.2088
0.4704 16.8333 0.2081
0.4704 17.4667 0.2074
0.4704 18.1000 0.2050
0.4704 18.7333 0.1965
0.4704 19.3666 0.1892
0.4982 1.0001 0.3537
0.4982 1.6334 0.3393
0.4982 2.2668 0.3289
0.4982 2.9001 0.3024
0.4982 3.5334 0.3016
0.4982 4.1667 0.2832
0.4982 4.8001 0.2656
0.4982 5.4334 0.2663
0.4982 6.0667 0.2563
0.4982 6.7001 0.2262
0.4982 7.3334 0.2484
0.4982 7.9667 0.2332
0.4982 8.6000 0.2313
0.4982 9.2334 0.2332
0.4982 9.8667 0.2220
0.4982 10.5000 0.2262
0.4982 11.1334 0.2268
0.4982 11.7667 0.2066
0.4982 12.4000 0.2035
0.4982 13.0334 0.2132
0.4982 13.6667 0.1828
0.4982 14.3000 0.1973
0.4982 14.9333 0.1779
0.4982 15.5667 0.2009
0.4982 16.2000 0.1929
0.4982 16.8333 0.1867
0.4982 17.4667 0.1850
0.4982 18.1000 0.1803
0.4982 18.7333 0.1908
0.4982 19.3666 0.1987
0.5260 1.0001 0.2767
0.5260 1.6334 0.3008
0.5260 2.2668 0.2801
0.5260 2.9001 0.2878
0.5260 3.5334 0.2645
0.5260 4.1667 0.2435
0.5260 4.8001 0.2411
0.5260 5.4334 0.2471
0.5260 6.0667 0.2424
0.5260 6.7001 0.2381
0.5260 7.3334 0.2185
0.5260 7.9667 0.2132
0.5260 8.6000 0.2061
0.5260 9.2334 0.1968
0.5260 9.8667 0.1846
0.5260 10.5000 0.1914
0.5260 11.1334 0.1876
0.5260 11.7667 0.1782
0.5260 12.4000 0.1777
0.5260 13.0334 0.1862
0.5260 13.6667 0.1664
0.5260 14.3000 0.1751
0.5260 14.9333 0.1820
0.5260 15.5667 0.1758
0.5260 16.2000 0.1965
0.5260 16.8333 0.1734
0.5260 17.4667 0.1693
0.5260 18.1000 0.1689
0.5260 18.7333 0.1730
0.5260 19.3666 0.1582
0.5538 1.0001 0.2883
0.5538 1.6334 0.2810
0.5538 2.2668 0.2841
0.5538 2.9001 0.2384
0.5538 3.5334 0.2700
0.5538 4.1667 0.2241
0.5538 4.8001 0.2157
0.5538 5.4334 0.2016
0.5538 6.0667 0.2210
0.5538 6.7001 0.2059
0.5538 7.3334 0.1840
0.5538 7.9667 0.1954
0.5538 8.6000 0.2034
0.5538 9.2334 0.1823
0.5538 9.8667 0.1841
0.5538 10.5000 0.1788
0.5538 11.1334 0.1798
0.5538 11.7667 0.1910
0.5538 12.4000 0.1789
0.5538 13.0334 0.1949
0.5538 13.6667 0.1684
0.5538 14.3000 0.1689
0.5538 14.9333 0.1788
0.5538 15.5667 0.1900
0.5538 16.2000 0.1637
0.5538 16.8333 0.1896
0.5538 17.4667 0.1686
0.5538 18.1000 0.1561
0.5538 18.7333 0.1663
0.5538 19.3666 0.1699
0.5817 1.0001 0.2806
0.5817 1.6334 0.2556
0.5817 2.2668 0.2669
0.5817 2.9001 0.2557
0.5817 3.5334 0.2247
0.5817 4.1667 0.2153
0.5817 4.8001 0.2137
0.5817 5.4334 0.1975
0.5817 6.0667 0.2026
0.5817 6.7001 0.1917
0.5817 7.3334 0.1640
0.5817 7.9667 0.1844
0.5817 8.6000 0.1930
0.5817 9.2334 0.1776
0.5817 9.8667 0.1823
0.5817 10.5000 0.1868
0.5817 11.1334 0.1711
0.5817 11.7667 0.2037
0.5817 12.4000 0.1584
0.5817 13.0334 0.1644
0.5817 13.6667 0.1581
0.5817 14.3000 0.1661
0.5817 14.9333 0.1540
0.5817 15.5667 0.1565
0.5817 16.2000 0.1660
0.5817 16.8333 0.1650
0.5817 17.4667 0.1683
0.5817 18.1000 0.1736
0.5817 18.7333 0.1606
0.5817 19.3666 0.1540
0.6095 1.0001 0.2531
0.6095 1.6334 0.2328
0.6095 2.2668 0.2218
0.6095 2.9001 0.2341
0.6095 3.5334 0.2125
0.6095 4.1667 0.1930
0.6095 4.8001 0.2020
0.6095 5.4334 0.1751
0.6095 6.0667 0.1814
0.6095 6.7001 0.2046
0.6095 7.3334 0.1849
0.6095 7.9667 0.1876
0.6095 8.6000 0.1672
0.6095 9.2334 0.1677
0.6095 9.8667 0.1628
0.6095 10.5000 0.1632
0.6095 11.1334 0.1498
0.6095 11.7667 0.1548
0.6095 12.4000 0.1610
0.6095 13.0334 0.1662
0.6095 13.6667 0.1625
0.6095 14.3000 0.1624
0.6095 14.9333 0.1553
0.6095 15.5667 0.1636
0.6095 16.2000 0.1498
0.6095 16.8333 0.1638
0.6095 17.4667 0.1513
0.6095 18.1000 0.1598
0.6095 18.7333 0.1714
0.6095 19.3666 0.1558
0.6373 1.0001 0.2529
0.6373 1.6334 0.2204
0.6373 2.2668 0.2034
0.6373 2.9001 0.2139
0.6373 3.5334 0.1751
0.6373 4.1667 0.1801
0.6373 4.8001 0.1778
0.6373 5.4334 0.1856
0.6373 6.0667 0.1700
0.6373 6.7001 0.1951
0.6373 7.3334 0.1635
0.6373 7.9667 0.1774
0.6373 8.6000 0.1779
0.6373 9.2334 0.1504
0.6373 9.8667 0.1579
0.6373 10.5000 0.1685
0.6373 11.1334 0.1536
0.6373 11.7667 0.1585
0.6373 12.4000 0.1632
0.6373 13.0334 0.1588
0.6373 13.6667 0.1511
0.6373 14.3000 0.1549
0.6373 14.9333 0.1571
0.6373 15.5667 0.1532
0.6373 16.2000 0.1521
0.6373 16.8333 0.1490
0.6373 17.4667 0.1541
0.6373 18.1000 0.1530
0.6373 18.7333 0.1447
0.6373 19.3666 0.1538
0.6651 1.0001 0.2274
0.6651 1.6334 0.2227
0.6651 2.2668 0.1886
0.6651 2.9001 0.1873
0.6651 3.5334 0.1763
0.6651 4.1667 0.1739
0.6651 4.8001 0.1638
0.6651 5.4334 0.1637
0.6651 6.0667 0.1794
0.6651 6.7001 0.1614
0.6651 7.3334 0.1686
0.6651 7.9667 0.1598
0.6651 8.6000 0.1547
0.6651 9.2334 0.1470
0.6651 9.8667 0.1678
0.6651 10.5000 0.1469
0.6651 11.1334 0.1546
0.6651 11.7667 0.1603
0.6651 12.4000 0.1454
0.6651 13.0334 0.1489
0.6651 13.6667 0.1549
0.6651 14.3000 0.1519
0.6651 14.9333 0.1472
0.6651 15.5667 0.1495
0.6651 16.2000 0.1483
0.6651 16.8333 0.1664
0.6651 17.4667 0.1559
0.6651 18.1000 0.1515
0.6651 18.7333 0.1504
0.6651 19.3666 0.1334
0.6929 1.0001 0.1963
0.6929 1.6334 0.2043
0.6929 2.2668 0.1846
0.6929 2.9001 0.1736
0.6929 3.5334 0.1605
0.6929 4.1667 0.1707
0.6929 4.8001 0.1648
0.6929 5.4334 0.1582
0.6929 6.0667 0.1677
0.6929 6.7001 0.1546
0.6929 7.3334 0.1655
0.6929 7.9667 0.1489
0.6929 8.6000 0.1531
0.6929 9.2334 0.1383
0.6929 9.8667 0.1510
0.6929 10.5000 0.1465
0.6929 11.1334 0.1481
0.6929 11.7667 0.1631
0.6929 12.4000 0.1507
0.6929 13.0334 0.1455
0.6929 13.6667 0.1417
0.6929 14.3000 0.1463
0.6929 14.9333 0.1464
0.6929 15.5667 0.1526
0.6929 16.2000 0.1454
0.6929 16.8333 0.1562
0.6929 17.4667 0.1516
0.6929 18.1000 0.1470
0.6929 18.7333 0.1476
0.6929 19.3666 0.1476
0.7208 1.0001 0.1892
0.7208 1.6334 0.1858
0.7208 2.2668 0.1746
0.7208 2.9001 0.1741
0.7208 3.5334 0.1564
0.7208 4.1667 0.1580
0.7208 4.8001 0.1554
0.7208 5.4334 0.1608
0.7208 6.0667 0.1541
0.7208 6.7001 0.1634
0.7208 7.3334 0.1398
0.7208 7.9667 0.1576
0.7208 8.6000 0.1517
0.7208 9.2334 0.1362
0.7208 9.8667 0.1477
0.7208 10.5000 0.1448
0.7208 11.1334 0.1553
0.7208 11.7667 0.1445
0.7208 12.4000 0.1455
0.7208 13.0334 0.1502
0.7208 13.6667 0.1505
0.7208 14.3000 0.1382
0.7208 14.9333 0.1415
0.7208 15.5667 0.1477
0.7208 16.2000 0.1360
0.7208 16.8333 0.1402
0.7208 17.4667 0.1415
0.7208 18.1000 0.1403
0.7208 18.7333 0.1450
0.7208 19.3666 0.1395
0.7486 1.0001 0.1953
0.7486 1.6334 0.1745
0.7486 2.2668 0.1639
0.7486 2.9001 0.1551
0.7486 3.5334 0.1658
0.7486 4.1667 0.1612
0.7486 4.8001 0.1512
0.7486 5.4334 0.1509
0.7486 6.0667 0.1510
0.7486 6.7001 0.1480
0.7486 7.3334 0.1466
0.7486 7.9667 0.1509
0.7486 8.6000 0.1377
0.7486 9.2334 0.1304
0.7486 9.8667 0.1381
0.7486 10.5000 0.1403
0.7486 11.1334 0.1416
0.7486 11.7667 0.1301
0.7486 12.4000 0.1396
0.7486 13.0334 0.1435
0.7486 13.6667 0.1252
0.7486 14.3000 0.1371
0.7486 14.9333 0.1390
0.7486 15.5667 0.1298
0.7486 16.2000 0.1356
0.7486 16.8333 0.1334
0.7486 17.4667 0.1437
0.7486 18.1000 0.1334
0.7486 18.7333 0.1386
0.7486 19.3666 0.1318
0.7764 1.0001 0.1765
0.7764 1.6334 0.1644
0.7764 2.2668 0.1608
0.7764 2.9001 0.1522
0.7764 3.5334 0.1476
0.7764 4.1667 0.1508
0.7764 4.8001 0.1383
0.7764 5.4334 0.1299
0.7764 6.0667 0.1374
0.7764 6.7001 0.1457
0.7764 7.3334 0.1389
0.7764 7.9667 0.1339
0.7764 8.6000 0.1340
0.7764 9.2334 0.1305
0.7764 9.8667 0.1203
0.7764 10.5000 0.1229
0.7764 11.1334 0.1501
0.7764 11.7667 0.1234
0.7764 12.4000 0.1225
0.7764 13.0334 0.1245
0.7764 13.6667 0.1108
0.7764 14.3000 0.1086
0.7764 14.9333 0.1184
0.7764 15.5667 0.1105
0.7764 16.2000 0.1183
0.7764 16.8333 0.1193
0.7764 17.4667 0.1106
0.7764 18.1000 0.1114
0.7764 18.7333 0.1195
0.7764 19.3666 0.1159
0.8042 1.0001 0.1665
0.8042 1.6334 0.1585
0.8042 2.2668 0.1380
0.8042 2.9001 0.1558
0.8042 3.5334 0.1211
0.8042 4.1667 0.1174
0.8042 4.8001 0.1244
0.8042 5.4334 0.1138
0.8042 6.0667 0.1222
0.8042 6.7001 0.1170
0.8042 7.3334 0.1212
0.8042 7.9667 0.1180
0.8042 8.6000 0.1141
0.8042 9.2334 0.1175
0.8042 9.8667 0.1170
0.8042 10.5000 0.1129
0.8042 11.1334 0.1164
0.8042 11.7667 0.1100
0.8042 12.4000 0.1115
0.8042 13.0334 0.1117
0.8042 13.6667 0.1157
0.8042 14.3000 0.1102
0.8042 14.9333 0.1149
0.8042 15.5667 0.1137
0.8042 16.2000 0.1120
0.8042 16.8333 0.1138
0.8042 17.4667 0.1190
0.8042 18.1000 0.1209
0.8042 18.7333 0.1128
0.8042 19.3666 0.1130
0.8320 1.0001 0.1637
0.8320 1.6334 0.1450
0.8320 2.2668 0.1295
0.8320 2.9001 0.1313
0.8320 3.5334 0.1237
0.8320 4.1667 0.1216
0.8320 4.8001 0.1232
0.8320 5.4334 0.1260
0.8320 6.0667 0.1179
0.8320 6.7001 0.1217
0.8320 7.3334 0.1221
0.8320 7.9667 0.1134
0.8320 8.6000 0.1198
0.8320 9.2334 0.1192
0.8320 9.8667 0.1141
0.8320 10.5000 0.1118
0.8320 11.1334 0.1133
0.8320 11.7667 0.1211
0.8320 12.4000 0.1094
0.8320 13.0334 0.1157
0.8320 13.6667 0.1244
0.8320 14.3000 0.1140
0.8320 14.9333 0.1080
0.8320 15.5667 0.1168
0.8320 16.2000 0.1130
0.8320 16.8333 0.1146
0.8320 17.4667 0.1243
0.8320 18.1000 0.1160
0.8320 18.7333 0.1202
0.8320 19.3666 0.1142
0.8598 1.0001 0.1514
0.8598 1.6334 0.1490
0.8598 2.2668 0.1283
0.8598 2.9001 0.1248
0.8598 3.5334 0.1226
0.8598 4.1667 0.1465
0.8598 4.8001 0.1239
0.8598 5.4334 0.1193
0.8598 6.0667 0.1188
0.8598 6.7001 0.1151
0.8598 7.3334 0.1171
0.8598 7.9667 0.1110
0.8598 8.6000 0.1084
0.8598 9.2334 0.1164
0.8598 9.8667 0.1273
0.8598 10.5000 0.1290
0.8598 11.1334 0.1117
0.8598 11.7667 0.1232
0.8598 12.4000 0.1126
0.8598 13.0334 0.1162
0.8598 13.6667 0.1158
0.8598 14.3000 0.1205
0.8598 14.9333 0.1191
0.8598 15.5667 0.1167
0.8598 16.2000 0.1104
0.8598 16.8333 0.1113
0.8598 17.4667 0.1095
0.8598 18.1000 0.1141
0.8598 18.7333 0.1125
0.8598 19.3666 0.1160
0.8877 1.0001 0.1435
0.8877 1.6334 0.1432
0.8877 2.2668 0.1490
0.8877 2.9001 0.1397
0.8877 3.5334 0.1397
0.8877 4.1667 0.1225
0.8877 4.8001 0.1246
0.8877 5.4334 0.1234
0.8877 6.0667 0.1217
0.8877 6.7001 0.1200
0.8877 7.3334 0.1294
0.8877 7.9667 0.1154
0.8877 8.6000 0.1245
0.8877 9.2334 0.1241
0.8877 9.8667 0.1234
0.8877 10.5000 0.1272
0.8877 11.1334 0.1292
0.8877 11.7667 0.1158
0.8877 12.4000 0.1208
0.8877 13.0334 0.1201
0.8877 13.6667 0.1235
0.8877 14.3000 0.1203
0.8877 14.9333 0.1125
0.8877 15.5667 0.1126
0.8877 16.2000 0.1172
0.8877 16.8333 0.1176
0.8877 17.4667 0.1202
0.8877 18.1000 0.1185
0.8877 18.7333 0.1125
0.8877 19.3666 0.1099
0.9155 1.0001 0.1464
0.9155 1.6334 0.1387
0.9155 2.2668 0.1326
0.9155 2.9001 0.1280
0.9155 3.5334 0.1266
0.9155 4.1667 0.1322
0.9155 4.8001 0.1402
0.9155 5.4334 0.1150
0.9155 6.0667 0.1455
0.9155 6.7001 0.1225
0.9155 7.3334 0.1225
0.9155 7.9667 0.1176
0.9155 8.6000 0.1183
0.9155 9.2334 0.1183
0.9155 9.8667 0.1210
0.9155 10.5000 0.1188
0.9155 11.1334 0.1215
0.9155 11.7667 0.1153
0.9155 12.4000 0.1130
0.9155 13.0334 0.1131
0.9155 13.6667 0.1192
0.9155 14.3000 0.1187
0.9155 14.9333 0.1131
0.9155 15.5667 0.1147
0.9155 16.2000 0.1191
0.9155 16.8333 0.1110
0.9155 17.4667 0.1077
0.9155 18.1000 0.1072
0.9155 18.7333 0.1139
0.9155 19.3666 0.1106
0.9433 1.0001 0.1863
0.9433 1.6334 0.1133
0.9433 2.2668 nan
0.9433 2.9001 0.1256
0.9433 3.5334 nan
0.9433 4.1667 nan
0.9433 4.8001 nan
0.9433 5.4334 nan
0.9433 6.0667 nan
0.9433 6.7001 nan
0.9433 7.3334 nan
0.9433 7.9667 nan
0.9433 8.6000 nan
0.9433 9.2334 nan
0.9433 9.8667 nan
0.9433 10.5000 nan
0.9433 11.1334 nan
0.9433 11.7667 nan
0.9433 12.4000 nan
0.9433 13.0334 nan
0.9433 13.6667 nan
0.9433 14.3000 nan
0.9433 14.9333 nan
0.9433 15.5667 nan
0.9433 16.2000 nan
0.9433 16.8333 nan
0.9433 17.4667 nan
0.9433 18.1000 nan
0.9433 18.7333 nan
0.9433 19.3666 nan


==> data/kdd_bucketed/mode2_sbm_GAT.csv <==
0.1366 1.0001 nan
0.1366 1.6334 nan
0.1366 2.2668 nan
0.1366 2.9001 nan
0.1366 3.5334 nan
0.1366 4.1667 nan
0.1366 4.8001 nan
0.1366 5.4334 nan
0.1366 6.0667 nan
0.1366 6.7001 nan
0.1366 7.3334 nan
0.1366 7.9667 nan
0.1366 8.6000 nan
0.1366 9.2334 nan
0.1366 9.8667 nan
0.1366 10.5000 nan
0.1366 11.1334 nan
0.1366 11.7667 nan
0.1366 12.4000 nan
0.1366 13.0334 nan
0.1366 13.6667 nan
0.1366 14.3000 nan
0.1366 14.9333 nan
0.1366 15.5667 nan
0.1366 16.2000 nan
0.1366 16.8333 nan
0.1366 17.4667 nan
0.1366 18.1000 nan
0.1366 18.7333 nan
0.1366 19.3666 nan
0.1644 1.0001 0.1471
0.1644 1.6334 0.1332
0.1644 2.2668 0.1287
0.1644 2.9001 0.1570
0.1644 3.5334 0.1371
0.1644 4.1667 0.1390
0.1644 4.8001 nan
0.1644 5.4334 nan
0.1644 6.0667 nan
0.1644 6.7001 nan
0.1644 7.3334 nan
0.1644 7.9667 nan
0.1644 8.6000 nan
0.1644 9.2334 nan
0.1644 9.8667 nan
0.1644 10.5000 nan
0.1644 11.1334 nan
0.1644 11.7667 nan
0.1644 12.4000 nan
0.1644 13.0334 nan
0.1644 13.6667 nan
0.1644 14.3000 nan
0.1644 14.9333 nan
0.1644 15.5667 nan
0.1644 16.2000 nan
0.1644 16.8333 nan
0.1644 17.4667 nan
0.1644 18.1000 nan
0.1644 18.7333 nan
0.1644 19.3666 nan
0.1922 1.0001 0.1534
0.1922 1.6334 0.1420
0.1922 2.2668 0.1430
0.1922 2.9001 0.1355
0.1922 3.5334 0.1382
0.1922 4.1667 0.1411
0.1922 4.8001 0.1342
0.1922 5.4334 0.1407
0.1922 6.0667 0.1350
0.1922 6.7001 0.1342
0.1922 7.3334 0.1372
0.1922 7.9667 0.1318
0.1922 8.6000 0.1334
0.1922 9.2334 0.1343
0.1922 9.8667 0.1377
0.1922 10.5000 0.1354
0.1922 11.1334 0.1355
0.1922 11.7667 0.1372
0.1922 12.4000 0.1395
0.1922 13.0334 0.1403
0.1922 13.6667 0.1353
0.1922 14.3000 0.1399
0.1922 14.9333 0.1366
0.1922 15.5667 0.1364
0.1922 16.2000 0.1349
0.1922 16.8333 0.1339
0.1922 17.4667 0.1381
0.1922 18.1000 0.1371
0.1922 18.7333 0.1350
0.1922 19.3666 0.1379
0.2200 1.0001 0.1486
0.2200 1.6334 0.1489
0.2200 2.2668 0.1399
0.2200 2.9001 0.1358
0.2200 3.5334 0.1363
0.2200 4.1667 0.1387
0.2200 4.8001 0.1501
0.2200 5.4334 0.1373
0.2200 6.0667 0.1448
0.2200 6.7001 0.1410
0.2200 7.3334 0.1353
0.2200 7.9667 0.1349
0.2200 8.6000 0.1353
0.2200 9.2334 0.1449
0.2200 9.8667 0.1375
0.2200 10.5000 0.1418
0.2200 11.1334 0.1390
0.2200 11.7667 0.1348
0.2200 12.4000 0.1424
0.2200 13.0334 0.1345
0.2200 13.6667 0.1409
0.2200 14.3000 0.1372
0.2200 14.9333 0.1360
0.2200 15.5667 0.1371
0.2200 16.2000 0.1365
0.2200 16.8333 0.1364
0.2200 17.4667 0.1408
0.2200 18.1000 0.1370
0.2200 18.7333 0.1342
0.2200 19.3666 0.1350
0.2478 1.0001 0.1502
0.2478 1.6334 0.1450
0.2478 2.2668 0.1436
0.2478 2.9001 0.1417
0.2478 3.5334 0.1523
0.2478 4.1667 0.1343
0.2478 4.8001 0.1381
0.2478 5.4334 0.1393
0.2478 6.0667 0.1358
0.2478 6.7001 0.1379
0.2478 7.3334 0.1400
0.2478 7.9667 0.1355
0.2478 8.6000 0.1415
0.2478 9.2334 0.1335
0.2478 9.8667 0.1374
0.2478 10.5000 0.1348
0.2478 11.1334 0.1390
0.2478 11.7667 0.1399
0.2478 12.4000 0.1455
0.2478 13.0334 0.1389
0.2478 13.6667 0.1428
0.2478 14.3000 0.1375
0.2478 14.9333 0.1404
0.2478 15.5667 0.1406
0.2478 16.2000 0.1416
0.2478 16.8333 0.1406
0.2478 17.4667 0.1435
0.2478 18.1000 0.1414
0.2478 18.7333 0.1358
0.2478 19.3666 0.1418
0.2757 1.0001 0.1520
0.2757 1.6334 0.1462
0.2757 2.2668 0.1461
0.2757 2.9001 0.1488
0.2757 3.5334 0.1377
0.2757 4.1667 0.1501
0.2757 4.8001 0.1428
0.2757 5.4334 0.1382
0.2757 6.0667 0.1524
0.2757 6.7001 0.1481
0.2757 7.3334 0.1377
0.2757 7.9667 0.1402
0.2757 8.6000 0.1410
0.2757 9.2334 0.1460
0.2757 9.8667 0.1414
0.2757 10.5000 0.1420
0.2757 11.1334 0.1409
0.2757 11.7667 0.1422
0.2757 12.4000 0.1454
0.2757 13.0334 0.1481
0.2757 13.6667 0.1425
0.2757 14.3000 0.1407
0.2757 14.9333 0.1452
0.2757 15.5667 0.1411
0.2757 16.2000 0.1420
0.2757 16.8333 0.1441
0.2757 17.4667 0.1476
0.2757 18.1000 0.1495
0.2757 18.7333 0.1574
0.2757 19.3666 0.1449
0.3035 1.0001 0.1724
0.3035 1.6334 0.1562
0.3035 2.2668 0.1477
0.3035 2.9001 0.1553
0.3035 3.5334 0.1594
0.3035 4.1667 0.1476
0.3035 4.8001 0.1538
0.3035 5.4334 0.1539
0.3035 6.0667 0.1484
0.3035 6.7001 0.1428
0.3035 7.3334 0.1480
0.3035 7.9667 0.1465
0.3035 8.6000 0.1538
0.3035 9.2334 0.1476
0.3035 9.8667 0.1412
0.3035 10.5000 0.1515
0.3035 11.1334 0.1537
0.3035 11.7667 0.1489
0.3035 12.4000 0.1509
0.3035 13.0334 0.1582
0.3035 13.6667 0.1547
0.3035 14.3000 0.1507
0.3035 14.9333 0.1488
0.3035 15.5667 0.1467
0.3035 16.2000 0.1540
0.3035 16.8333 0.1651
0.3035 17.4667 0.1892
0.3035 18.1000 0.1672
0.3035 18.7333 0.1671
0.3035 19.3666 0.1536
0.3313 1.0001 0.1711
0.3313 1.6334 0.1607
0.3313 2.2668 0.1595
0.3313 2.9001 0.1450
0.3313 3.5334 0.1535
0.3313 4.1667 0.1626
0.3313 4.8001 0.1610
0.3313 5.4334 0.1505
0.3313 6.0667 0.1473
0.3313 6.7001 0.1514
0.3313 7.3334 0.1474
0.3313 7.9667 0.1507
0.3313 8.6000 0.1635
0.3313 9.2334 0.1462
0.3313 9.8667 0.1557
0.3313 10.5000 0.1520
0.3313 11.1334 0.1613
0.3313 11.7667 0.1721
0.3313 12.4000 0.1724
0.3313 13.0334 0.1710
0.3313 13.6667 0.1612
0.3313 14.3000 0.1642
0.3313 14.9333 0.1818
0.3313 15.5667 0.1593
0.3313 16.2000 0.1714
0.3313 16.8333 0.1867
0.3313 17.4667 0.1751
0.3313 18.1000 0.1949
0.3313 18.7333 0.2038
0.3313 19.3666 0.1702
0.3591 1.0001 0.1827
0.3591 1.6334 0.1703
0.3591 2.2668 0.1547
0.3591 2.9001 0.1882
0.3591 3.5334 0.1717
0.3591 4.1667 0.1710
0.3591 4.8001 0.1675
0.3591 5.4334 0.1661
0.3591 6.0667 0.1570
0.3591 6.7001 0.1648
0.3591 7.3334 0.1633
0.3591 7.9667 0.1677
0.3591 8.6000 0.1799
0.3591 9.2334 0.1744
0.3591 9.8667 0.1852
0.3591 10.5000 0.1992
0.3591 11.1334 0.1851
0.3591 11.7667 0.1779
0.3591 12.4000 0.2096
0.3591 13.0334 0.2003
0.3591 13.6667 0.2219
0.3591 14.3000 0.1897
0.3591 14.9333 0.2075
0.3591 15.5667 0.2193
0.3591 16.2000 0.2278
0.3591 16.8333 0.1994
0.3591 17.4667 0.2665
0.3591 18.1000 0.2420
0.3591 18.7333 0.2349
0.3591 19.3666 0.2178
0.3869 1.0001 0.1924
0.3869 1.6334 0.1787
0.3869 2.2668 0.1578
0.3869 2.9001 0.1800
0.3869 3.5334 0.1987
0.3869 4.1667 0.1767
0.3869 4.8001 0.1788
0.3869 5.4334 0.1962
0.3869 6.0667 0.1856
0.3869 6.7001 0.1935
0.3869 7.3334 0.1902
0.3869 7.9667 0.1933
0.3869 8.6000 0.1969
0.3869 9.2334 0.1961
0.3869 9.8667 0.2148
0.3869 10.5000 0.2335
0.3869 11.1334 0.1961
0.3869 11.7667 0.2184
0.3869 12.4000 0.2370
0.3869 13.0334 0.2306
0.3869 13.6667 0.2469
0.3869 14.3000 0.2227
0.3869 14.9333 0.2609
0.3869 15.5667 0.2643
0.3869 16.2000 0.3149
0.3869 16.8333 0.2872
0.3869 17.4667 0.3033
0.3869 18.1000 0.2666
0.3869 18.7333 0.2863
0.3869 19.3666 0.2911
0.4147 1.0001 0.1918
0.4147 1.6334 0.1993
0.4147 2.2668 0.1808
0.4147 2.9001 0.1798
0.4147 3.5334 0.2022
0.4147 4.1667 0.1958
0.4147 4.8001 0.1809
0.4147 5.4334 0.2176
0.4147 6.0667 0.2004
0.4147 6.7001 0.1975
0.4147 7.3334 0.2374
0.4147 7.9667 0.2426
0.4147 8.6000 0.2293
0.4147 9.2334 0.2468
0.4147 9.8667 0.2629
0.4147 10.5000 0.2640
0.4147 11.1334 0.2709
0.4147 11.7667 0.2640
0.4147 12.4000 0.2700
0.4147 13.0334 0.2671
0.4147 13.6667 0.2773
0.4147 14.3000 0.3195
0.4147 14.9333 0.3022
0.4147 15.5667 0.3187
0.4147 16.2000 0.3046
0.4147 16.8333 0.3309
0.4147 17.4667 0.3624
0.4147 18.1000 0.3849
0.4147 18.7333 0.3685
0.4147 19.3666 0.4009
0.4426 1.0001 0.1996
0.4426 1.6334 0.1992
0.4426 2.2668 0.2047
0.4426 2.9001 0.2019
0.4426 3.5334 0.2141
0.4426 4.1667 0.2502
0.4426 4.8001 0.2326
0.4426 5.4334 0.2233
0.4426 6.0667 0.2163
0.4426 6.7001 0.2311
0.4426 7.3334 0.2531
0.4426 7.9667 0.2618
0.4426 8.6000 0.2600
0.4426 9.2334 0.2555
0.4426 9.8667 0.2791
0.4426 10.5000 0.2885
0.4426 11.1334 0.3039
0.4426 11.7667 0.3297
0.4426 12.4000 0.3666
0.4426 13.0334 0.3044
0.4426 13.6667 0.3464
0.4426 14.3000 0.3699
0.4426 14.9333 0.3745
0.4426 15.5667 0.4222
0.4426 16.2000 0.4267
0.4426 16.8333 0.4122
0.4426 17.4667 0.4074
0.4426 18.1000 0.3734
0.4426 18.7333 0.3861
0.4426 19.3666 0.3982
0.4704 1.0001 0.2386
0.4704 1.6334 0.2320
0.4704 2.2668 0.2470
0.4704 2.9001 0.2040
0.4704 3.5334 0.2325
0.4704 4.1667 0.2634
0.4704 4.8001 0.2538
0.4704 5.4334 0.2608
0.4704 6.0667 0.2521
0.4704 6.7001 0.2881
0.4704 7.3334 0.2955
0.4704 7.9667 0.3265
0.4704 8.6000 0.3463
0.4704 9.2334 0.3389
0.4704 9.8667 0.3357
0.4704 10.5000 0.3359
0.4704 11.1334 0.3357
0.4704 11.7667 0.3997
0.4704 12.4000 0.3877
0.4704 13.0334 0.3797
0.4704 13.6667 0.3594
0.4704 14.3000 0.4517
0.4704 14.9333 0.3910
0.4704 15.5667 0.4495
0.4704 16.2000 0.4377
0.4704 16.8333 0.4297
0.4704 17.4667 0.4331
0.4704 18.1000 0.4187
0.4704 18.7333 0.4674
0.4704 19.3666 0.4923
0.4982 1.0001 0.2182
0.4982 1.6334 0.2433
0.4982 2.2668 0.2594
0.4982 2.9001 0.2567
0.4982 3.5334 0.2530
0.4982 4.1667 0.2834
0.4982 4.8001 0.3049
0.4982 5.4334 0.3087
0.4982 6.0667 0.2977
0.4982 6.7001 0.3293
0.4982 7.3334 0.3136
0.4982 7.9667 0.3550
0.4982 8.6000 0.3793
0.4982 9.2334 0.3603
0.4982 9.8667 0.4153
0.4982 10.5000 0.3880
0.4982 11.1334 0.4028
0.4982 11.7667 0.4114
0.4982 12.4000 0.4158
0.4982 13.0334 0.4065
0.4982 13.6667 0.4660
0.4982 14.3000 0.4224
0.4982 14.9333 0.4468
0.4982 15.5667 0.4537
0.4982 16.2000 0.4382
0.4982 16.8333 0.4408
0.4982 17.4667 0.3987
0.4982 18.1000 0.4445
0.4982 18.7333 0.4581
0.4982 19.3666 0.4497
0.5260 1.0001 0.2667
0.5260 1.6334 0.2770
0.5260 2.2668 0.2581
0.5260 2.9001 0.2966
0.5260 3.5334 0.2848
0.5260 4.1667 0.3155
0.5260 4.8001 0.3199
0.5260 5.4334 0.3274
0.5260 6.0667 0.3458
0.5260 6.7001 0.3262
0.5260 7.3334 0.3575
0.5260 7.9667 0.3704
0.5260 8.6000 0.3978
0.5260 9.2334 0.4501
0.5260 9.8667 0.4267
0.5260 10.5000 0.4393
0.5260 11.1334 0.4297
0.5260 11.7667 0.4551
0.5260 12.4000 0.4711
0.5260 13.0334 0.4410
0.5260 13.6667 0.4526
0.5260 14.3000 0.4509
0.5260 14.9333 0.4689
0.5260 15.5667 0.4753
0.5260 16.2000 0.4695
0.5260 16.8333 0.4628
0.5260 17.4667 0.4935
0.5260 18.1000 0.4626
0.5260 18.7333 0.4916
0.5260 19.3666 0.4909
0.5538 1.0001 0.2894
0.5538 1.6334 0.2768
0.5538 2.2668 0.2997
0.5538 2.9001 0.3109
0.5538 3.5334 0.2902
0.5538 4.1667 0.3291
0.5538 4.8001 0.3680
0.5538 5.4334 0.3873
0.5538 6.0667 0.4029
0.5538 6.7001 0.3501
0.5538 7.3334 0.4450
0.5538 7.9667 0.4237
0.5538 8.6000 0.4279
0.5538 9.2334 0.4247
0.5538 9.8667 0.4410
0.5538 10.5000 0.4585
0.5538 11.1334 0.4374
0.5538 11.7667 0.4430
0.5538 12.4000 0.4953
0.5538 13.0334 0.4442
0.5538 13.6667 0.4807
0.5538 14.3000 0.4743
0.5538 14.9333 0.4700
0.5538 15.5667 0.5153
0.5538 16.2000 0.4882
0.5538 16.8333 0.5054
0.5538 17.4667 0.5189
0.5538 18.1000 0.5003
0.5538 18.7333 0.5243
0.5538 19.3666 0.4965
0.5817 1.0001 0.2970
0.5817 1.6334 0.2955
0.5817 2.2668 0.3165
0.5817 2.9001 0.3397
0.5817 3.5334 0.3329
0.5817 4.1667 0.3403
0.5817 4.8001 0.3810
0.5817 5.4334 0.4247
0.5817 6.0667 0.4009
0.5817 6.7001 0.4038
0.5817 7.3334 0.4499
0.5817 7.9667 0.4517
0.5817 8.6000 0.4208
0.5817 9.2334 0.4404
0.5817 9.8667 0.4804
0.5817 10.5000 0.4736
0.5817 11.1334 0.4523
0.5817 11.7667 0.4959
0.5817 12.4000 0.5017
0.5817 13.0334 0.5104
0.5817 13.6667 0.5047
0.5817 14.3000 0.5166
0.5817 14.9333 0.5350
0.5817 15.5667 0.5201
0.5817 16.2000 0.5122
0.5817 16.8333 0.4781
0.5817 17.4667 0.4867
0.5817 18.1000 0.4897
0.5817 18.7333 0.5325
0.5817 19.3666 0.5052
0.6095 1.0001 0.3027
0.6095 1.6334 0.3167
0.6095 2.2668 0.3360
0.6095 2.9001 0.3382
0.6095 3.5334 0.3426
0.6095 4.1667 0.3824
0.6095 4.8001 0.3851
0.6095 5.4334 0.4161
0.6095 6.0667 0.4105
0.6095 6.7001 0.4041
0.6095 7.3334 0.4345
0.6095 7.9667 0.4394
0.6095 8.6000 0.4775
0.6095 9.2334 0.4873
0.6095 9.8667 0.4870
0.6095 10.5000 0.4847
0.6095 11.1334 0.4911
0.6095 11.7667 0.5193
0.6095 12.4000 0.5010
0.6095 13.0334 0.4856
0.6095 13.6667 0.5047
0.6095 14.3000 0.4934
0.6095 14.9333 0.5291
0.6095 15.5667 0.5117
0.6095 16.2000 0.5272
0.6095 16.8333 0.4823
0.6095 17.4667 0.5260
0.6095 18.1000 0.5157
0.6095 18.7333 0.5152
0.6095 19.3666 0.5371
0.6373 1.0001 0.3255
0.6373 1.6334 0.3002
0.6373 2.2668 0.3314
0.6373 2.9001 0.3683
0.6373 3.5334 0.3664
0.6373 4.1667 0.3967
0.6373 4.8001 0.3970
0.6373 5.4334 0.3973
0.6373 6.0667 0.4387
0.6373 6.7001 0.4594
0.6373 7.3334 0.4306
0.6373 7.9667 0.4693
0.6373 8.6000 0.4865
0.6373 9.2334 0.4997
0.6373 9.8667 0.4676
0.6373 10.5000 0.5179
0.6373 11.1334 0.5404
0.6373 11.7667 0.4979
0.6373 12.4000 0.4912
0.6373 13.0334 0.5191
0.6373 13.6667 0.5175
0.6373 14.3000 0.5176
0.6373 14.9333 0.5656
0.6373 15.5667 0.5261
0.6373 16.2000 0.5194
0.6373 16.8333 0.5537
0.6373 17.4667 0.5306
0.6373 18.1000 0.5254
0.6373 18.7333 0.5527
0.6373 19.3666 0.5473
0.6651 1.0001 0.3272
0.6651 1.6334 0.3510
0.6651 2.2668 0.3913
0.6651 2.9001 0.3841
0.6651 3.5334 0.4069
0.6651 4.1667 0.4072
0.6651 4.8001 0.4229
0.6651 5.4334 0.4540
0.6651 6.0667 0.4437
0.6651 6.7001 0.4745
0.6651 7.3334 0.4569
0.6651 7.9667 0.4671
0.6651 8.6000 0.4837
0.6651 9.2334 0.5116
0.6651 9.8667 0.4993
0.6651 10.5000 0.5198
0.6651 11.1334 0.4998
0.6651 11.7667 0.5210
0.6651 12.4000 0.5333
0.6651 13.0334 0.5310
0.6651 13.6667 0.5351
0.6651 14.3000 0.5223
0.6651 14.9333 0.5352
0.6651 15.5667 0.5409
0.6651 16.2000 0.5366
0.6651 16.8333 0.5349
0.6651 17.4667 0.5451
0.6651 18.1000 0.5675
0.6651 18.7333 0.5518
0.6651 19.3666 0.5632
0.6929 1.0001 0.3435
0.6929 1.6334 0.3342
0.6929 2.2668 0.3487
0.6929 2.9001 0.3843
0.6929 3.5334 0.3718
0.6929 4.1667 0.4062
0.6929 4.8001 0.4191
0.6929 5.4334 0.4364
0.6929 6.0667 0.4762
0.6929 6.7001 0.4736
0.6929 7.3334 0.4739
0.6929 7.9667 0.4777
0.6929 8.6000 0.4830
0.6929 9.2334 0.5102
0.6929 9.8667 0.5128
0.6929 10.5000 0.5287
0.6929 11.1334 0.5146
0.6929 11.7667 0.5175
0.6929 12.4000 0.5466
0.6929 13.0334 0.5347
0.6929 13.6667 0.5459
0.6929 14.3000 0.5658
0.6929 14.9333 0.5461
0.6929 15.5667 0.5431
0.6929 16.2000 0.5445
0.6929 16.8333 0.5594
0.6929 17.4667 0.5611
0.6929 18.1000 0.5562
0.6929 18.7333 0.5644
0.6929 19.3666 0.5367
0.7208 1.0001 0.3555
0.7208 1.6334 0.3694
0.7208 2.2668 0.3449
0.7208 2.9001 0.3707
0.7208 3.5334 0.3730
0.7208 4.1667 0.4254
0.7208 4.8001 0.4211
0.7208 5.4334 0.4459
0.7208 6.0667 0.4555
0.7208 6.7001 0.4722
0.7208 7.3334 0.5022
0.7208 7.9667 0.4735
0.7208 8.6000 0.4891
0.7208 9.2334 0.4946
0.7208 9.8667 0.5111
0.7208 10.5000 0.5079
0.7208 11.1334 0.5118
0.7208 11.7667 0.5121
0.7208 12.4000 0.4977
0.7208 13.0334 0.5262
0.7208 13.6667 0.5275
0.7208 14.3000 0.5282
0.7208 14.9333 0.5430
0.7208 15.5667 0.5612
0.7208 16.2000 0.5359
0.7208 16.8333 0.5259
0.7208 17.4667 0.5294
0.7208 18.1000 0.5576
0.7208 18.7333 0.5536
0.7208 19.3666 0.5602
0.7486 1.0001 0.3425
0.7486 1.6334 0.3440
0.7486 2.2668 0.3727
0.7486 2.9001 0.3873
0.7486 3.5334 0.3751
0.7486 4.1667 0.3976
0.7486 4.8001 0.3996
0.7486 5.4334 0.4305
0.7486 6.0667 0.4290
0.7486 6.7001 0.4453
0.7486 7.3334 0.4519
0.7486 7.9667 0.4756
0.7486 8.6000 0.4743
0.7486 9.2334 0.4961
0.7486 9.8667 0.5083
0.7486 10.5000 0.5116
0.7486 11.1334 0.5178
0.7486 11.7667 0.4997
0.7486 12.4000 0.5007
0.7486 13.0334 0.5132
0.7486 13.6667 0.5286
0.7486 14.3000 0.5300
0.7486 14.9333 0.5515
0.7486 15.5667 0.5474
0.7486 16.2000 0.5346
0.7486 16.8333 0.5463
0.7486 17.4667 0.5519
0.7486 18.1000 0.5324
0.7486 18.7333 0.5401
0.7486 19.3666 0.5539
0.7764 1.0001 0.3600
0.7764 1.6334 0.3545
0.7764 2.2668 0.3658
0.7764 2.9001 0.3540
0.7764 3.5334 0.3787
0.7764 4.1667 0.4035
0.7764 4.8001 0.4049
0.7764 5.4334 0.4134
0.7764 6.0667 0.4334
0.7764 6.7001 0.4188
0.7764 7.3334 0.4491
0.7764 7.9667 0.4787
0.7764 8.6000 0.5035
0.7764 9.2334 0.5067
0.7764 9.8667 0.5099
0.7764 10.5000 0.4908
0.7764 11.1334 0.5226
0.7764 11.7667 0.5186
0.7764 12.4000 0.5144
0.7764 13.0334 0.5712
0.7764 13.6667 0.5371
0.7764 14.3000 0.5650
0.7764 14.9333 0.5247
0.7764 15.5667 0.5452
0.7764 16.2000 0.5423
0.7764 16.8333 0.5452
0.7764 17.4667 0.5457
0.7764 18.1000 0.6026
0.7764 18.7333 0.6159
0.7764 19.3666 0.5519
0.8042 1.0001 0.3657
0.8042 1.6334 0.3464
0.8042 2.2668 0.3867
0.8042 2.9001 0.3787
0.8042 3.5334 0.3874
0.8042 4.1667 0.4380
0.8042 4.8001 0.4291
0.8042 5.4334 0.4503
0.8042 6.0667 0.4367
0.8042 6.7001 0.4663
0.8042 7.3334 0.5023
0.8042 7.9667 0.4908
0.8042 8.6000 0.4277
0.8042 9.2334 0.4496
0.8042 9.8667 0.5424
0.8042 10.5000 0.5015
0.8042 11.1334 0.5149
0.8042 11.7667 0.4704
0.8042 12.4000 0.5208
0.8042 13.0334 0.4823
0.8042 13.6667 0.5610
0.8042 14.3000 0.5169
0.8042 14.9333 0.5365
0.8042 15.5667 0.5223
0.8042 16.2000 0.5584
0.8042 16.8333 0.5413
0.8042 17.4667 0.4939
0.8042 18.1000 0.5763
0.8042 18.7333 0.5300
0.8042 19.3666 0.5846
0.8320 1.0001 0.3885
0.8320 1.6334 0.3473
0.8320 2.2668 0.3389
0.8320 2.9001 0.3988
0.8320 3.5334 0.4015
0.8320 4.1667 0.4841
0.8320 4.8001 0.4529
0.8320 5.4334 0.3742
0.8320 6.0667 0.4236
0.8320 6.7001 0.4223
0.8320 7.3334 0.4791
0.8320 7.9667 0.5622
0.8320 8.6000 0.4335
0.8320 9.2334 0.4501
0.8320 9.8667 0.5077
0.8320 10.5000 0.4672
0.8320 11.1334 0.3817
0.8320 11.7667 0.5727
0.8320 12.4000 0.4853
0.8320 13.0334 0.4596
0.8320 13.6667 0.5544
0.8320 14.3000 0.4814
0.8320 14.9333 0.5157
0.8320 15.5667 0.5340
0.8320 16.2000 0.5039
0.8320 16.8333 0.5346
0.8320 17.4667 0.4407
0.8320 18.1000 0.5189
0.8320 18.7333 0.4754
0.8320 19.3666 0.5294
0.8598 1.0001 0.3460
0.8598 1.6334 0.4492
0.8598 2.2668 0.3550
0.8598 2.9001 0.3717
0.8598 3.5334 0.3915
0.8598 4.1667 0.3612
0.8598 4.8001 0.3960
0.8598 5.4334 0.3750
0.8598 6.0667 0.4294
0.8598 6.7001 0.3874
0.8598 7.3334 0.4518
0.8598 7.9667 0.4165
0.8598 8.6000 0.4620
0.8598 9.2334 0.4164
0.8598 9.8667 0.4642
0.8598 10.5000 0.5103
0.8598 11.1334 0.4312
0.8598 11.7667 0.4886
0.8598 12.4000 0.5388
0.8598 13.0334 0.5054
0.8598 13.6667 0.4683
0.8598 14.3000 0.4734
0.8598 14.9333 0.4666
0.8598 15.5667 0.4756
0.8598 16.2000 0.5338
0.8598 16.8333 0.4521
0.8598 17.4667 0.6269
0.8598 18.1000 0.4527
0.8598 18.7333 0.3933
0.8598 19.3666 0.4691
0.8877 1.0001 0.3600
0.8877 1.6334 0.3808
0.8877 2.2668 0.3799
0.8877 2.9001 0.3405
0.8877 3.5334 0.3466
0.8877 4.1667 0.3735
0.8877 4.8001 0.4894
0.8877 5.4334 0.4211
0.8877 6.0667 0.3148
0.8877 6.7001 0.4470
0.8877 7.3334 0.4501
0.8877 7.9667 0.4347
0.8877 8.6000 0.4904
0.8877 9.2334 0.3229
0.8877 9.8667 0.3955
0.8877 10.5000 0.4803
0.8877 11.1334 0.4312
0.8877 11.7667 0.3833
0.8877 12.4000 0.3960
0.8877 13.0334 0.5136
0.8877 13.6667 0.4220
0.8877 14.3000 0.3771
0.8877 14.9333 0.4998
0.8877 15.5667 0.4348
0.8877 16.2000 0.3802
0.8877 16.8333 0.4782
0.8877 17.4667 0.4085
0.8877 18.1000 0.5243
0.8877 18.7333 0.4883
0.8877 19.3666 0.4108
0.9155 1.0001 0.3620
0.9155 1.6334 0.3390
0.9155 2.2668 0.3601
0.9155 2.9001 0.3744
0.9155 3.5334 0.3804
0.9155 4.1667 0.3603
0.9155 4.8001 0.4546
0.9155 5.4334 0.3963
0.9155 6.0667 0.3559
0.9155 6.7001 0.3642
0.9155 7.3334 0.4444
0.9155 7.9667 0.3999
0.9155 8.6000 0.3413
0.9155 9.2334 0.4256
0.9155 9.8667 0.4121
0.9155 10.5000 0.3937
0.9155 11.1334 0.4196
0.9155 11.7667 0.3723
0.9155 12.4000 0.3564
0.9155 13.0334 0.4432
0.9155 13.6667 0.4230
0.9155 14.3000 0.3905
0.9155 14.9333 0.4395
0.9155 15.5667 0.3630
0.9155 16.2000 0.4210
0.9155 16.8333 0.4157
0.9155 17.4667 0.3990
0.9155 18.1000 0.4495
0.9155 18.7333 0.3513
0.9155 19.3666 0.3763
0.9433 1.0001 0.4780
0.9433 1.6334 0.4682
0.9433 2.2668 nan
0.9433 2.9001 0.5144
0.9433 3.5334 nan
0.9433 4.1667 nan
0.9433 4.8001 nan
0.9433 5.4334 nan
0.9433 6.0667 nan
0.9433 6.7001 nan
0.9433 7.3334 nan
0.9433 7.9667 nan
0.9433 8.6000 nan
0.9433 9.2334 nan
0.9433 9.8667 nan
0.9433 10.5000 nan
0.9433 11.1334 nan
0.9433 11.7667 nan
0.9433 12.4000 nan
0.9433 13.0334 nan
0.9433 13.6667 nan
0.9433 14.3000 nan
0.9433 14.9333 nan
0.9433 15.5667 nan
0.9433 16.2000 nan
0.9433 16.8333 nan
0.9433 17.4667 nan
0.9433 18.1000 nan
0.9433 18.7333 nan
0.9433 19.3666 nan


==> data/kdd_bucketed/mode2_sbm_GATv2.csv <==
0.1366 1.0001 nan
0.1366 1.6334 nan
0.1366 2.2668 nan
0.1366 2.9001 nan
0.1366 3.5334 nan
0.1366 4.1667 nan
0.1366 4.8001 nan
0.1366 5.4334 nan
0.1366 6.0667 nan
0.1366 6.7001 nan
0.1366 7.3334 nan
0.1366 7.9667 nan
0.1366 8.6000 nan
0.1366 9.2334 nan
0.1366 9.8667 nan
0.1366 10.5000 nan
0.1366 11.1334 nan
0.1366 11.7667 nan
0.1366 12.4000 nan
0.1366 13.0334 nan
0.1366 13.6667 nan
0.1366 14.3000 nan
0.1366 14.9333 nan
0.1366 15.5667 nan
0.1366 16.2000 nan
0.1366 16.8333 nan
0.1366 17.4667 nan
0.1366 18.1000 nan
0.1366 18.7333 nan
0.1366 19.3666 nan
0.1644 1.0001 0.1429
0.1644 1.6334 0.1507
0.1644 2.2668 0.1386
0.1644 2.9001 0.1421
0.1644 3.5334 0.1363
0.1644 4.1667 0.1469
0.1644 4.8001 nan
0.1644 5.4334 nan
0.1644 6.0667 nan
0.1644 6.7001 nan
0.1644 7.3334 nan
0.1644 7.9667 nan
0.1644 8.6000 nan
0.1644 9.2334 nan
0.1644 9.8667 nan
0.1644 10.5000 nan
0.1644 11.1334 nan
0.1644 11.7667 nan
0.1644 12.4000 nan
0.1644 13.0334 nan
0.1644 13.6667 nan
0.1644 14.3000 nan
0.1644 14.9333 nan
0.1644 15.5667 nan
0.1644 16.2000 nan
0.1644 16.8333 nan
0.1644 17.4667 nan
0.1644 18.1000 nan
0.1644 18.7333 nan
0.1644 19.3666 nan
0.1922 1.0001 0.1552
0.1922 1.6334 0.1507
0.1922 2.2668 0.1441
0.1922 2.9001 0.1444
0.1922 3.5334 0.1433
0.1922 4.1667 0.1447
0.1922 4.8001 0.1430
0.1922 5.4334 0.1553
0.1922 6.0667 0.1478
0.1922 6.7001 0.1469
0.1922 7.3334 0.1460
0.1922 7.9667 0.1486
0.1922 8.6000 0.1489
0.1922 9.2334 0.1474
0.1922 9.8667 0.1437
0.1922 10.5000 0.1439
0.1922 11.1334 0.1490
0.1922 11.7667 0.1489
0.1922 12.4000 0.1428
0.1922 13.0334 0.1448
0.1922 13.6667 0.1517
0.1922 14.3000 0.1494
0.1922 14.9333 0.1506
0.1922 15.5667 0.1522
0.1922 16.2000 0.1482
0.1922 16.8333 0.1491
0.1922 17.4667 0.1505
0.1922 18.1000 0.1513
0.1922 18.7333 0.1599
0.1922 19.3666 0.1634
0.2200 1.0001 0.1420
0.2200 1.6334 0.1449
0.2200 2.2668 0.1415
0.2200 2.9001 0.1454
0.2200 3.5334 0.1483
0.2200 4.1667 0.1474
0.2200 4.8001 0.1428
0.2200 5.4334 0.1443
0.2200 6.0667 0.1475
0.2200 6.7001 0.1464
0.2200 7.3334 0.1557
0.2200 7.9667 0.1497
0.2200 8.6000 0.1504
0.2200 9.2334 0.1522
0.2200 9.8667 0.1515
0.2200 10.5000 0.1473
0.2200 11.1334 0.1425
0.2200 11.7667 0.1466
0.2200 12.4000 0.1525
0.2200 13.0334 0.1456
0.2200 13.6667 0.1530
0.2200 14.3000 0.1489
0.2200 14.9333 0.1477
0.2200 15.5667 0.1473
0.2200 16.2000 0.1464
0.2200 16.8333 0.1436
0.2200 17.4667 0.1506
0.2200 18.1000 0.1566
0.2200 18.7333 0.1540
0.2200 19.3666 0.1577
0.2478 1.0001 0.1628
0.2478 1.6334 0.1542
0.2478 2.2668 0.1508
0.2478 2.9001 0.1599
0.2478 3.5334 0.1432
0.2478 4.1667 0.1528
0.2478 4.8001 0.1485
0.2478 5.4334 0.1509
0.2478 6.0667 0.1503
0.2478 6.7001 0.1507
0.2478 7.3334 0.1561
0.2478 7.9667 0.1448
0.2478 8.6000 0.1522
0.2478 9.2334 0.1531
0.2478 9.8667 0.1420
0.2478 10.5000 0.1562
0.2478 11.1334 0.1567
0.2478 11.7667 0.1487
0.2478 12.4000 0.1495
0.2478 13.0334 0.1462
0.2478 13.6667 0.1565
0.2478 14.3000 0.1454
0.2478 14.9333 0.1517
0.2478 15.5667 0.1482
0.2478 16.2000 0.1590
0.2478 16.8333 0.1546
0.2478 17.4667 0.1553
0.2478 18.1000 0.1452
0.2478 18.7333 0.1501
0.2478 19.3666 0.1558
0.2757 1.0001 0.1632
0.2757 1.6334 0.1535
0.2757 2.2668 0.1510
0.2757 2.9001 0.1554
0.2757 3.5334 0.1504
0.2757 4.1667 0.1481
0.2757 4.8001 0.1495
0.2757 5.4334 0.1538
0.2757 6.0667 0.1625
0.2757 6.7001 0.1437
0.2757 7.3334 0.1464
0.2757 7.9667 0.1471
0.2757 8.6000 0.1590
0.2757 9.2334 0.1521
0.2757 9.8667 0.1513
0.2757 10.5000 0.1523
0.2757 11.1334 0.1530
0.2757 11.7667 0.1479
0.2757 12.4000 0.1472
0.2757 13.0334 0.1637
0.2757 13.6667 0.1604
0.2757 14.3000 0.1467
0.2757 14.9333 0.1616
0.2757 15.5667 0.1476
0.2757 16.2000 0.1598
0.2757 16.8333 0.1730
0.2757 17.4667 0.1506
0.2757 18.1000 0.1748
0.2757 18.7333 0.1565
0.2757 19.3666 0.1513
0.3035 1.0001 0.1793
0.3035 1.6334 0.1566
0.3035 2.2668 0.1525
0.3035 2.9001 0.1498
0.3035 3.5334 0.1421
0.3035 4.1667 0.1587
0.3035 4.8001 0.1560
0.3035 5.4334 0.1609
0.3035 6.0667 0.1652
0.3035 6.7001 0.1556
0.3035 7.3334 0.1625
0.3035 7.9667 0.1574
0.3035 8.6000 0.1492
0.3035 9.2334 0.1653
0.3035 9.8667 0.1639
0.3035 10.5000 0.1689
0.3035 11.1334 0.1583
0.3035 11.7667 0.1636
0.3035 12.4000 0.1831
0.3035 13.0334 0.1676
0.3035 13.6667 0.1675
0.3035 14.3000 0.1580
0.3035 14.9333 0.1775
0.3035 15.5667 0.1616
0.3035 16.2000 0.1534
0.3035 16.8333 0.1528
0.3035 17.4667 0.1760
0.3035 18.1000 0.1653
0.3035 18.7333 0.1887
0.3035 19.3666 0.1675
0.3313 1.0001 0.1590
0.3313 1.6334 0.1740
0.3313 2.2668 0.1462
0.3313 2.9001 0.1641
0.3313 3.5334 0.1478
0.3313 4.1667 0.1585
0.3313 4.8001 0.1521
0.3313 5.4334 0.1626
0.3313 6.0667 0.1744
0.3313 6.7001 0.1593
0.3313 7.3334 0.1562
0.3313 7.9667 0.1508
0.3313 8.6000 0.1697
0.3313 9.2334 0.1678
0.3313 9.8667 0.1734
0.3313 10.5000 0.1853
0.3313 11.1334 0.1582
0.3313 11.7667 0.1752
0.3313 12.4000 0.1869
0.3313 13.0334 0.1644
0.3313 13.6667 0.1738
0.3313 14.3000 0.1681
0.3313 14.9333 0.1741
0.3313 15.5667 0.1684
0.3313 16.2000 0.2018
0.3313 16.8333 0.1807
0.3313 17.4667 0.1898
0.3313 18.1000 0.2158
0.3313 18.7333 0.1737
0.3313 19.3666 0.1885
0.3591 1.0001 0.1996
0.3591 1.6334 0.1678
0.3591 2.2668 0.1691
0.3591 2.9001 0.1666
0.3591 3.5334 0.1657
0.3591 4.1667 0.1678
0.3591 4.8001 0.1640
0.3591 5.4334 0.1618
0.3591 6.0667 0.1511
0.3591 6.7001 0.1685
0.3591 7.3334 0.1777
0.3591 7.9667 0.1679
0.3591 8.6000 0.1730
0.3591 9.2334 0.2063
0.3591 9.8667 0.1718
0.3591 10.5000 0.1847
0.3591 11.1334 0.1743
0.3591 11.7667 0.1894
0.3591 12.4000 0.1970
0.3591 13.0334 0.1982
0.3591 13.6667 0.1887
0.3591 14.3000 0.1829
0.3591 14.9333 0.2012
0.3591 15.5667 0.1958
0.3591 16.2000 0.1875
0.3591 16.8333 0.2107
0.3591 17.4667 0.1998
0.3591 18.1000 0.1836
0.3591 18.7333 0.2240
0.3591 19.3666 0.2331
0.3869 1.0001 0.1969
0.3869 1.6334 0.1697
0.3869 2.2668 0.1707
0.3869 2.9001 0.1789
0.3869 3.5334 0.1796
0.3869 4.1667 0.1630
0.3869 4.8001 0.1711
0.3869 5.4334 0.1841
0.3869 6.0667 0.1810
0.3869 6.7001 0.1945
0.3869 7.3334 0.1827
0.3869 7.9667 0.1952
0.3869 8.6000 0.1795
0.3869 9.2334 0.1744
0.3869 9.8667 0.1805
0.3869 10.5000 0.1894
0.3869 11.1334 0.1982
0.3869 11.7667 0.2201
0.3869 12.4000 0.2089
0.3869 13.0334 0.2023
0.3869 13.6667 0.2112
0.3869 14.3000 0.2106
0.3869 14.9333 0.2350
0.3869 15.5667 0.2117
0.3869 16.2000 0.2062
0.3869 16.8333 0.2452
0.3869 17.4667 0.2299
0.3869 18.1000 0.2594
0.3869 18.7333 0.2366
0.3869 19.3666 0.2259
0.4147 1.0001 0.1968
0.4147 1.6334 0.1735
0.4147 2.2668 0.1724
0.4147 2.9001 0.1926
0.4147 3.5334 0.2061
0.4147 4.1667 0.1750
0.4147 4.8001 0.1849
0.4147 5.4334 0.1806
0.4147 6.0667 0.1851
0.4147 6.7001 0.1761
0.4147 7.3334 0.2023
0.4147 7.9667 0.2124
0.4147 8.6000 0.2114
0.4147 9.2334 0.2224
0.4147 9.8667 0.1998
0.4147 10.5000 0.2206
0.4147 11.1334 0.2265
0.4147 11.7667 0.2384
0.4147 12.4000 0.2454
0.4147 13.0334 0.2396
0.4147 13.6667 0.2317
0.4147 14.3000 0.2288
0.4147 14.9333 0.2370
0.4147 15.5667 0.2567
0.4147 16.2000 0.2597
0.4147 16.8333 0.2669
0.4147 17.4667 0.2611
0.4147 18.1000 0.2484
0.4147 18.7333 0.2791
0.4147 19.3666 0.2591
0.4426 1.0001 0.2077
0.4426 1.6334 0.2024
0.4426 2.2668 0.1805
0.4426 2.9001 0.1943
0.4426 3.5334 0.1857
0.4426 4.1667 0.2074
0.4426 4.8001 0.2102
0.4426 5.4334 0.2013
0.4426 6.0667 0.1883
0.4426 6.7001 0.1891
0.4426 7.3334 0.2343
0.4426 7.9667 0.2364
0.4426 8.6000 0.1977
0.4426 9.2334 0.2318
0.4426 9.8667 0.2377
0.4426 10.5000 0.2478
0.4426 11.1334 0.2544
0.4426 11.7667 0.2347
0.4426 12.4000 0.2691
0.4426 13.0334 0.2477
0.4426 13.6667 0.2880
0.4426 14.3000 0.2558
0.4426 14.9333 0.2896
0.4426 15.5667 0.2816
0.4426 16.2000 0.2521
0.4426 16.8333 0.2712
0.4426 17.4667 0.2634
0.4426 18.1000 0.2898
0.4426 18.7333 0.2932
0.4426 19.3666 0.2907
0.4704 1.0001 0.2153
0.4704 1.6334 0.2006
0.4704 2.2668 0.1838
0.4704 2.9001 0.1912
0.4704 3.5334 0.1849
0.4704 4.1667 0.2038
0.4704 4.8001 0.2052
0.4704 5.4334 0.2269
0.4704 6.0667 0.2131
0.4704 6.7001 0.2277
0.4704 7.3334 0.2306
0.4704 7.9667 0.2248
0.4704 8.6000 0.2299
0.4704 9.2334 0.2643
0.4704 9.8667 0.2598
0.4704 10.5000 0.2503
0.4704 11.1334 0.2547
0.4704 11.7667 0.2823
0.4704 12.4000 0.2776
0.4704 13.0334 0.2882
0.4704 13.6667 0.2764
0.4704 14.3000 0.2819
0.4704 14.9333 0.2840
0.4704 15.5667 0.2646
0.4704 16.2000 0.2758
0.4704 16.8333 0.2841
0.4704 17.4667 0.2996
0.4704 18.1000 0.2891
0.4704 18.7333 0.2706
0.4704 19.3666 0.2859
0.4982 1.0001 0.2135
0.4982 1.6334 0.2005
0.4982 2.2668 0.2047
0.4982 2.9001 0.1955
0.4982 3.5334 0.2362
0.4982 4.1667 0.2239
0.4982 4.8001 0.2133
0.4982 5.4334 0.2342
0.4982 6.0667 0.2270
0.4982 6.7001 0.2469
0.4982 7.3334 0.2419
0.4982 7.9667 0.2629
0.4982 8.6000 0.2580
0.4982 9.2334 0.2813
0.4982 9.8667 0.2828
0.4982 10.5000 0.2546
0.4982 11.1334 0.2742
0.4982 11.7667 0.2565
0.4982 12.4000 0.2970
0.4982 13.0334 0.3047
0.4982 13.6667 0.2982
0.4982 14.3000 0.2968
0.4982 14.9333 0.2924
0.4982 15.5667 0.2697
0.4982 16.2000 0.3255
0.4982 16.8333 0.3087
0.4982 17.4667 0.3075
0.4982 18.1000 0.3199
0.4982 18.7333 0.3159
0.4982 19.3666 0.3096
0.5260 1.0001 0.2396
0.5260 1.6334 0.2289
0.5260 2.2668 0.2270
0.5260 2.9001 0.2108
0.5260 3.5334 0.2294
0.5260 4.1667 0.2161
0.5260 4.8001 0.2392
0.5260 5.4334 0.2543
0.5260 6.0667 0.2543
0.5260 6.7001 0.2499
0.5260 7.3334 0.2781
0.5260 7.9667 0.2641
0.5260 8.6000 0.2756
0.5260 9.2334 0.2901
0.5260 9.8667 0.2849
0.5260 10.5000 0.2886
0.5260 11.1334 0.3107
0.5260 11.7667 0.2931
0.5260 12.4000 0.3187
0.5260 13.0334 0.2910
0.5260 13.6667 0.2858
0.5260 14.3000 0.3172
0.5260 14.9333 0.3018
0.5260 15.5667 0.3057
0.5260 16.2000 0.2912
0.5260 16.8333 0.3020
0.5260 17.4667 0.2878
0.5260 18.1000 0.3270
0.5260 18.7333 0.2897
0.5260 19.3666 0.3005
0.5538 1.0001 0.2099
0.5538 1.6334 0.2259
0.5538 2.2668 0.2061
0.5538 2.9001 0.2330
0.5538 3.5334 0.2293
0.5538 4.1667 0.2609
0.5538 4.8001 0.2456
0.5538 5.4334 0.2271
0.5538 6.0667 0.2677
0.5538 6.7001 0.2524
0.5538 7.3334 0.2569
0.5538 7.9667 0.2636
0.5538 8.6000 0.2665
0.5538 9.2334 0.2900
0.5538 9.8667 0.2952
0.5538 10.5000 0.2981
0.5538 11.1334 0.3027
0.5538 11.7667 0.2923
0.5538 12.4000 0.3030
0.5538 13.0334 0.3206
0.5538 13.6667 0.3189
0.5538 14.3000 0.3169
0.5538 14.9333 0.3260
0.5538 15.5667 0.3079
0.5538 16.2000 0.3251
0.5538 16.8333 0.2974
0.5538 17.4667 0.3254
0.5538 18.1000 0.3136
0.5538 18.7333 0.3153
0.5538 19.3666 0.3339
0.5817 1.0001 0.2298
0.5817 1.6334 0.2190
0.5817 2.2668 0.2327
0.5817 2.9001 0.2397
0.5817 3.5334 0.2655
0.5817 4.1667 0.2427
0.5817 4.8001 0.2626
0.5817 5.4334 0.2659
0.5817 6.0667 0.2689
0.5817 6.7001 0.2976
0.5817 7.3334 0.2879
0.5817 7.9667 0.3045
0.5817 8.6000 0.3046
0.5817 9.2334 0.2920
0.5817 9.8667 0.3084
0.5817 10.5000 0.3139
0.5817 11.1334 0.3179
0.5817 11.7667 0.3229
0.5817 12.4000 0.3194
0.5817 13.0334 0.3302
0.5817 13.6667 0.3218
0.5817 14.3000 0.3089
0.5817 14.9333 0.3145
0.5817 15.5667 0.3238
0.5817 16.2000 0.3153
0.5817 16.8333 0.3310
0.5817 17.4667 0.3268
0.5817 18.1000 0.3289
0.5817 18.7333 0.3247
0.5817 19.3666 0.3246
0.6095 1.0001 0.2452
0.6095 1.6334 0.2387
0.6095 2.2668 0.2496
0.6095 2.9001 0.2380
0.6095 3.5334 0.2420
0.6095 4.1667 0.2815
0.6095 4.8001 0.2517
0.6095 5.4334 0.2708
0.6095 6.0667 0.2894
0.6095 6.7001 0.2887
0.6095 7.3334 0.3076
0.6095 7.9667 0.3066
0.6095 8.6000 0.2870
0.6095 9.2334 0.3085
0.6095 9.8667 0.3116
0.6095 10.5000 0.3065
0.6095 11.1334 0.2973
0.6095 11.7667 0.3112
0.6095 12.4000 0.3235
0.6095 13.0334 0.3110
0.6095 13.6667 0.3443
0.6095 14.3000 0.3253
0.6095 14.9333 0.3213
0.6095 15.5667 0.3247
0.6095 16.2000 0.3072
0.6095 16.8333 0.3176
0.6095 17.4667 0.3345
0.6095 18.1000 0.3289
0.6095 18.7333 0.3333
0.6095 19.3666 0.3244
0.6373 1.0001 0.2498
0.6373 1.6334 0.2123
0.6373 2.2668 0.2293
0.6373 2.9001 0.2414
0.6373 3.5334 0.2557
0.6373 4.1667 0.2574
0.6373 4.8001 0.2825
0.6373 5.4334 0.2750
0.6373 6.0667 0.2958
0.6373 6.7001 0.2780
0.6373 7.3334 0.2997
0.6373 7.9667 0.2953
0.6373 8.6000 0.3091
0.6373 9.2334 0.3132
0.6373 9.8667 0.3178
0.6373 10.5000 0.3070
0.6373 11.1334 0.3101
0.6373 11.7667 0.3212
0.6373 12.4000 0.3203
0.6373 13.0334 0.3148
0.6373 13.6667 0.3346
0.6373 14.3000 0.3352
0.6373 14.9333 0.3290
0.6373 15.5667 0.3362
0.6373 16.2000 0.3352
0.6373 16.8333 0.3282
0.6373 17.4667 0.3311
0.6373 18.1000 0.3519
0.6373 18.7333 0.3453
0.6373 19.3666 0.3385
0.6651 1.0001 0.2573
0.6651 1.6334 0.2599
0.6651 2.2668 0.2562
0.6651 2.9001 0.2505
0.6651 3.5334 0.2509
0.6651 4.1667 0.2696
0.6651 4.8001 0.2752
0.6651 5.4334 0.2831
0.6651 6.0667 0.2919
0.6651 6.7001 0.2659
0.6651 7.3334 0.3062
0.6651 7.9667 0.3085
0.6651 8.6000 0.3088
0.6651 9.2334 0.3298
0.6651 9.8667 0.3286
0.6651 10.5000 0.3118
0.6651 11.1334 0.3316
0.6651 11.7667 0.3229
0.6651 12.4000 0.3186
0.6651 13.0334 0.3087
0.6651 13.6667 0.3273
0.6651 14.3000 0.3235
0.6651 14.9333 0.3305
0.6651 15.5667 0.3244
0.6651 16.2000 0.3321
0.6651 16.8333 0.3285
0.6651 17.4667 0.3453
0.6651 18.1000 0.3276
0.6651 18.7333 0.3357
0.6651 19.3666 0.3295
0.6929 1.0001 0.2491
0.6929 1.6334 0.2422
0.6929 2.2668 0.2565
0.6929 2.9001 0.2490
0.6929 3.5334 0.2436
0.6929 4.1667 0.2575
0.6929 4.8001 0.2675
0.6929 5.4334 0.2798
0.6929 6.0667 0.2793
0.6929 6.7001 0.2909
0.6929 7.3334 0.2827
0.6929 7.9667 0.3026
0.6929 8.6000 0.3116
0.6929 9.2334 0.3022
0.6929 9.8667 0.3124
0.6929 10.5000 0.3124
0.6929 11.1334 0.3116
0.6929 11.7667 0.3189
0.6929 12.4000 0.3253
0.6929 13.0334 0.3441
0.6929 13.6667 0.3274
0.6929 14.3000 0.3279
0.6929 14.9333 0.3243
0.6929 15.5667 0.3302
0.6929 16.2000 0.3322
0.6929 16.8333 0.3402
0.6929 17.4667 0.3453
0.6929 18.1000 0.3333
0.6929 18.7333 0.3482
0.6929 19.3666 0.3434
0.7208 1.0001 0.2638
0.7208 1.6334 0.2496
0.7208 2.2668 0.2508
0.7208 2.9001 0.2463
0.7208 3.5334 0.2584
0.7208 4.1667 0.2602
0.7208 4.8001 0.2619
0.7208 5.4334 0.2907
0.7208 6.0667 0.2703
0.7208 6.7001 0.2801
0.7208 7.3334 0.2949
0.7208 7.9667 0.2977
0.7208 8.6000 0.2920
0.7208 9.2334 0.2956
0.7208 9.8667 0.3041
0.7208 10.5000 0.3162
0.7208 11.1334 0.3125
0.7208 11.7667 0.3223
0.7208 12.4000 0.3365
0.7208 13.0334 0.3310
0.7208 13.6667 0.3182
0.7208 14.3000 0.3264
0.7208 14.9333 0.3268
0.7208 15.5667 0.3406
0.7208 16.2000 0.3334
0.7208 16.8333 0.3284
0.7208 17.4667 0.3375
0.7208 18.1000 0.3444
0.7208 18.7333 0.3353
0.7208 19.3666 0.3403
0.7486 1.0001 0.2554
0.7486 1.6334 0.2442
0.7486 2.2668 0.2362
0.7486 2.9001 0.2538
0.7486 3.5334 0.2598
0.7486 4.1667 0.2627
0.7486 4.8001 0.2639
0.7486 5.4334 0.2688
0.7486 6.0667 0.2825
0.7486 6.7001 0.2867
0.7486 7.3334 0.3075
0.7486 7.9667 0.2922
0.7486 8.6000 0.2936
0.7486 9.2334 0.3101
0.7486 9.8667 0.3033
0.7486 10.5000 0.3194
0.7486 11.1334 0.2926
0.7486 11.7667 0.3193
0.7486 12.4000 0.3061
0.7486 13.0334 0.3180
0.7486 13.6667 0.3233
0.7486 14.3000 0.3091
0.7486 14.9333 0.3139
0.7486 15.5667 0.3369
0.7486 16.2000 0.3284
0.7486 16.8333 0.3339
0.7486 17.4667 0.3195
0.7486 18.1000 0.3337
0.7486 18.7333 0.3141
0.7486 19.3666 0.3374
0.7764 1.0001 0.2579
0.7764 1.6334 0.2500
0.7764 2.2668 0.2378
0.7764 2.9001 0.2525
0.7764 3.5334 0.2384
0.7764 4.1667 0.2493
0.7764 4.8001 0.2566
0.7764 5.4334 0.2586
0.7764 6.0667 0.2821
0.7764 6.7001 0.2756
0.7764 7.3334 0.2943
0.7764 7.9667 0.2875
0.7764 8.6000 0.3109
0.7764 9.2334 0.2981
0.7764 9.8667 0.3132
0.7764 10.5000 0.3228
0.7764 11.1334 0.3205
0.7764 11.7667 0.3116
0.7764 12.4000 0.3456
0.7764 13.0334 0.3047
0.7764 13.6667 0.3498
0.7764 14.3000 0.3252
0.7764 14.9333 0.3632
0.7764 15.5667 0.3434
0.7764 16.2000 0.3557
0.7764 16.8333 0.3522
0.7764 17.4667 0.3942
0.7764 18.1000 0.3873
0.7764 18.7333 0.3982
0.7764 19.3666 0.3669
0.8042 1.0001 0.2604
0.8042 1.6334 0.2438
0.8042 2.2668 0.2379
0.8042 2.9001 0.2327
0.8042 3.5334 0.2597
0.8042 4.1667 0.2700
0.8042 4.8001 0.2746
0.8042 5.4334 0.2579
0.8042 6.0667 0.3095
0.8042 6.7001 0.3291
0.8042 7.3334 0.2772
0.8042 7.9667 0.2868
0.8042 8.6000 0.3190
0.8042 9.2334 0.3347
0.8042 9.8667 0.2859
0.8042 10.5000 0.3489
0.8042 11.1334 0.3295
0.8042 11.7667 0.3581
0.8042 12.4000 0.3383
0.8042 13.0334 0.3814
0.8042 13.6667 0.4236
0.8042 14.3000 0.3434
0.8042 14.9333 0.4509
0.8042 15.5667 0.3600
0.8042 16.2000 0.3686
0.8042 16.8333 0.3585
0.8042 17.4667 0.3911
0.8042 18.1000 0.3538
0.8042 18.7333 0.4543
0.8042 19.3666 0.4224
0.8320 1.0001 0.2677
0.8320 1.6334 0.2506
0.8320 2.2668 0.2759
0.8320 2.9001 0.2980
0.8320 3.5334 0.2959
0.8320 4.1667 0.2770
0.8320 4.8001 0.3041
0.8320 5.4334 0.2633
0.8320 6.0667 0.3209
0.8320 6.7001 0.2758
0.8320 7.3334 0.2489
0.8320 7.9667 0.3350
0.8320 8.6000 0.3563
0.8320 9.2334 0.3286
0.8320 9.8667 0.3244
0.8320 10.5000 0.3463
0.8320 11.1334 0.3444
0.8320 11.7667 0.3263
0.8320 12.4000 0.3602
0.8320 13.0334 0.3624
0.8320 13.6667 0.3413
0.8320 14.3000 0.4803
0.8320 14.9333 0.4025
0.8320 15.5667 0.3996
0.8320 16.2000 0.3915
0.8320 16.8333 0.3707
0.8320 17.4667 0.4009
0.8320 18.1000 0.3689
0.8320 18.7333 0.4107
0.8320 19.3666 0.4477
0.8598 1.0001 0.2531
0.8598 1.6334 0.3057
0.8598 2.2668 0.3018
0.8598 2.9001 0.2946
0.8598 3.5334 0.2582
0.8598 4.1667 0.3034
0.8598 4.8001 0.2718
0.8598 5.4334 0.3674
0.8598 6.0667 0.2968
0.8598 6.7001 0.3275
0.8598 7.3334 0.3050
0.8598 7.9667 0.3326
0.8598 8.6000 0.2506
0.8598 9.2334 0.3342
0.8598 9.8667 0.3432
0.8598 10.5000 0.3293
0.8598 11.1334 0.2957
0.8598 11.7667 0.3945
0.8598 12.4000 0.3319
0.8598 13.0334 0.3830
0.8598 13.6667 0.4103
0.8598 14.3000 0.3750
0.8598 14.9333 0.3227
0.8598 15.5667 0.3848
0.8598 16.2000 0.4301
0.8598 16.8333 0.4935
0.8598 17.4667 0.3410
0.8598 18.1000 0.4299
0.8598 18.7333 0.3647
0.8598 19.3666 0.5283
0.8877 1.0001 0.3145
0.8877 1.6334 0.3095
0.8877 2.2668 0.2866
0.8877 2.9001 0.2806
0.8877 3.5334 0.3267
0.8877 4.1667 0.3508
0.8877 4.8001 0.2685
0.8877 5.4334 0.3641
0.8877 6.0667 0.3610
0.8877 6.7001 0.3067
0.8877 7.3334 0.3706
0.8877 7.9667 0.3486
0.8877 8.6000 0.2743
0.8877 9.2334 0.4234
0.8877 9.8667 0.4219
0.8877 10.5000 0.3512
0.8877 11.1334 0.3677
0.8877 11.7667 0.3531
0.8877 12.4000 0.4076
0.8877 13.0334 0.3936
0.8877 13.6667 0.3686
0.8877 14.3000 0.4468
0.8877 14.9333 0.3830
0.8877 15.5667 0.4025
0.8877 16.2000 0.4185
0.8877 16.8333 0.3798
0.8877 17.4667 0.4094
0.8877 18.1000 0.3611
0.8877 18.7333 0.4132
0.8877 19.3666 0.4678
0.9155 1.0001 0.2843
0.9155 1.6334 0.3384
0.9155 2.2668 0.3657
0.9155 2.9001 0.3441
0.9155 3.5334 0.2939
0.9155 4.1667 0.2816
0.9155 4.8001 0.2986
0.9155 5.4334 0.3394
0.9155 6.0667 0.3423
0.9155 6.7001 0.3120
0.9155 7.3334 0.3536
0.9155 7.9667 0.3682
0.9155 8.6000 0.3602
0.9155 9.2334 0.3257
0.9155 9.8667 0.3440
0.9155 10.5000 0.3614
0.9155 11.1334 0.4189
0.9155 11.7667 0.3301
0.9155 12.4000 0.3721
0.9155 13.0334 0.3369
0.9155 13.6667 0.4150
0.9155 14.3000 0.3567
0.9155 14.9333 0.4314
0.9155 15.5667 0.3650
0.9155 16.2000 0.3701
0.9155 16.8333 0.3464
0.9155 17.4667 0.3722
0.9155 18.1000 0.3745
0.9155 18.7333 0.3419
0.9155 19.3666 0.3526
0.9433 1.0001 0.2668
0.9433 1.6334 0.4133
0.9433 2.2668 nan
0.9433 2.9001 0.1755
0.9433 3.5334 nan
0.9433 4.1667 nan
0.9433 4.8001 nan
0.9433 5.4334 nan
0.9433 6.0667 nan
0.9433 6.7001 nan
0.9433 7.3334 nan
0.9433 7.9667 nan
0.9433 8.6000 nan
0.9433 9.2334 nan
0.9433 9.8667 nan
0.9433 10.5000 nan
0.9433 11.1334 nan
0.9433 11.7667 nan
0.9433 12.4000 nan
0.9433 13.0334 nan
0.9433 13.6667 nan
0.9433 14.3000 nan
0.9433 14.9333 nan
0.9433 15.5667 nan
0.9433 16.2000 nan
0.9433 16.8333 nan
0.9433 17.4667 nan
0.9433 18.1000 nan
0.9433 18.7333 nan
0.9433 19.3666 nan


==> data/kdd_bucketed/mode2_sbm_GCN.csv <==
0.1366 1.0001 nan
0.1366 1.6334 nan
0.1366 2.2668 nan
0.1366 2.9001 nan
0.1366 3.5334 nan
0.1366 4.1667 nan
0.1366 4.8001 nan
0.1366 5.4334 nan
0.1366 6.0667 nan
0.1366 6.7001 nan
0.1366 7.3334 nan
0.1366 7.9667 nan
0.1366 8.6000 nan
0.1366 9.2334 nan
0.1366 9.8667 nan
0.1366 10.5000 nan
0.1366 11.1334 nan
0.1366 11.7667 nan
0.1366 12.4000 nan
0.1366 13.0334 nan
0.1366 13.6667 nan
0.1366 14.3000 nan
0.1366 14.9333 nan
0.1366 15.5667 nan
0.1366 16.2000 nan
0.1366 16.8333 nan
0.1366 17.4667 nan
0.1366 18.1000 nan
0.1366 18.7333 nan
0.1366 19.3666 nan
0.1644 1.0001 0.1591
0.1644 1.6334 0.1401
0.1644 2.2668 0.1286
0.1644 2.9001 0.1327
0.1644 3.5334 0.1382
0.1644 4.1667 0.1400
0.1644 4.8001 nan
0.1644 5.4334 nan
0.1644 6.0667 nan
0.1644 6.7001 nan
0.1644 7.3334 nan
0.1644 7.9667 nan
0.1644 8.6000 nan
0.1644 9.2334 nan
0.1644 9.8667 nan
0.1644 10.5000 nan
0.1644 11.1334 nan
0.1644 11.7667 nan
0.1644 12.4000 nan
0.1644 13.0334 nan
0.1644 13.6667 nan
0.1644 14.3000 nan
0.1644 14.9333 nan
0.1644 15.5667 nan
0.1644 16.2000 nan
0.1644 16.8333 nan
0.1644 17.4667 nan
0.1644 18.1000 nan
0.1644 18.7333 nan
0.1644 19.3666 nan
0.1922 1.0001 0.1456
0.1922 1.6334 0.1333
0.1922 2.2668 0.1515
0.1922 2.9001 0.1467
0.1922 3.5334 0.1416
0.1922 4.1667 0.1447
0.1922 4.8001 0.1374
0.1922 5.4334 0.1343
0.1922 6.0667 0.1434
0.1922 6.7001 0.1378
0.1922 7.3334 0.1415
0.1922 7.9667 0.1427
0.1922 8.6000 0.1425
0.1922 9.2334 0.1368
0.1922 9.8667 0.1493
0.1922 10.5000 0.1420
0.1922 11.1334 0.1386
0.1922 11.7667 0.1349
0.1922 12.4000 0.1423
0.1922 13.0334 0.1363
0.1922 13.6667 0.1372
0.1922 14.3000 0.1375
0.1922 14.9333 0.1394
0.1922 15.5667 0.1382
0.1922 16.2000 0.1355
0.1922 16.8333 0.1369
0.1922 17.4667 0.1357
0.1922 18.1000 0.1385
0.1922 18.7333 0.1325
0.1922 19.3666 0.1313
0.2200 1.0001 0.1850
0.2200 1.6334 0.1452
0.2200 2.2668 0.1437
0.2200 2.9001 0.1438
0.2200 3.5334 0.1409
0.2200 4.1667 0.1462
0.2200 4.8001 0.1454
0.2200 5.4334 0.1416
0.2200 6.0667 0.1426
0.2200 6.7001 0.1415
0.2200 7.3334 0.1433
0.2200 7.9667 0.1463
0.2200 8.6000 0.1463
0.2200 9.2334 0.1414
0.2200 9.8667 0.1459
0.2200 10.5000 0.1399
0.2200 11.1334 0.1485
0.2200 11.7667 0.1404
0.2200 12.4000 0.1379
0.2200 13.0334 0.1423
0.2200 13.6667 0.1402
0.2200 14.3000 0.1426
0.2200 14.9333 0.1429
0.2200 15.5667 0.1410
0.2200 16.2000 0.1415
0.2200 16.8333 0.1438
0.2200 17.4667 0.1407
0.2200 18.1000 0.1452
0.2200 18.7333 0.1339
0.2200 19.3666 0.1463
0.2478 1.0001 0.1640
0.2478 1.6334 0.1528
0.2478 2.2668 0.1424
0.2478 2.9001 0.1500
0.2478 3.5334 0.1631
0.2478 4.1667 0.1414
0.2478 4.8001 0.1551
0.2478 5.4334 0.1411
0.2478 6.0667 0.1505
0.2478 6.7001 0.1527
0.2478 7.3334 0.1452
0.2478 7.9667 0.1477
0.2478 8.6000 0.1466
0.2478 9.2334 0.1506
0.2478 9.8667 0.1516
0.2478 10.5000 0.1442
0.2478 11.1334 0.1547
0.2478 11.7667 0.1520
0.2478 12.4000 0.1389
0.2478 13.0334 0.1493
0.2478 13.6667 0.1404
0.2478 14.3000 0.1448
0.2478 14.9333 0.1458
0.2478 15.5667 0.1459
0.2478 16.2000 0.1385
0.2478 16.8333 0.1428
0.2478 17.4667 0.1392
0.2478 18.1000 0.1391
0.2478 18.7333 0.1425
0.2478 19.3666 0.1426
0.2757 1.0001 0.1606
0.2757 1.6334 0.1788
0.2757 2.2668 0.1461
0.2757 2.9001 0.1617
0.2757 3.5334 0.1549
0.2757 4.1667 0.1487
0.2757 4.8001 0.1485
0.2757 5.4334 0.1588
0.2757 6.0667 0.1640
0.2757 6.7001 0.1499
0.2757 7.3334 0.1526
0.2757 7.9667 0.1475
0.2757 8.6000 0.1606
0.2757 9.2334 0.1558
0.2757 9.8667 0.1559
0.2757 10.5000 0.1486
0.2757 11.1334 0.1506
0.2757 11.7667 0.1456
0.2757 12.4000 0.1472
0.2757 13.0334 0.1490
0.2757 13.6667 0.1461
0.2757 14.3000 0.1536
0.2757 14.9333 0.1573
0.2757 15.5667 0.1478
0.2757 16.2000 0.1546
0.2757 16.8333 0.1519
0.2757 17.4667 0.1530
0.2757 18.1000 0.1478
0.2757 18.7333 0.1499
0.2757 19.3666 0.1482
0.3035 1.0001 0.1877
0.3035 1.6334 0.1615
0.3035 2.2668 0.1700
0.3035 2.9001 0.1641
0.3035 3.5334 0.1688
0.3035 4.1667 0.1611
0.3035 4.8001 0.1748
0.3035 5.4334 0.1646
0.3035 6.0667 0.1587
0.3035 6.7001 0.1518
0.3035 7.3334 0.1598
0.3035 7.9667 0.1735
0.3035 8.6000 0.1534
0.3035 9.2334 0.1697
0.3035 9.8667 0.1698
0.3035 10.5000 0.1675
0.3035 11.1334 0.1732
0.3035 11.7667 0.1696
0.3035 12.4000 0.1595
0.3035 13.0334 0.1638
0.3035 13.6667 0.1682
0.3035 14.3000 0.1704
0.3035 14.9333 0.1579
0.3035 15.5667 0.1787
0.3035 16.2000 0.1714
0.3035 16.8333 0.1757
0.3035 17.4667 0.1687
0.3035 18.1000 0.1804
0.3035 18.7333 0.1626
0.3035 19.3666 0.1603
0.3313 1.0001 0.2032
0.3313 1.6334 0.1772
0.3313 2.2668 0.1682
0.3313 2.9001 0.1774
0.3313 3.5334 0.1580
0.3313 4.1667 0.1600
0.3313 4.8001 0.1674
0.3313 5.4334 0.1763
0.3313 6.0667 0.1689
0.3313 6.7001 0.1770
0.3313 7.3334 0.1883
0.3313 7.9667 0.1704
0.3313 8.6000 0.1832
0.3313 9.2334 0.1877
0.3313 9.8667 0.2036
0.3313 10.5000 0.1674
0.3313 11.1334 0.1769
0.3313 11.7667 0.2070
0.3313 12.4000 0.1786
0.3313 13.0334 0.2079
0.3313 13.6667 0.1782
0.3313 14.3000 0.1853
0.3313 14.9333 0.2171
0.3313 15.5667 0.2051
0.3313 16.2000 0.1867
0.3313 16.8333 0.1760
0.3313 17.4667 0.2021
0.3313 18.1000 0.2064
0.3313 18.7333 0.2155
0.3313 19.3666 0.1986
0.3591 1.0001 0.1998
0.3591 1.6334 0.1887
0.3591 2.2668 0.1894
0.3591 2.9001 0.1836
0.3591 3.5334 0.1878
0.3591 4.1667 0.2177
0.3591 4.8001 0.1940
0.3591 5.4334 0.1908
0.3591 6.0667 0.1880
0.3591 6.7001 0.2189
0.3591 7.3334 0.2051
0.3591 7.9667 0.1814
0.3591 8.6000 0.1920
0.3591 9.2334 0.2078
0.3591 9.8667 0.1944
0.3591 10.5000 0.2379
0.3591 11.1334 0.2319
0.3591 11.7667 0.2371
0.3591 12.4000 0.2618
0.3591 13.0334 0.2141
0.3591 13.6667 0.2493
0.3591 14.3000 0.2188
0.3591 14.9333 0.2497
0.3591 15.5667 0.3093
0.3591 16.2000 0.2558
0.3591 16.8333 0.2822
0.3591 17.4667 0.3057
0.3591 18.1000 0.2544
0.3591 18.7333 0.2928
0.3591 19.3666 0.2499
0.3869 1.0001 0.2321
0.3869 1.6334 0.2348
0.3869 2.2668 0.1957
0.3869 2.9001 0.1998
0.3869 3.5334 0.2081
0.3869 4.1667 0.2454
0.3869 4.8001 0.2223
0.3869 5.4334 0.2410
0.3869 6.0667 0.2391
0.3869 6.7001 0.2279
0.3869 7.3334 0.2482
0.3869 7.9667 0.2564
0.3869 8.6000 0.2553
0.3869 9.2334 0.2710
0.3869 9.8667 0.2279
0.3869 10.5000 0.2774
0.3869 11.1334 0.2503
0.3869 11.7667 0.2626
0.3869 12.4000 0.2941
0.3869 13.0334 0.2955
0.3869 13.6667 0.3151
0.3869 14.3000 0.3506
0.3869 14.9333 0.3117
0.3869 15.5667 0.3088
0.3869 16.2000 0.3866
0.3869 16.8333 0.3833
0.3869 17.4667 0.3714
0.3869 18.1000 0.3575
0.3869 18.7333 0.3777
0.3869 19.3666 0.4077
0.4147 1.0001 0.2449
0.4147 1.6334 0.2187
0.4147 2.2668 0.2201
0.4147 2.9001 0.2218
0.4147 3.5334 0.2733
0.4147 4.1667 0.2511
0.4147 4.8001 0.2412
0.4147 5.4334 0.2381
0.4147 6.0667 0.2619
0.4147 6.7001 0.2713
0.4147 7.3334 0.2884
0.4147 7.9667 0.3211
0.4147 8.6000 0.3455
0.4147 9.2334 0.3027
0.4147 9.8667 0.3325
0.4147 10.5000 0.3113
0.4147 11.1334 0.3744
0.4147 11.7667 0.3982
0.4147 12.4000 0.3824
0.4147 13.0334 0.3908
0.4147 13.6667 0.4113
0.4147 14.3000 0.4283
0.4147 14.9333 0.4181
0.4147 15.5667 0.4458
0.4147 16.2000 0.4380
0.4147 16.8333 0.4940
0.4147 17.4667 0.5102
0.4147 18.1000 0.5314
0.4147 18.7333 0.5237
0.4147 19.3666 0.4353
0.4426 1.0001 0.2416
0.4426 1.6334 0.2448
0.4426 2.2668 0.2474
0.4426 2.9001 0.2677
0.4426 3.5334 0.2604
0.4426 4.1667 0.2495
0.4426 4.8001 0.3287
0.4426 5.4334 0.3387
0.4426 6.0667 0.3457
0.4426 6.7001 0.3109
0.4426 7.3334 0.3632
0.4426 7.9667 0.3506
0.4426 8.6000 0.3687
0.4426 9.2334 0.3934
0.4426 9.8667 0.4209
0.4426 10.5000 0.4312
0.4426 11.1334 0.4550
0.4426 11.7667 0.3953
0.4426 12.4000 0.4322
0.4426 13.0334 0.5326
0.4426 13.6667 0.4588
0.4426 14.3000 0.4741
0.4426 14.9333 0.4818
0.4426 15.5667 0.5292
0.4426 16.2000 0.4507
0.4426 16.8333 0.5025
0.4426 17.4667 0.5366
0.4426 18.1000 0.5416
0.4426 18.7333 0.5812
0.4426 19.3666 0.5705
0.4704 1.0001 0.2757
0.4704 1.6334 0.2765
0.4704 2.2668 0.3016
0.4704 2.9001 0.2821
0.4704 3.5334 0.3008
0.4704 4.1667 0.2998
0.4704 4.8001 0.3496
0.4704 5.4334 0.3788
0.4704 6.0667 0.3596
0.4704 6.7001 0.3880
0.4704 7.3334 0.4062
0.4704 7.9667 0.4226
0.4704 8.6000 0.3809
0.4704 9.2334 0.4545
0.4704 9.8667 0.4744
0.4704 10.5000 0.5091
0.4704 11.1334 0.4875
0.4704 11.7667 0.4981
0.4704 12.4000 0.5572
0.4704 13.0334 0.5300
0.4704 13.6667 0.5280
0.4704 14.3000 0.5835
0.4704 14.9333 0.5878
0.4704 15.5667 0.5465
0.4704 16.2000 0.5768
0.4704 16.8333 0.6028
0.4704 17.4667 0.5749
0.4704 18.1000 0.6121
0.4704 18.7333 0.6133
0.4704 19.3666 0.6232
0.4982 1.0001 0.2878
0.4982 1.6334 0.2964
0.4982 2.2668 0.2723
0.4982 2.9001 0.3230
0.4982 3.5334 0.3786
0.4982 4.1667 0.3895
0.4982 4.8001 0.3964
0.4982 5.4334 0.4130
0.4982 6.0667 0.4141
0.4982 6.7001 0.4596
0.4982 7.3334 0.4431
0.4982 7.9667 0.5113
0.4982 8.6000 0.4817
0.4982 9.2334 0.5138
0.4982 9.8667 0.5031
0.4982 10.5000 0.5594
0.4982 11.1334 0.5243
0.4982 11.7667 0.5737
0.4982 12.4000 0.5680
0.4982 13.0334 0.5549
0.4982 13.6667 0.5693
0.4982 14.3000 0.6129
0.4982 14.9333 0.6063
0.4982 15.5667 0.6231
0.4982 16.2000 0.6323
0.4982 16.8333 0.6289
0.4982 17.4667 0.6421
0.4982 18.1000 0.6155
0.4982 18.7333 0.6174
0.4982 19.3666 0.6207
0.5260 1.0001 0.3256
0.5260 1.6334 0.3072
0.5260 2.2668 0.3677
0.5260 2.9001 0.3460
0.5260 3.5334 0.3996
0.5260 4.1667 0.4219
0.5260 4.8001 0.4494
0.5260 5.4334 0.4377
0.5260 6.0667 0.4592
0.5260 6.7001 0.4820
0.5260 7.3334 0.5201
0.5260 7.9667 0.5444
0.5260 8.6000 0.5592
0.5260 9.2334 0.5649
0.5260 9.8667 0.5897
0.5260 10.5000 0.6002
0.5260 11.1334 0.5865
0.5260 11.7667 0.6326
0.5260 12.4000 0.5785
0.5260 13.0334 0.6218
0.5260 13.6667 0.6581
0.5260 14.3000 0.6282
0.5260 14.9333 0.6741
0.5260 15.5667 0.6742
0.5260 16.2000 0.6487
0.5260 16.8333 0.6309
0.5260 17.4667 0.6552
0.5260 18.1000 0.6607
0.5260 18.7333 0.6573
0.5260 19.3666 0.6746
0.5538 1.0001 0.3250
0.5538 1.6334 0.3726
0.5538 2.2668 0.3598
0.5538 2.9001 0.3799
0.5538 3.5334 0.3735
0.5538 4.1667 0.4494
0.5538 4.8001 0.4934
0.5538 5.4334 0.5042
0.5538 6.0667 0.5309
0.5538 6.7001 0.6100
0.5538 7.3334 0.5529
0.5538 7.9667 0.6023
0.5538 8.6000 0.5731
0.5538 9.2334 0.6174
0.5538 9.8667 0.6237
0.5538 10.5000 0.6352
0.5538 11.1334 0.6698
0.5538 11.7667 0.6452
0.5538 12.4000 0.6509
0.5538 13.0334 0.6270
0.5538 13.6667 0.6689
0.5538 14.3000 0.6541
0.5538 14.9333 0.6290
0.5538 15.5667 0.6333
0.5538 16.2000 0.6459
0.5538 16.8333 0.6233
0.5538 17.4667 0.6484
0.5538 18.1000 0.7011
0.5538 18.7333 0.6763
0.5538 19.3666 0.6432
0.5817 1.0001 0.3523
0.5817 1.6334 0.3915
0.5817 2.2668 0.3851
0.5817 2.9001 0.4318
0.5817 3.5334 0.4648
0.5817 4.1667 0.5053
0.5817 4.8001 0.4923
0.5817 5.4334 0.5141
0.5817 6.0667 0.5617
0.5817 6.7001 0.5614
0.5817 7.3334 0.5905
0.5817 7.9667 0.5889
0.5817 8.6000 0.6164
0.5817 9.2334 0.6576
0.5817 9.8667 0.6233
0.5817 10.5000 0.6253
0.5817 11.1334 0.6243
0.5817 11.7667 0.6034
0.5817 12.4000 0.6691
0.5817 13.0334 0.6505
0.5817 13.6667 0.6537
0.5817 14.3000 0.6524
0.5817 14.9333 0.6448
0.5817 15.5667 0.6471
0.5817 16.2000 0.6630
0.5817 16.8333 0.6850
0.5817 17.4667 0.6612
0.5817 18.1000 0.6673
0.5817 18.7333 0.6519
0.5817 19.3666 0.6987
0.6095 1.0001 0.3558
0.6095 1.6334 0.3890
0.6095 2.2668 0.4404
0.6095 2.9001 0.4552
0.6095 3.5334 0.4636
0.6095 4.1667 0.4893
0.6095 4.8001 0.5283
0.6095 5.4334 0.5813
0.6095 6.0667 0.5955
0.6095 6.7001 0.5751
0.6095 7.3334 0.5998
0.6095 7.9667 0.6227
0.6095 8.6000 0.6504
0.6095 9.2334 0.6321
0.6095 9.8667 0.6557
0.6095 10.5000 0.6297
0.6095 11.1334 0.6923
0.6095 11.7667 0.6909
0.6095 12.4000 0.6964
0.6095 13.0334 0.6911
0.6095 13.6667 0.6499
0.6095 14.3000 0.6867
0.6095 14.9333 0.6783
0.6095 15.5667 0.6631
0.6095 16.2000 0.7034
0.6095 16.8333 0.7043
0.6095 17.4667 0.7046
0.6095 18.1000 0.7133
0.6095 18.7333 0.6833
0.6095 19.3666 0.6677
0.6373 1.0001 0.3961
0.6373 1.6334 0.4191
0.6373 2.2668 0.4706
0.6373 2.9001 0.4688
0.6373 3.5334 0.5171
0.6373 4.1667 0.5197
0.6373 4.8001 0.5461
0.6373 5.4334 0.5693
0.6373 6.0667 0.5900
0.6373 6.7001 0.5944
0.6373 7.3334 0.6299
0.6373 7.9667 0.6249
0.6373 8.6000 0.6227
0.6373 9.2334 0.6382
0.6373 9.8667 0.6765
0.6373 10.5000 0.6510
0.6373 11.1334 0.6491
0.6373 11.7667 0.6578
0.6373 12.4000 0.6658
0.6373 13.0334 0.6522
0.6373 13.6667 0.6813
0.6373 14.3000 0.6753
0.6373 14.9333 0.6555
0.6373 15.5667 0.6899
0.6373 16.2000 0.6966
0.6373 16.8333 0.6899
0.6373 17.4667 0.6865
0.6373 18.1000 0.6915
0.6373 18.7333 0.6689
0.6373 19.3666 0.6814
0.6651 1.0001 0.3779
0.6651 1.6334 0.4037
0.6651 2.2668 0.4405
0.6651 2.9001 0.4922
0.6651 3.5334 0.4874
0.6651 4.1667 0.5381
0.6651 4.8001 0.5728
0.6651 5.4334 0.5644
0.6651 6.0667 0.6168
0.6651 6.7001 0.6248
0.6651 7.3334 0.6338
0.6651 7.9667 0.6266
0.6651 8.6000 0.6615
0.6651 9.2334 0.6489
0.6651 9.8667 0.6405
0.6651 10.5000 0.6680
0.6651 11.1334 0.6631
0.6651 11.7667 0.6807
0.6651 12.4000 0.6540
0.6651 13.0334 0.6814
0.6651 13.6667 0.6656
0.6651 14.3000 0.6792
0.6651 14.9333 0.6994
0.6651 15.5667 0.6835
0.6651 16.2000 0.6897
0.6651 16.8333 0.6715
0.6651 17.4667 0.6715
0.6651 18.1000 0.6634
0.6651 18.7333 0.6631
0.6651 19.3666 0.6736
0.6929 1.0001 0.4387
0.6929 1.6334 0.4142
0.6929 2.2668 0.4708
0.6929 2.9001 0.4749
0.6929 3.5334 0.5204
0.6929 4.1667 0.5330
0.6929 4.8001 0.5479
0.6929 5.4334 0.6053
0.6929 6.0667 0.5681
0.6929 6.7001 0.6264
0.6929 7.3334 0.6306
0.6929 7.9667 0.6477
0.6929 8.6000 0.6240
0.6929 9.2334 0.6742
0.6929 9.8667 0.6690
0.6929 10.5000 0.6630
0.6929 11.1334 0.6886
0.6929 11.7667 0.6786
0.6929 12.4000 0.6617
0.6929 13.0334 0.6720
0.6929 13.6667 0.6884
0.6929 14.3000 0.6674
0.6929 14.9333 0.7033
0.6929 15.5667 0.6655
0.6929 16.2000 0.6765
0.6929 16.8333 0.6323
0.6929 17.4667 0.6767
0.6929 18.1000 0.6770
0.6929 18.7333 0.6779
0.6929 19.3666 0.6951
0.7208 1.0001 0.3932
0.7208 1.6334 0.4363
0.7208 2.2668 0.4645
0.7208 2.9001 0.4718
0.7208 3.5334 0.5277
0.7208 4.1667 0.5222
0.7208 4.8001 0.5542
0.7208 5.4334 0.5696
0.7208 6.0667 0.5860
0.7208 6.7001 0.5853
0.7208 7.3334 0.6157
0.7208 7.9667 0.6129
0.7208 8.6000 0.6239
0.7208 9.2334 0.6490
0.7208 9.8667 0.6541
0.7208 10.5000 0.6324
0.7208 11.1334 0.6464
0.7208 11.7667 0.6580
0.7208 12.4000 0.6573
0.7208 13.0334 0.6717
0.7208 13.6667 0.6501
0.7208 14.3000 0.6757
0.7208 14.9333 0.6748
0.7208 15.5667 0.6424
0.7208 16.2000 0.6831
0.7208 16.8333 0.6755
0.7208 17.4667 0.6848
0.7208 18.1000 0.6652
0.7208 18.7333 0.6539
0.7208 19.3666 0.6811
0.7486 1.0001 0.4071
0.7486 1.6334 0.4340
0.7486 2.2668 0.4434
0.7486 2.9001 0.4932
0.7486 3.5334 0.4777
0.7486 4.1667 0.5180
0.7486 4.8001 0.5347
0.7486 5.4334 0.5528
0.7486 6.0667 0.5535
0.7486 6.7001 0.5630
0.7486 7.3334 0.5859
0.7486 7.9667 0.5913
0.7486 8.6000 0.6298
0.7486 9.2334 0.6190
0.7486 9.8667 0.6083
0.7486 10.5000 0.6211
0.7486 11.1334 0.6367
0.7486 11.7667 0.6467
0.7486 12.4000 0.6350
0.7486 13.0334 0.6281
0.7486 13.6667 0.6491
0.7486 14.3000 0.6447
0.7486 14.9333 0.6224
0.7486 15.5667 0.6454
0.7486 16.2000 0.6561
0.7486 16.8333 0.6535
0.7486 17.4667 0.6529
0.7486 18.1000 0.6805
0.7486 18.7333 0.6680
0.7486 19.3666 0.6563
0.7764 1.0001 0.3951
0.7764 1.6334 0.4161
0.7764 2.2668 0.4391
0.7764 2.9001 0.4337
0.7764 3.5334 0.5008
0.7764 4.1667 0.4932
0.7764 4.8001 0.5333
0.7764 5.4334 0.5588
0.7764 6.0667 0.5535
0.7764 6.7001 0.5613
0.7764 7.3334 0.5821
0.7764 7.9667 0.5923
0.7764 8.6000 0.6012
0.7764 9.2334 0.5875
0.7764 9.8667 0.5974
0.7764 10.5000 0.6133
0.7764 11.1334 0.6026
0.7764 11.7667 0.6180
0.7764 12.4000 0.6614
0.7764 13.0334 0.6481
0.7764 13.6667 0.6678
0.7764 14.3000 0.6894
0.7764 14.9333 0.6398
0.7764 15.5667 0.6736
0.7764 16.2000 0.6549
0.7764 16.8333 0.6696
0.7764 17.4667 0.6274
0.7764 18.1000 0.5876
0.7764 18.7333 0.5943
0.7764 19.3666 0.6901
0.8042 1.0001 0.4138
0.8042 1.6334 0.4549
0.8042 2.2668 0.4126
0.8042 2.9001 0.4346
0.8042 3.5334 0.4357
0.8042 4.1667 0.5100
0.8042 4.8001 0.4922
0.8042 5.4334 0.5535
0.8042 6.0667 0.5185
0.8042 6.7001 0.5294
0.8042 7.3334 0.5513
0.8042 7.9667 0.5640
0.8042 8.6000 0.5728
0.8042 9.2334 0.6006
0.8042 9.8667 0.5506
0.8042 10.5000 0.6033
0.8042 11.1334 0.6114
0.8042 11.7667 0.5713
0.8042 12.4000 0.5817
0.8042 13.0334 0.5368
0.8042 13.6667 0.5040
0.8042 14.3000 0.6617
0.8042 14.9333 0.4940
0.8042 15.5667 0.6366
0.8042 16.2000 0.5949
0.8042 16.8333 0.6271
0.8042 17.4667 0.5805
0.8042 18.1000 0.5622
0.8042 18.7333 0.5387
0.8042 19.3666 0.5329
0.8320 1.0001 0.4077
0.8320 1.6334 0.4607
0.8320 2.2668 0.3722
0.8320 2.9001 0.4362
0.8320 3.5334 0.4030
0.8320 4.1667 0.4306
0.8320 4.8001 0.4485
0.8320 5.4334 0.5585
0.8320 6.0667 0.4481
0.8320 6.7001 0.5766
0.8320 7.3334 0.5064
0.8320 7.9667 0.4716
0.8320 8.6000 0.4574
0.8320 9.2334 0.5147
0.8320 9.8667 0.4946
0.8320 10.5000 0.4634
0.8320 11.1334 0.5063
0.8320 11.7667 0.5282
0.8320 12.4000 0.4727
0.8320 13.0334 0.5220
0.8320 13.6667 0.4785
0.8320 14.3000 0.4874
0.8320 14.9333 0.5129
0.8320 15.5667 0.4788
0.8320 16.2000 0.4626
0.8320 16.8333 0.5040
0.8320 17.4667 0.5011
0.8320 18.1000 0.5559
0.8320 18.7333 0.5428
0.8320 19.3666 0.5706
0.8598 1.0001 0.4739
0.8598 1.6334 0.4047
0.8598 2.2668 0.4020
0.8598 2.9001 0.3981
0.8598 3.5334 0.4505
0.8598 4.1667 0.4707
0.8598 4.8001 0.4600
0.8598 5.4334 0.4111
0.8598 6.0667 0.4260
0.8598 6.7001 0.3849
0.8598 7.3334 0.4506
0.8598 7.9667 0.4721
0.8598 8.6000 0.4429
0.8598 9.2334 0.5112
0.8598 9.8667 0.4368
0.8598 10.5000 0.3799
0.8598 11.1334 0.4737
0.8598 11.7667 0.4702
0.8598 12.4000 0.5229
0.8598 13.0334 0.4673
0.8598 13.6667 0.4678
0.8598 14.3000 0.4394
0.8598 14.9333 0.4809
0.8598 15.5667 0.4032
0.8598 16.2000 0.4168
0.8598 16.8333 0.4207
0.8598 17.4667 0.4371
0.8598 18.1000 0.4162
0.8598 18.7333 0.5541
0.8598 19.3666 0.4809
0.8877 1.0001 0.3960
0.8877 1.6334 0.4451
0.8877 2.2668 0.3724
0.8877 2.9001 0.3607
0.8877 3.5334 0.4678
0.8877 4.1667 0.4046
0.8877 4.8001 0.4105
0.8877 5.4334 0.4031
0.8877 6.0667 0.4277
0.8877 6.7001 0.4053
0.8877 7.3334 0.2947
0.8877 7.9667 0.4693
0.8877 8.6000 0.4136
0.8877 9.2334 0.3797
0.8877 9.8667 0.4245
0.8877 10.5000 0.4104
0.8877 11.1334 0.4435
0.8877 11.7667 0.4177
0.8877 12.4000 0.4406
0.8877 13.0334 0.4754
0.8877 13.6667 0.4965
0.8877 14.3000 0.3991
0.8877 14.9333 0.4549
0.8877 15.5667 0.4539
0.8877 16.2000 0.4985
0.8877 16.8333 0.4075
0.8877 17.4667 0.3544
0.8877 18.1000 0.4197
0.8877 18.7333 0.4706
0.8877 19.3666 0.4490
0.9155 1.0001 0.3528
0.9155 1.6334 0.4625
0.9155 2.2668 0.4448
0.9155 2.9001 0.3346
0.9155 3.5334 0.3465
0.9155 4.1667 0.3714
0.9155 4.8001 0.3976
0.9155 5.4334 0.3427
0.9155 6.0667 0.3642
0.9155 6.7001 0.3955
0.9155 7.3334 0.3360
0.9155 7.9667 0.3677
0.9155 8.6000 0.4025
0.9155 9.2334 0.3691
0.9155 9.8667 0.3925
0.9155 10.5000 0.3913
0.9155 11.1334 0.4008
0.9155 11.7667 0.4324
0.9155 12.4000 0.3995
0.9155 13.0334 0.4008
0.9155 13.6667 0.3826
0.9155 14.3000 0.4945
0.9155 14.9333 0.4121
0.9155 15.5667 0.4441
0.9155 16.2000 0.3889
0.9155 16.8333 0.4324
0.9155 17.4667 0.3825
0.9155 18.1000 0.4653
0.9155 18.7333 0.4325
0.9155 19.3666 0.3509
0.9433 1.0001 0.3867
0.9433 1.6334 0.3766
0.9433 2.2668 nan
0.9433 2.9001 0.3250
0.9433 3.5334 nan
0.9433 4.1667 nan
0.9433 4.8001 nan
0.9433 5.4334 nan
0.9433 6.0667 nan
0.9433 6.7001 nan
0.9433 7.3334 nan
0.9433 7.9667 nan
0.9433 8.6000 nan
0.9433 9.2334 nan
0.9433 9.8667 nan
0.9433 10.5000 nan
0.9433 11.1334 nan
0.9433 11.7667 nan
0.9433 12.4000 nan
0.9433 13.0334 nan
0.9433 13.6667 nan
0.9433 14.3000 nan
0.9433 14.9333 nan
0.9433 15.5667 nan
0.9433 16.2000 nan
0.9433 16.8333 nan
0.9433 17.4667 nan
0.9433 18.1000 nan
0.9433 18.7333 nan
0.9433 19.3666 nan


==> data/kdd_bucketed/mode2_sbm_GIN.csv <==
0.1366 1.0001 nan
0.1366 1.6334 nan
0.1366 2.2668 nan
0.1366 2.9001 nan
0.1366 3.5334 nan
0.1366 4.1667 nan
0.1366 4.8001 nan
0.1366 5.4334 nan
0.1366 6.0667 nan
0.1366 6.7001 nan
0.1366 7.3334 nan
0.1366 7.9667 nan
0.1366 8.6000 nan
0.1366 9.2334 nan
0.1366 9.8667 nan
0.1366 10.5000 nan
0.1366 11.1334 nan
0.1366 11.7667 nan
0.1366 12.4000 nan
0.1366 13.0334 nan
0.1366 13.6667 nan
0.1366 14.3000 nan
0.1366 14.9333 nan
0.1366 15.5667 nan
0.1366 16.2000 nan
0.1366 16.8333 nan
0.1366 17.4667 nan
0.1366 18.1000 nan
0.1366 18.7333 nan
0.1366 19.3666 nan
0.1644 1.0001 0.1110
0.1644 1.6334 0.1146
0.1644 2.2668 0.1299
0.1644 2.9001 0.1228
0.1644 3.5334 0.1171
0.1644 4.1667 0.1183
0.1644 4.8001 nan
0.1644 5.4334 nan
0.1644 6.0667 nan
0.1644 6.7001 nan
0.1644 7.3334 nan
0.1644 7.9667 nan
0.1644 8.6000 nan
0.1644 9.2334 nan
0.1644 9.8667 nan
0.1644 10.5000 nan
0.1644 11.1334 nan
0.1644 11.7667 nan
0.1644 12.4000 nan
0.1644 13.0334 nan
0.1644 13.6667 nan
0.1644 14.3000 nan
0.1644 14.9333 nan
0.1644 15.5667 nan
0.1644 16.2000 nan
0.1644 16.8333 nan
0.1644 17.4667 nan
0.1644 18.1000 nan
0.1644 18.7333 nan
0.1644 19.3666 nan
0.1922 1.0001 0.1239
0.1922 1.6334 0.1150
0.1922 2.2668 0.1162
0.1922 2.9001 0.1200
0.1922 3.5334 0.1124
0.1922 4.1667 0.1162
0.1922 4.8001 0.1181
0.1922 5.4334 0.1139
0.1922 6.0667 0.1185
0.1922 6.7001 0.1188
0.1922 7.3334 0.1133
0.1922 7.9667 0.1136
0.1922 8.6000 0.1118
0.1922 9.2334 0.1098
0.1922 9.8667 0.1127
0.1922 10.5000 0.1151
0.1922 11.1334 0.1145
0.1922 11.7667 0.1112
0.1922 12.4000 0.1122
0.1922 13.0334 0.1173
0.1922 13.6667 0.1116
0.1922 14.3000 0.1161
0.1922 14.9333 0.1094
0.1922 15.5667 0.1134
0.1922 16.2000 0.1117
0.1922 16.8333 0.1117
0.1922 17.4667 0.1116
0.1922 18.1000 0.1101
0.1922 18.7333 0.1149
0.1922 19.3666 0.1100
0.2200 1.0001 0.1208
0.2200 1.6334 0.1143
0.2200 2.2668 0.1210
0.2200 2.9001 0.1165
0.2200 3.5334 0.1209
0.2200 4.1667 0.1151
0.2200 4.8001 0.1186
0.2200 5.4334 0.1140
0.2200 6.0667 0.1173
0.2200 6.7001 0.1150
0.2200 7.3334 0.1192
0.2200 7.9667 0.1146
0.2200 8.6000 0.1172
0.2200 9.2334 0.1154
0.2200 9.8667 0.1205
0.2200 10.5000 0.1139
0.2200 11.1334 0.1179
0.2200 11.7667 0.1162
0.2200 12.4000 0.1134
0.2200 13.0334 0.1146
0.2200 13.6667 0.1122
0.2200 14.3000 0.1160
0.2200 14.9333 0.1138
0.2200 15.5667 0.1148
0.2200 16.2000 0.1203
0.2200 16.8333 0.1186
0.2200 17.4667 0.1098
0.2200 18.1000 0.1154
0.2200 18.7333 0.1177
0.2200 19.3666 0.1141
0.2478 1.0001 0.1211
0.2478 1.6334 0.1240
0.2478 2.2668 0.1190
0.2478 2.9001 0.1177
0.2478 3.5334 0.1331
0.2478 4.1667 0.1191
0.2478 4.8001 0.1177
0.2478 5.4334 0.1158
0.2478 6.0667 0.1179
0.2478 6.7001 0.1194
0.2478 7.3334 0.1179
0.2478 7.9667 0.1165
0.2478 8.6000 0.1146
0.2478 9.2334 0.1193
0.2478 9.8667 0.1197
0.2478 10.5000 0.1151
0.2478 11.1334 0.1161
0.2478 11.7667 0.1167
0.2478 12.4000 0.1181
0.2478 13.0334 0.1145
0.2478 13.6667 0.1128
0.2478 14.3000 0.1200
0.2478 14.9333 0.1176
0.2478 15.5667 0.1153
0.2478 16.2000 0.1149
0.2478 16.8333 0.1144
0.2478 17.4667 0.1172
0.2478 18.1000 0.1176
0.2478 18.7333 0.1177
0.2478 19.3666 0.1198
0.2757 1.0001 0.1300
0.2757 1.6334 0.1279
0.2757 2.2668 0.1207
0.2757 2.9001 0.1199
0.2757 3.5334 0.1193
0.2757 4.1667 0.1208
0.2757 4.8001 0.1184
0.2757 5.4334 0.1225
0.2757 6.0667 0.1172
0.2757 6.7001 0.1214
0.2757 7.3334 0.1236
0.2757 7.9667 0.1173
0.2757 8.6000 0.1188
0.2757 9.2334 0.1194
0.2757 9.8667 0.1206
0.2757 10.5000 0.1213
0.2757 11.1334 0.1212
0.2757 11.7667 0.1214
0.2757 12.4000 0.1202
0.2757 13.0334 0.1182
0.2757 13.6667 0.1195
0.2757 14.3000 0.1203
0.2757 14.9333 0.1201
0.2757 15.5667 0.1260
0.2757 16.2000 0.1241
0.2757 16.8333 0.1171
0.2757 17.4667 0.1252
0.2757 18.1000 0.1242
0.2757 18.7333 0.1214
0.2757 19.3666 0.1208
0.3035 1.0001 0.1245
0.3035 1.6334 0.1237
0.3035 2.2668 0.1188
0.3035 2.9001 0.1219
0.3035 3.5334 0.1206
0.3035 4.1667 0.1197
0.3035 4.8001 0.1250
0.3035 5.4334 0.1230
0.3035 6.0667 0.1253
0.3035 6.7001 0.1183
0.3035 7.3334 0.1232
0.3035 7.9667 0.1248
0.3035 8.6000 0.1270
0.3035 9.2334 0.1222
0.3035 9.8667 0.1236
0.3035 10.5000 0.1245
0.3035 11.1334 0.1224
0.3035 11.7667 0.1213
0.3035 12.4000 0.1280
0.3035 13.0334 0.1322
0.3035 13.6667 0.1227
0.3035 14.3000 0.1247
0.3035 14.9333 0.1307
0.3035 15.5667 0.1219
0.3035 16.2000 0.1278
0.3035 16.8333 0.1248
0.3035 17.4667 0.1307
0.3035 18.1000 0.1296
0.3035 18.7333 0.1432
0.3035 19.3666 0.1339
0.3313 1.0001 0.1284
0.3313 1.6334 0.1214
0.3313 2.2668 0.1282
0.3313 2.9001 0.1230
0.3313 3.5334 0.1255
0.3313 4.1667 0.1289
0.3313 4.8001 0.1216
0.3313 5.4334 0.1223
0.3313 6.0667 0.1268
0.3313 6.7001 0.1291
0.3313 7.3334 0.1319
0.3313 7.9667 0.1235
0.3313 8.6000 0.1233
0.3313 9.2334 0.1235
0.3313 9.8667 0.1235
0.3313 10.5000 0.1296
0.3313 11.1334 0.1274
0.3313 11.7667 0.1227
0.3313 12.4000 0.1288
0.3313 13.0334 0.1352
0.3313 13.6667 0.1278
0.3313 14.3000 0.1314
0.3313 14.9333 0.1330
0.3313 15.5667 0.1297
0.3313 16.2000 0.1359
0.3313 16.8333 0.1383
0.3313 17.4667 0.1374
0.3313 18.1000 0.1450
0.3313 18.7333 0.1432
0.3313 19.3666 0.1401
0.3591 1.0001 0.1451
0.3591 1.6334 0.1343
0.3591 2.2668 0.1288
0.3591 2.9001 0.1210
0.3591 3.5334 0.1296
0.3591 4.1667 0.1255
0.3591 4.8001 0.1274
0.3591 5.4334 0.1311
0.3591 6.0667 0.1277
0.3591 6.7001 0.1343
0.3591 7.3334 0.1282
0.3591 7.9667 0.1312
0.3591 8.6000 0.1354
0.3591 9.2334 0.1326
0.3591 9.8667 0.1345
0.3591 10.5000 0.1480
0.3591 11.1334 0.1441
0.3591 11.7667 0.1484
0.3591 12.4000 0.1475
0.3591 13.0334 0.1404
0.3591 13.6667 0.1530
0.3591 14.3000 0.1534
0.3591 14.9333 0.1410
0.3591 15.5667 0.1487
0.3591 16.2000 0.1641
0.3591 16.8333 0.1493
0.3591 17.4667 0.1517
0.3591 18.1000 0.1429
0.3591 18.7333 0.1669
0.3591 19.3666 0.1618
0.3869 1.0001 0.1435
0.3869 1.6334 0.1367
0.3869 2.2668 0.1376
0.3869 2.9001 0.1267
0.3869 3.5334 0.1418
0.3869 4.1667 0.1321
0.3869 4.8001 0.1410
0.3869 5.4334 0.1389
0.3869 6.0667 0.1382
0.3869 6.7001 0.1367
0.3869 7.3334 0.1311
0.3869 7.9667 0.1847
0.3869 8.6000 0.1450
0.3869 9.2334 0.1460
0.3869 9.8667 0.1381
0.3869 10.5000 0.1549
0.3869 11.1334 0.1495
0.3869 11.7667 0.1604
0.3869 12.4000 0.1503
0.3869 13.0334 0.1690
0.3869 13.6667 0.1510
0.3869 14.3000 0.1667
0.3869 14.9333 0.1637
0.3869 15.5667 0.1669
0.3869 16.2000 0.2082
0.3869 16.8333 0.1979
0.3869 17.4667 0.1877
0.3869 18.1000 0.1813
0.3869 18.7333 0.1672
0.3869 19.3666 0.2164
0.4147 1.0001 0.1533
0.4147 1.6334 0.1427
0.4147 2.2668 0.1374
0.4147 2.9001 0.1427
0.4147 3.5334 0.1428
0.4147 4.1667 0.1377
0.4147 4.8001 0.1481
0.4147 5.4334 0.1422
0.4147 6.0667 0.1478
0.4147 6.7001 0.1461
0.4147 7.3334 0.1401
0.4147 7.9667 0.1485
0.4147 8.6000 0.1667
0.4147 9.2334 0.1564
0.4147 9.8667 0.1861
0.4147 10.5000 0.1713
0.4147 11.1334 0.1893
0.4147 11.7667 0.1760
0.4147 12.4000 0.1696
0.4147 13.0334 0.1851
0.4147 13.6667 0.1731
0.4147 14.3000 0.1822
0.4147 14.9333 0.1959
0.4147 15.5667 0.2348
0.4147 16.2000 0.2216
0.4147 16.8333 0.2234
0.4147 17.4667 0.2218
0.4147 18.1000 0.2276
0.4147 18.7333 0.2434
0.4147 19.3666 0.2335
0.4426 1.0001 0.1618
0.4426 1.6334 0.1445
0.4426 2.2668 0.1368
0.4426 2.9001 0.1420
0.4426 3.5334 0.1511
0.4426 4.1667 0.1520
0.4426 4.8001 0.1570
0.4426 5.4334 0.1601
0.4426 6.0667 0.1656
0.4426 6.7001 0.1574
0.4426 7.3334 0.1633
0.4426 7.9667 0.1809
0.4426 8.6000 0.1700
0.4426 9.2334 0.1835
0.4426 9.8667 0.2069
0.4426 10.5000 0.1692
0.4426 11.1334 0.1948
0.4426 11.7667 0.1962
0.4426 12.4000 0.2238
0.4426 13.0334 0.1993
0.4426 13.6667 0.2409
0.4426 14.3000 0.2292
0.4426 14.9333 0.2302
0.4426 15.5667 0.2338
0.4426 16.2000 0.2508
0.4426 16.8333 0.2358
0.4426 17.4667 0.2675
0.4426 18.1000 0.2457
0.4426 18.7333 0.2771
0.4426 19.3666 0.2710
0.4704 1.0001 0.1559
0.4704 1.6334 0.1470
0.4704 2.2668 0.1463
0.4704 2.9001 0.1538
0.4704 3.5334 0.1640
0.4704 4.1667 0.1615
0.4704 4.8001 0.1760
0.4704 5.4334 0.1816
0.4704 6.0667 0.1723
0.4704 6.7001 0.1735
0.4704 7.3334 0.1759
0.4704 7.9667 0.1825
0.4704 8.6000 0.1959
0.4704 9.2334 0.1907
0.4704 9.8667 0.2021
0.4704 10.5000 0.2250
0.4704 11.1334 0.2219
0.4704 11.7667 0.2350
0.4704 12.4000 0.2187
0.4704 13.0334 0.2609
0.4704 13.6667 0.2449
0.4704 14.3000 0.2602
0.4704 14.9333 0.2682
0.4704 15.5667 0.2812
0.4704 16.2000 0.2951
0.4704 16.8333 0.2723
0.4704 17.4667 0.2849
0.4704 18.1000 0.3082
0.4704 18.7333 0.3014
0.4704 19.3666 0.2973
0.4982 1.0001 0.1514
0.4982 1.6334 0.1672
0.4982 2.2668 0.1578
0.4982 2.9001 0.1624
0.4982 3.5334 0.1672
0.4982 4.1667 0.1754
0.4982 4.8001 0.1623
0.4982 5.4334 0.1841
0.4982 6.0667 0.1918
0.4982 6.7001 0.1774
0.4982 7.3334 0.1884
0.4982 7.9667 0.2295
0.4982 8.6000 0.2271
0.4982 9.2334 0.2221
0.4982 9.8667 0.2464
0.4982 10.5000 0.2370
0.4982 11.1334 0.2339
0.4982 11.7667 0.2519
0.4982 12.4000 0.2813
0.4982 13.0334 0.2709
0.4982 13.6667 0.2763
0.4982 14.3000 0.2687
0.4982 14.9333 0.2976
0.4982 15.5667 0.2916
0.4982 16.2000 0.2910
0.4982 16.8333 0.3000
0.4982 17.4667 0.3220
0.4982 18.1000 0.3168
0.4982 18.7333 0.3217
0.4982 19.3666 0.3209
0.5260 1.0001 0.1670
0.5260 1.6334 0.1649
0.5260 2.2668 0.1593
0.5260 2.9001 0.1699
0.5260 3.5334 0.1778
0.5260 4.1667 0.1795
0.5260 4.8001 0.1885
0.5260 5.4334 0.1905
0.5260 6.0667 0.1917
0.5260 6.7001 0.2021
0.5260 7.3334 0.2118
0.5260 7.9667 0.2223
0.5260 8.6000 0.2432
0.5260 9.2334 0.2434
0.5260 9.8667 0.2685
0.5260 10.5000 0.2648
0.5260 11.1334 0.2680
0.5260 11.7667 0.2633
0.5260 12.4000 0.2651
0.5260 13.0334 0.2651
0.5260 13.6667 0.3077
0.5260 14.3000 0.2910
0.5260 14.9333 0.2951
0.5260 15.5667 0.3161
0.5260 16.2000 0.3154
0.5260 16.8333 0.3157
0.5260 17.4667 0.3222
0.5260 18.1000 0.3286
0.5260 18.7333 0.3567
0.5260 19.3666 0.3399
0.5538 1.0001 0.1753
0.5538 1.6334 0.1745
0.5538 2.2668 0.1733
0.5538 2.9001 0.1751
0.5538 3.5334 0.1802
0.5538 4.1667 0.1904
0.5538 4.8001 0.1942
0.5538 5.4334 0.2326
0.5538 6.0667 0.2202
0.5538 6.7001 0.2267
0.5538 7.3334 0.2585
0.5538 7.9667 0.2421
0.5538 8.6000 0.2411
0.5538 9.2334 0.2635
0.5538 9.8667 0.2760
0.5538 10.5000 0.2877
0.5538 11.1334 0.2787
0.5538 11.7667 0.2614
0.5538 12.4000 0.2930
0.5538 13.0334 0.3105
0.5538 13.6667 0.3122
0.5538 14.3000 0.2961
0.5538 14.9333 0.3228
0.5538 15.5667 0.3070
0.5538 16.2000 0.3163
0.5538 16.8333 0.3226
0.5538 17.4667 0.3503
0.5538 18.1000 0.3423
0.5538 18.7333 0.3211
0.5538 19.3666 0.3300
0.5817 1.0001 0.1777
0.5817 1.6334 0.1762
0.5817 2.2668 0.1838
0.5817 2.9001 0.1786
0.5817 3.5334 0.1881
0.5817 4.1667 0.2242
0.5817 4.8001 0.2012
0.5817 5.4334 0.2166
0.5817 6.0667 0.2273
0.5817 6.7001 0.2388
0.5817 7.3334 0.2444
0.5817 7.9667 0.2476
0.5817 8.6000 0.2608
0.5817 9.2334 0.2671
0.5817 9.8667 0.2725
0.5817 10.5000 0.2604
0.5817 11.1334 0.2921
0.5817 11.7667 0.2804
0.5817 12.4000 0.3034
0.5817 13.0334 0.2982
0.5817 13.6667 0.3202
0.5817 14.3000 0.3000
0.5817 14.9333 0.3162
0.5817 15.5667 0.3226
0.5817 16.2000 0.3207
0.5817 16.8333 0.3418
0.5817 17.4667 0.3399
0.5817 18.1000 0.3566
0.5817 18.7333 0.3450
0.5817 19.3666 0.3283
0.6095 1.0001 0.1832
0.6095 1.6334 0.1843
0.6095 2.2668 0.1918
0.6095 2.9001 0.1927
0.6095 3.5334 0.2158
0.6095 4.1667 0.1970
0.6095 4.8001 0.2334
0.6095 5.4334 0.2292
0.6095 6.0667 0.2447
0.6095 6.7001 0.2399
0.6095 7.3334 0.2567
0.6095 7.9667 0.2629
0.6095 8.6000 0.2772
0.6095 9.2334 0.2850
0.6095 9.8667 0.2829
0.6095 10.5000 0.2969
0.6095 11.1334 0.3003
0.6095 11.7667 0.2985
0.6095 12.4000 0.3002
0.6095 13.0334 0.3112
0.6095 13.6667 0.3072
0.6095 14.3000 0.3299
0.6095 14.9333 0.3146
0.6095 15.5667 0.3122
0.6095 16.2000 0.3200
0.6095 16.8333 0.3311
0.6095 17.4667 0.3353
0.6095 18.1000 0.3431
0.6095 18.7333 0.3231
0.6095 19.3666 0.3421
0.6373 1.0001 0.1843
0.6373 1.6334 0.1999
0.6373 2.2668 0.2113
0.6373 2.9001 0.2074
0.6373 3.5334 0.2173
0.6373 4.1667 0.2242
0.6373 4.8001 0.2419
0.6373 5.4334 0.2350
0.6373 6.0667 0.2490
0.6373 6.7001 0.2556
0.6373 7.3334 0.2618
0.6373 7.9667 0.2664
0.6373 8.6000 0.2675
0.6373 9.2334 0.2965
0.6373 9.8667 0.2887
0.6373 10.5000 0.2830
0.6373 11.1334 0.2905
0.6373 11.7667 0.3106
0.6373 12.4000 0.3200
0.6373 13.0334 0.2990
0.6373 13.6667 0.3058
0.6373 14.3000 0.3166
0.6373 14.9333 0.3209
0.6373 15.5667 0.2978
0.6373 16.2000 0.3257
0.6373 16.8333 0.3206
0.6373 17.4667 0.3183
0.6373 18.1000 0.3380
0.6373 18.7333 0.3277
0.6373 19.3666 0.3105
0.6651 1.0001 0.1883
0.6651 1.6334 0.1857
0.6651 2.2668 0.1955
0.6651 2.9001 0.2054
0.6651 3.5334 0.2178
0.6651 4.1667 0.2159
0.6651 4.8001 0.2320
0.6651 5.4334 0.2313
0.6651 6.0667 0.2402
0.6651 6.7001 0.2751
0.6651 7.3334 0.2647
0.6651 7.9667 0.2687
0.6651 8.6000 0.2803
0.6651 9.2334 0.2835
0.6651 9.8667 0.2874
0.6651 10.5000 0.2848
0.6651 11.1334 0.2893
0.6651 11.7667 0.2973
0.6651 12.4000 0.3118
0.6651 13.0334 0.3173
0.6651 13.6667 0.3052
0.6651 14.3000 0.3346
0.6651 14.9333 0.3180
0.6651 15.5667 0.3065
0.6651 16.2000 0.3277
0.6651 16.8333 0.3186
0.6651 17.4667 0.3236
0.6651 18.1000 0.3188
0.6651 18.7333 0.3286
0.6651 19.3666 0.3476
0.6929 1.0001 0.1721
0.6929 1.6334 0.1916
0.6929 2.2668 0.1980
0.6929 2.9001 0.1989
0.6929 3.5334 0.2145
0.6929 4.1667 0.2397
0.6929 4.8001 0.2317
0.6929 5.4334 0.2371
0.6929 6.0667 0.2368
0.6929 6.7001 0.2551
0.6929 7.3334 0.2625
0.6929 7.9667 0.2720
0.6929 8.6000 0.2634
0.6929 9.2334 0.2810
0.6929 9.8667 0.2832
0.6929 10.5000 0.2861
0.6929 11.1334 0.3002
0.6929 11.7667 0.2861
0.6929 12.4000 0.2849
0.6929 13.0334 0.3144
0.6929 13.6667 0.2989
0.6929 14.3000 0.3152
0.6929 14.9333 0.3100
0.6929 15.5667 0.3159
0.6929 16.2000 0.3048
0.6929 16.8333 0.3019
0.6929 17.4667 0.2951
0.6929 18.1000 0.3195
0.6929 18.7333 0.3223
0.6929 19.3666 0.3198
0.7208 1.0001 0.1874
0.7208 1.6334 0.1999
0.7208 2.2668 0.2035
0.7208 2.9001 0.2042
0.7208 3.5334 0.2164
0.7208 4.1667 0.2277
0.7208 4.8001 0.2291
0.7208 5.4334 0.2392
0.7208 6.0667 0.2547
0.7208 6.7001 0.2428
0.7208 7.3334 0.2567
0.7208 7.9667 0.2544
0.7208 8.6000 0.2621
0.7208 9.2334 0.2793
0.7208 9.8667 0.2780
0.7208 10.5000 0.2799
0.7208 11.1334 0.2682
0.7208 11.7667 0.3022
0.7208 12.4000 0.2897
0.7208 13.0334 0.2923
0.7208 13.6667 0.2946
0.7208 14.3000 0.3050
0.7208 14.9333 0.2881
0.7208 15.5667 0.2959
0.7208 16.2000 0.3115
0.7208 16.8333 0.3017
0.7208 17.4667 0.3106
0.7208 18.1000 0.3030
0.7208 18.7333 0.3074
0.7208 19.3666 0.3213
0.7486 1.0001 0.2008
0.7486 1.6334 0.2075
0.7486 2.2668 0.1904
0.7486 2.9001 0.2097
0.7486 3.5334 0.2031
0.7486 4.1667 0.2063
0.7486 4.8001 0.2257
0.7486 5.4334 0.2401
0.7486 6.0667 0.2437
0.7486 6.7001 0.2348
0.7486 7.3334 0.2440
0.7486 7.9667 0.2568
0.7486 8.6000 0.2557
0.7486 9.2334 0.2665
0.7486 9.8667 0.2519
0.7486 10.5000 0.2796
0.7486 11.1334 0.2725
0.7486 11.7667 0.2682
0.7486 12.4000 0.2793
0.7486 13.0334 0.2786
0.7486 13.6667 0.2839
0.7486 14.3000 0.2921
0.7486 14.9333 0.2954
0.7486 15.5667 0.2968
0.7486 16.2000 0.3115
0.7486 16.8333 0.3033
0.7486 17.4667 0.2928
0.7486 18.1000 0.2954
0.7486 18.7333 0.2886
0.7486 19.3666 0.2930
0.7764 1.0001 0.2070
0.7764 1.6334 0.1998
0.7764 2.2668 0.1923
0.7764 2.9001 0.2090
0.7764 3.5334 0.2069
0.7764 4.1667 0.2223
0.7764 4.8001 0.2158
0.7764 5.4334 0.2256
0.7764 6.0667 0.2125
0.7764 6.7001 0.2310
0.7764 7.3334 0.2554
0.7764 7.9667 0.2375
0.7764 8.6000 0.2514
0.7764 9.2334 0.2541
0.7764 9.8667 0.2519
0.7764 10.5000 0.2519
0.7764 11.1334 0.2635
0.7764 11.7667 0.2818
0.7764 12.4000 0.2544
0.7764 13.0334 0.2757
0.7764 13.6667 0.2596
0.7764 14.3000 0.2897
0.7764 14.9333 0.2659
0.7764 15.5667 0.2819
0.7764 16.2000 0.2866
0.7764 16.8333 0.2890
0.7764 17.4667 0.2919
0.7764 18.1000 0.2810
0.7764 18.7333 0.2856
0.7764 19.3666 0.2900
0.8042 1.0001 0.2052
0.8042 1.6334 0.1962
0.8042 2.2668 0.2044
0.8042 2.9001 0.1976
0.8042 3.5334 0.2173
0.8042 4.1667 0.2269
0.8042 4.8001 0.2090
0.8042 5.4334 0.2229
0.8042 6.0667 0.1959
0.8042 6.7001 0.2149
0.8042 7.3334 0.2194
0.8042 7.9667 0.2393
0.8042 8.6000 0.2269
0.8042 9.2334 0.2432
0.8042 9.8667 0.2449
0.8042 10.5000 0.2602
0.8042 11.1334 0.2406
0.8042 11.7667 0.2838
0.8042 12.4000 0.2552
0.8042 13.0334 0.2634
0.8042 13.6667 0.2467
0.8042 14.3000 0.2608
0.8042 14.9333 0.2466
0.8042 15.5667 0.2596
0.8042 16.2000 0.2516
0.8042 16.8333 0.2958
0.8042 17.4667 0.2624
0.8042 18.1000 0.2957
0.8042 18.7333 0.2603
0.8042 19.3666 0.2550
0.8320 1.0001 0.2068
0.8320 1.6334 0.2084
0.8320 2.2668 0.2142
0.8320 2.9001 0.1925
0.8320 3.5334 0.2252
0.8320 4.1667 0.2052
0.8320 4.8001 0.2294
0.8320 5.4334 0.1986
0.8320 6.0667 0.2015
0.8320 6.7001 0.2326
0.8320 7.3334 0.2190
0.8320 7.9667 0.2135
0.8320 8.6000 0.2246
0.8320 9.2334 0.2720
0.8320 9.8667 0.2446
0.8320 10.5000 0.2252
0.8320 11.1334 0.2350
0.8320 11.7667 0.2471
0.8320 12.4000 0.2462
0.8320 13.0334 0.2343
0.8320 13.6667 0.2424
0.8320 14.3000 0.2385
0.8320 14.9333 0.2697
0.8320 15.5667 0.2708
0.8320 16.2000 0.2293
0.8320 16.8333 0.2248
0.8320 17.4667 0.2760
0.8320 18.1000 0.2072
0.8320 18.7333 0.2193
0.8320 19.3666 0.2161
0.8598 1.0001 0.2119
0.8598 1.6334 0.1938
0.8598 2.2668 0.2390
0.8598 2.9001 0.2180
0.8598 3.5334 0.2244
0.8598 4.1667 0.2209
0.8598 4.8001 0.2153
0.8598 5.4334 0.2372
0.8598 6.0667 0.2028
0.8598 6.7001 0.2266
0.8598 7.3334 0.2519
0.8598 7.9667 0.2910
0.8598 8.6000 0.2295
0.8598 9.2334 0.2383
0.8598 9.8667 0.2492
0.8598 10.5000 0.2416
0.8598 11.1334 0.2989
0.8598 11.7667 0.1944
0.8598 12.4000 0.2233
0.8598 13.0334 0.2319
0.8598 13.6667 0.2264
0.8598 14.3000 0.2321
0.8598 14.9333 0.2324
0.8598 15.5667 0.2196
0.8598 16.2000 0.2507
0.8598 16.8333 0.2682
0.8598 17.4667 0.2506
0.8598 18.1000 0.2436
0.8598 18.7333 0.2268
0.8598 19.3666 0.2071
0.8877 1.0001 0.2524
0.8877 1.6334 0.2369
0.8877 2.2668 0.1903
0.8877 2.9001 0.2541
0.8877 3.5334 0.1957
0.8877 4.1667 0.2092
0.8877 4.8001 0.2032
0.8877 5.4334 0.2055
0.8877 6.0667 0.2514
0.8877 6.7001 0.1938
0.8877 7.3334 0.2480
0.8877 7.9667 0.2039
0.8877 8.6000 0.2672
0.8877 9.2334 0.2157
0.8877 9.8667 0.2209
0.8877 10.5000 0.2179
0.8877 11.1334 0.2433
0.8877 11.7667 0.2372
0.8877 12.4000 0.2154
0.8877 13.0334 0.1962
0.8877 13.6667 0.1997
0.8877 14.3000 0.2613
0.8877 14.9333 0.2477
0.8877 15.5667 0.2618
0.8877 16.2000 0.2409
0.8877 16.8333 0.2274
0.8877 17.4667 0.2802
0.8877 18.1000 0.2513
0.8877 18.7333 0.2195
0.8877 19.3666 0.2529
0.9155 1.0001 0.1975
0.9155 1.6334 0.2157
0.9155 2.2668 0.2227
0.9155 2.9001 0.2273
0.9155 3.5334 0.2310
0.9155 4.1667 0.2051
0.9155 4.8001 0.2351
0.9155 5.4334 0.2514
0.9155 6.0667 0.2265
0.9155 6.7001 0.2025
0.9155 7.3334 0.2351
0.9155 7.9667 0.2303
0.9155 8.6000 0.2343
0.9155 9.2334 0.2111
0.9155 9.8667 0.2386
0.9155 10.5000 0.2444
0.9155 11.1334 0.2428
0.9155 11.7667 0.2031
0.9155 12.4000 0.2459
0.9155 13.0334 0.2082
0.9155 13.6667 0.2145
0.9155 14.3000 0.2197
0.9155 14.9333 0.2848
0.9155 15.5667 0.2614
0.9155 16.2000 0.2664
0.9155 16.8333 0.2667
0.9155 17.4667 0.2041
0.9155 18.1000 0.2112
0.9155 18.7333 0.2513
0.9155 19.3666 0.2144
0.9433 1.0001 0.1626
0.9433 1.6334 0.1818
0.9433 2.2668 nan
0.9433 2.9001 0.2012
0.9433 3.5334 nan
0.9433 4.1667 nan
0.9433 4.8001 nan
0.9433 5.4334 nan
0.9433 6.0667 nan
0.9433 6.7001 nan
0.9433 7.3334 nan
0.9433 7.9667 nan
0.9433 8.6000 nan
0.9433 9.2334 nan
0.9433 9.8667 nan
0.9433 10.5000 nan
0.9433 11.1334 nan
0.9433 11.7667 nan
0.9433 12.4000 nan
0.9433 13.0334 nan
0.9433 13.6667 nan
0.9433 14.3000 nan
0.9433 14.9333 nan
0.9433 15.5667 nan
0.9433 16.2000 nan
0.9433 16.8333 nan
0.9433 17.4667 nan
0.9433 18.1000 nan
0.9433 18.7333 nan
0.9433 19.3666 nan


==> data/kdd_bucketed/mode2_sbm_GraphSAGE.csv <==
0.1366 1.0001 nan
0.1366 1.6334 nan
0.1366 2.2668 nan
0.1366 2.9001 nan
0.1366 3.5334 nan
0.1366 4.1667 nan
0.1366 4.8001 nan
0.1366 5.4334 nan
0.1366 6.0667 nan
0.1366 6.7001 nan
0.1366 7.3334 nan
0.1366 7.9667 nan
0.1366 8.6000 nan
0.1366 9.2334 nan
0.1366 9.8667 nan
0.1366 10.5000 nan
0.1366 11.1334 nan
0.1366 11.7667 nan
0.1366 12.4000 nan
0.1366 13.0334 nan
0.1366 13.6667 nan
0.1366 14.3000 nan
0.1366 14.9333 nan
0.1366 15.5667 nan
0.1366 16.2000 nan
0.1366 16.8333 nan
0.1366 17.4667 nan
0.1366 18.1000 nan
0.1366 18.7333 nan
0.1366 19.3666 nan
0.1644 1.0001 0.3406
0.1644 1.6334 0.3732
0.1644 2.2668 0.5000
0.1644 2.9001 0.3250
0.1644 3.5334 0.3218
0.1644 4.1667 0.3967
0.1644 4.8001 nan
0.1644 5.4334 nan
0.1644 6.0667 nan
0.1644 6.7001 nan
0.1644 7.3334 nan
0.1644 7.9667 nan
0.1644 8.6000 nan
0.1644 9.2334 nan
0.1644 9.8667 nan
0.1644 10.5000 nan
0.1644 11.1334 nan
0.1644 11.7667 nan
0.1644 12.4000 nan
0.1644 13.0334 nan
0.1644 13.6667 nan
0.1644 14.3000 nan
0.1644 14.9333 nan
0.1644 15.5667 nan
0.1644 16.2000 nan
0.1644 16.8333 nan
0.1644 17.4667 nan
0.1644 18.1000 nan
0.1644 18.7333 nan
0.1644 19.3666 nan
0.1922 1.0001 0.3671
0.1922 1.6334 0.4422
0.1922 2.2668 0.3470
0.1922 2.9001 0.4308
0.1922 3.5334 0.4989
0.1922 4.1667 0.3645
0.1922 4.8001 0.3610
0.1922 5.4334 0.5230
0.1922 6.0667 0.3982
0.1922 6.7001 0.4155
0.1922 7.3334 0.3771
0.1922 7.9667 0.4270
0.1922 8.6000 0.4419
0.1922 9.2334 0.4188
0.1922 9.8667 0.3373
0.1922 10.5000 0.4215
0.1922 11.1334 0.4180
0.1922 11.7667 0.4698
0.1922 12.4000 0.4032
0.1922 13.0334 0.4483
0.1922 13.6667 0.4242
0.1922 14.3000 0.4646
0.1922 14.9333 0.3551
0.1922 15.5667 0.3982
0.1922 16.2000 0.4284
0.1922 16.8333 0.4466
0.1922 17.4667 0.3726
0.1922 18.1000 0.4434
0.1922 18.7333 0.3978
0.1922 19.3666 0.4368
0.2200 1.0001 0.3489
0.2200 1.6334 0.3474
0.2200 2.2668 0.3572
0.2200 2.9001 0.3263
0.2200 3.5334 0.3844
0.2200 4.1667 0.4012
0.2200 4.8001 0.3432
0.2200 5.4334 0.4136
0.2200 6.0667 0.3870
0.2200 6.7001 0.3844
0.2200 7.3334 0.3830
0.2200 7.9667 0.4305
0.2200 8.6000 0.3414
0.2200 9.2334 0.3995
0.2200 9.8667 0.4050
0.2200 10.5000 0.3832
0.2200 11.1334 0.4422
0.2200 11.7667 0.3974
0.2200 12.4000 0.4101
0.2200 13.0334 0.4532
0.2200 13.6667 0.4405
0.2200 14.3000 0.4171
0.2200 14.9333 0.4350
0.2200 15.5667 0.4657
0.2200 16.2000 0.4307
0.2200 16.8333 0.4405
0.2200 17.4667 0.4122
0.2200 18.1000 0.4013
0.2200 18.7333 0.4201
0.2200 19.3666 0.4360
0.2478 1.0001 0.3680
0.2478 1.6334 0.3864
0.2478 2.2668 0.3441
0.2478 2.9001 0.3434
0.2478 3.5334 0.3977
0.2478 4.1667 0.3886
0.2478 4.8001 0.4011
0.2478 5.4334 0.3449
0.2478 6.0667 0.3875
0.2478 6.7001 0.3990
0.2478 7.3334 0.3730
0.2478 7.9667 0.3679
0.2478 8.6000 0.4542
0.2478 9.2334 0.3833
0.2478 9.8667 0.3939
0.2478 10.5000 0.4075
0.2478 11.1334 0.4025
0.2478 11.7667 0.4312
0.2478 12.4000 0.4098
0.2478 13.0334 0.4485
0.2478 13.6667 0.4316
0.2478 14.3000 0.4206
0.2478 14.9333 0.4616
0.2478 15.5667 0.4539
0.2478 16.2000 0.4461
0.2478 16.8333 0.4271
0.2478 17.4667 0.4457
0.2478 18.1000 0.4036
0.2478 18.7333 0.4635
0.2478 19.3666 0.4336
0.2757 1.0001 0.3572
0.2757 1.6334 0.3400
0.2757 2.2668 0.3333
0.2757 2.9001 0.3825
0.2757 3.5334 0.4492
0.2757 4.1667 0.3712
0.2757 4.8001 0.3839
0.2757 5.4334 0.3779
0.2757 6.0667 0.3656
0.2757 6.7001 0.3863
0.2757 7.3334 0.3824
0.2757 7.9667 0.4135
0.2757 8.6000 0.4271
0.2757 9.2334 0.3951
0.2757 9.8667 0.3987
0.2757 10.5000 0.3894
0.2757 11.1334 0.4592
0.2757 11.7667 0.3604
0.2757 12.4000 0.4231
0.2757 13.0334 0.4270
0.2757 13.6667 0.4271
0.2757 14.3000 0.4258
0.2757 14.9333 0.4322
0.2757 15.5667 0.4386
0.2757 16.2000 0.4144
0.2757 16.8333 0.4330
0.2757 17.4667 0.4236
0.2757 18.1000 0.4298
0.2757 18.7333 0.4063
0.2757 19.3666 0.3995
0.3035 1.0001 0.3355
0.3035 1.6334 0.3763
0.3035 2.2668 0.3321
0.3035 2.9001 0.3301
0.3035 3.5334 0.4242
0.3035 4.1667 0.3751
0.3035 4.8001 0.3631
0.3035 5.4334 0.3688
0.3035 6.0667 0.3598
0.3035 6.7001 0.4275
0.3035 7.3334 0.4056
0.3035 7.9667 0.4357
0.3035 8.6000 0.3635
0.3035 9.2334 0.4387
0.3035 9.8667 0.4460
0.3035 10.5000 0.4159
0.3035 11.1334 0.4103
0.3035 11.7667 0.4233
0.3035 12.4000 0.4028
0.3035 13.0334 0.3881
0.3035 13.6667 0.4050
0.3035 14.3000 0.3985
0.3035 14.9333 0.4164
0.3035 15.5667 0.4194
0.3035 16.2000 0.3835
0.3035 16.8333 0.4308
0.3035 17.4667 0.4714
0.3035 18.1000 0.4768
0.3035 18.7333 0.4462
0.3035 19.3666 0.4482
0.3313 1.0001 0.3721
0.3313 1.6334 0.3263
0.3313 2.2668 0.3217
0.3313 2.9001 0.3690
0.3313 3.5334 0.3763
0.3313 4.1667 0.3549
0.3313 4.8001 0.3896
0.3313 5.4334 0.3240
0.3313 6.0667 0.3948
0.3313 6.7001 0.3851
0.3313 7.3334 0.4361
0.3313 7.9667 0.3797
0.3313 8.6000 0.3854
0.3313 9.2334 0.4173
0.3313 9.8667 0.3909
0.3313 10.5000 0.3980
0.3313 11.1334 0.4251
0.3313 11.7667 0.4176
0.3313 12.4000 0.4122
0.3313 13.0334 0.4202
0.3313 13.6667 0.4342
0.3313 14.3000 0.4144
0.3313 14.9333 0.4230
0.3313 15.5667 0.4320
0.3313 16.2000 0.4844
0.3313 16.8333 0.4851
0.3313 17.4667 0.3868
0.3313 18.1000 0.4481
0.3313 18.7333 0.3844
0.3313 19.3666 0.4432
0.3591 1.0001 0.3058
0.3591 1.6334 0.3286
0.3591 2.2668 0.3465
0.3591 2.9001 0.3684
0.3591 3.5334 0.3796
0.3591 4.1667 0.3540
0.3591 4.8001 0.4203
0.3591 5.4334 0.3799
0.3591 6.0667 0.4007
0.3591 6.7001 0.4696
0.3591 7.3334 0.4040
0.3591 7.9667 0.4204
0.3591 8.6000 0.3784
0.3591 9.2334 0.3910
0.3591 9.8667 0.4308
0.3591 10.5000 0.4045
0.3591 11.1334 0.3960
0.3591 11.7667 0.3844
0.3591 12.4000 0.4448
0.3591 13.0334 0.4056
0.3591 13.6667 0.4346
0.3591 14.3000 0.3968
0.3591 14.9333 0.3986
0.3591 15.5667 0.3827
0.3591 16.2000 0.4164
0.3591 16.8333 0.4266
0.3591 17.4667 0.4039
0.3591 18.1000 0.4003
0.3591 18.7333 0.3923
0.3591 19.3666 0.4115
0.3869 1.0001 0.3301
0.3869 1.6334 0.3419
0.3869 2.2668 0.3335
0.3869 2.9001 0.3392
0.3869 3.5334 0.3348
0.3869 4.1667 0.3808
0.3869 4.8001 0.3535
0.3869 5.4334 0.3651
0.3869 6.0667 0.4041
0.3869 6.7001 0.4008
0.3869 7.3334 0.4575
0.3869 7.9667 0.3902
0.3869 8.6000 0.4077
0.3869 9.2334 0.4137
0.3869 9.8667 0.3677
0.3869 10.5000 0.3815
0.3869 11.1334 0.4604
0.3869 11.7667 0.3781
0.3869 12.4000 0.4265
0.3869 13.0334 0.4179
0.3869 13.6667 0.4280
0.3869 14.3000 0.3680
0.3869 14.9333 0.4086
0.3869 15.5667 0.4282
0.3869 16.2000 0.3779
0.3869 16.8333 0.4120
0.3869 17.4667 0.4283
0.3869 18.1000 0.4082
0.3869 18.7333 0.3750
0.3869 19.3666 0.3896
0.4147 1.0001 0.2968
0.4147 1.6334 0.3312
0.4147 2.2668 0.3319
0.4147 2.9001 0.3763
0.4147 3.5334 0.3607
0.4147 4.1667 0.3227
0.4147 4.8001 0.3976
0.4147 5.4334 0.3830
0.4147 6.0667 0.3879
0.4147 6.7001 0.3709
0.4147 7.3334 0.4123
0.4147 7.9667 0.3686
0.4147 8.6000 0.3803
0.4147 9.2334 0.3519
0.4147 9.8667 0.3570
0.4147 10.5000 0.3816
0.4147 11.1334 0.3936
0.4147 11.7667 0.3908
0.4147 12.4000 0.3865
0.4147 13.0334 0.3813
0.4147 13.6667 0.3578
0.4147 14.3000 0.3446
0.4147 14.9333 0.3557
0.4147 15.5667 0.3373
0.4147 16.2000 0.3783
0.4147 16.8333 0.3009
0.4147 17.4667 0.3015
0.4147 18.1000 0.3494
0.4147 18.7333 0.3160
0.4147 19.3666 0.3316
0.4426 1.0001 0.3037
0.4426 1.6334 0.3079
0.4426 2.2668 0.3363
0.4426 2.9001 0.3580
0.4426 3.5334 0.3022
0.4426 4.1667 0.3398
0.4426 4.8001 0.3666
0.4426 5.4334 0.3777
0.4426 6.0667 0.3802
0.4426 6.7001 0.3740
0.4426 7.3334 0.3668
0.4426 7.9667 0.3725
0.4426 8.6000 0.3545
0.4426 9.2334 0.3553
0.4426 9.8667 0.3689
0.4426 10.5000 0.3625
0.4426 11.1334 0.3308
0.4426 11.7667 0.3591
0.4426 12.4000 0.3187
0.4426 13.0334 0.3191
0.4426 13.6667 0.3372
0.4426 14.3000 0.3255
0.4426 14.9333 0.3229
0.4426 15.5667 0.2883
0.4426 16.2000 0.3422
0.4426 16.8333 0.3091
0.4426 17.4667 0.2915
0.4426 18.1000 0.2855
0.4426 18.7333 0.3058
0.4426 19.3666 0.3179
0.4704 1.0001 0.2837
0.4704 1.6334 0.2893
0.4704 2.2668 0.3333
0.4704 2.9001 0.3546
0.4704 3.5334 0.3667
0.4704 4.1667 0.3503
0.4704 4.8001 0.3569
0.4704 5.4334 0.3744
0.4704 6.0667 0.3571
0.4704 6.7001 0.3490
0.4704 7.3334 0.3240
0.4704 7.9667 0.3341
0.4704 8.6000 0.3487
0.4704 9.2334 0.3543
0.4704 9.8667 0.3112
0.4704 10.5000 0.3293
0.4704 11.1334 0.3152
0.4704 11.7667 0.3120
0.4704 12.4000 0.2883
0.4704 13.0334 0.3139
0.4704 13.6667 0.3066
0.4704 14.3000 0.3023
0.4704 14.9333 0.3001
0.4704 15.5667 0.3028
0.4704 16.2000 0.2704
0.4704 16.8333 0.2753
0.4704 17.4667 0.2669
0.4704 18.1000 0.2514
0.4704 18.7333 0.2635
0.4704 19.3666 0.2688
0.4982 1.0001 0.2896
0.4982 1.6334 0.3212
0.4982 2.2668 0.3572
0.4982 2.9001 0.2986
0.4982 3.5334 0.3328
0.4982 4.1667 0.3177
0.4982 4.8001 0.3452
0.4982 5.4334 0.3394
0.4982 6.0667 0.3319
0.4982 6.7001 0.3342
0.4982 7.3334 0.3265
0.4982 7.9667 0.2745
0.4982 8.6000 0.3023
0.4982 9.2334 0.2968
0.4982 9.8667 0.2820
0.4982 10.5000 0.3013
0.4982 11.1334 0.3091
0.4982 11.7667 0.2928
0.4982 12.4000 0.3047
0.4982 13.0334 0.2782
0.4982 13.6667 0.2622
0.4982 14.3000 0.2891
0.4982 14.9333 0.2658
0.4982 15.5667 0.2588
0.4982 16.2000 0.2633
0.4982 16.8333 0.2484
0.4982 17.4667 0.2643
0.4982 18.1000 0.2691
0.4982 18.7333 0.2252
0.4982 19.3666 0.2540
0.5260 1.0001 0.2767
0.5260 1.6334 0.3070
0.5260 2.2668 0.2958
0.5260 2.9001 0.3198
0.5260 3.5334 0.2938
0.5260 4.1667 0.3245
0.5260 4.8001 0.3406
0.5260 5.4334 0.3253
0.5260 6.0667 0.3037
0.5260 6.7001 0.3144
0.5260 7.3334 0.3118
0.5260 7.9667 0.3085
0.5260 8.6000 0.3104
0.5260 9.2334 0.2688
0.5260 9.8667 0.2621
0.5260 10.5000 0.2752
0.5260 11.1334 0.2586
0.5260 11.7667 0.2432
0.5260 12.4000 0.2811
0.5260 13.0334 0.2797
0.5260 13.6667 0.2420
0.5260 14.3000 0.2455
0.5260 14.9333 0.2379
0.5260 15.5667 0.2248
0.5260 16.2000 0.2234
0.5260 16.8333 0.2448
0.5260 17.4667 0.2384
0.5260 18.1000 0.2372
0.5260 18.7333 0.2312
0.5260 19.3666 0.2344
0.5538 1.0001 0.2632
0.5538 1.6334 0.2898
0.5538 2.2668 0.2964
0.5538 2.9001 0.2993
0.5538 3.5334 0.3254
0.5538 4.1667 0.2900
0.5538 4.8001 0.2756
0.5538 5.4334 0.2859
0.5538 6.0667 0.2621
0.5538 6.7001 0.2744
0.5538 7.3334 0.2753
0.5538 7.9667 0.2755
0.5538 8.6000 0.2694
0.5538 9.2334 0.2422
0.5538 9.8667 0.2393
0.5538 10.5000 0.2511
0.5538 11.1334 0.2451
0.5538 11.7667 0.2594
0.5538 12.4000 0.2413
0.5538 13.0334 0.2457
0.5538 13.6667 0.2394
0.5538 14.3000 0.2420
0.5538 14.9333 0.2458
0.5538 15.5667 0.2263
0.5538 16.2000 0.2362
0.5538 16.8333 0.2277
0.5538 17.4667 0.2059
0.5538 18.1000 0.2185
0.5538 18.7333 0.2219
0.5538 19.3666 0.2171
0.5817 1.0001 0.2546
0.5817 1.6334 0.2716
0.5817 2.2668 0.2782
0.5817 2.9001 0.2749
0.5817 3.5334 0.2662
0.5817 4.1667 0.2719
0.5817 4.8001 0.2691
0.5817 5.4334 0.2735
0.5817 6.0667 0.2457
0.5817 6.7001 0.2697
0.5817 7.3334 0.2559
0.5817 7.9667 0.2454
0.5817 8.6000 0.2509
0.5817 9.2334 0.2380
0.5817 9.8667 0.2430
0.5817 10.5000 0.2369
0.5817 11.1334 0.2496
0.5817 11.7667 0.2439
0.5817 12.4000 0.2351
0.5817 13.0334 0.2265
0.5817 13.6667 0.2302
0.5817 14.3000 0.2228
0.5817 14.9333 0.2320
0.5817 15.5667 0.2253
0.5817 16.2000 0.2190
0.5817 16.8333 0.2077
0.5817 17.4667 0.2131
0.5817 18.1000 0.2121
0.5817 18.7333 0.2141
0.5817 19.3666 0.2144
0.6095 1.0001 0.2536
0.6095 1.6334 0.2778
0.6095 2.2668 0.2716
0.6095 2.9001 0.2503
0.6095 3.5334 0.2649
0.6095 4.1667 0.2745
0.6095 4.8001 0.2850
0.6095 5.4334 0.2561
0.6095 6.0667 0.2409
0.6095 6.7001 0.2478
0.6095 7.3334 0.2539
0.6095 7.9667 0.2452
0.6095 8.6000 0.2278
0.6095 9.2334 0.2357
0.6095 9.8667 0.2409
0.6095 10.5000 0.2188
0.6095 11.1334 0.2245
0.6095 11.7667 0.2216
0.6095 12.4000 0.2095
0.6095 13.0334 0.2221
0.6095 13.6667 0.2145
0.6095 14.3000 0.2212
0.6095 14.9333 0.2086
0.6095 15.5667 0.2167
0.6095 16.2000 0.2200
0.6095 16.8333 0.2122
0.6095 17.4667 0.2049
0.6095 18.1000 0.2066
0.6095 18.7333 0.2041
0.6095 19.3666 0.2078
0.6373 1.0001 0.2640
0.6373 1.6334 0.2674
0.6373 2.2668 0.2508
0.6373 2.9001 0.2420
0.6373 3.5334 0.2493
0.6373 4.1667 0.2493
0.6373 4.8001 0.2406
0.6373 5.4334 0.2456
0.6373 6.0667 0.2408
0.6373 6.7001 0.2264
0.6373 7.3334 0.2285
0.6373 7.9667 0.2292
0.6373 8.6000 0.2285
0.6373 9.2334 0.2277
0.6373 9.8667 0.2256
0.6373 10.5000 0.2145
0.6373 11.1334 0.2252
0.6373 11.7667 0.2151
0.6373 12.4000 0.2133
0.6373 13.0334 0.2173
0.6373 13.6667 0.2054
0.6373 14.3000 0.2091
0.6373 14.9333 0.2014
0.6373 15.5667 0.2096
0.6373 16.2000 0.2032
0.6373 16.8333 0.2089
0.6373 17.4667 0.2114
0.6373 18.1000 0.2038
0.6373 18.7333 0.2023
0.6373 19.3666 0.2046
0.6651 1.0001 0.2436
0.6651 1.6334 0.2393
0.6651 2.2668 0.2343
0.6651 2.9001 0.2431
0.6651 3.5334 0.2357
0.6651 4.1667 0.2223
0.6651 4.8001 0.2344
0.6651 5.4334 0.2373
0.6651 6.0667 0.2287
0.6651 6.7001 0.2114
0.6651 7.3334 0.2213
0.6651 7.9667 0.2125
0.6651 8.6000 0.2158
0.6651 9.2334 0.2125
0.6651 9.8667 0.2119
0.6651 10.5000 0.2049
0.6651 11.1334 0.2083
0.6651 11.7667 0.2039
0.6651 12.4000 0.2130
0.6651 13.0334 0.2097
0.6651 13.6667 0.2013
0.6651 14.3000 0.1965
0.6651 14.9333 0.1930
0.6651 15.5667 0.2048
0.6651 16.2000 0.2014
0.6651 16.8333 0.2016
0.6651 17.4667 0.1964
0.6651 18.1000 0.2062
0.6651 18.7333 0.1976
0.6651 19.3666 0.1967
0.6929 1.0001 0.2352
0.6929 1.6334 0.2297
0.6929 2.2668 0.2297
0.6929 2.9001 0.2226
0.6929 3.5334 0.2319
0.6929 4.1667 0.2246
0.6929 4.8001 0.2102
0.6929 5.4334 0.2109
0.6929 6.0667 0.2079
0.6929 6.7001 0.2046
0.6929 7.3334 0.2108
0.6929 7.9667 0.2164
0.6929 8.6000 0.2187
0.6929 9.2334 0.1976
0.6929 9.8667 0.2013
0.6929 10.5000 0.2010
0.6929 11.1334 0.2008
0.6929 11.7667 0.2012
0.6929 12.4000 0.1996
0.6929 13.0334 0.1943
0.6929 13.6667 0.1975
0.6929 14.3000 0.1923
0.6929 14.9333 0.1983
0.6929 15.5667 0.1960
0.6929 16.2000 0.2017
0.6929 16.8333 0.2025
0.6929 17.4667 0.1991
0.6929 18.1000 0.1941
0.6929 18.7333 0.1924
0.6929 19.3666 0.2045
0.7208 1.0001 0.2250
0.7208 1.6334 0.2206
0.7208 2.2668 0.2265
0.7208 2.9001 0.2120
0.7208 3.5334 0.2120
0.7208 4.1667 0.2117
0.7208 4.8001 0.2051
0.7208 5.4334 0.2048
0.7208 6.0667 0.2033
0.7208 6.7001 0.1978
0.7208 7.3334 0.1964
0.7208 7.9667 0.2118
0.7208 8.6000 0.1981
0.7208 9.2334 0.2014
0.7208 9.8667 0.1944
0.7208 10.5000 0.1884
0.7208 11.1334 0.1973
0.7208 11.7667 0.1901
0.7208 12.4000 0.1902
0.7208 13.0334 0.1864
0.7208 13.6667 0.1910
0.7208 14.3000 0.1879
0.7208 14.9333 0.1952
0.7208 15.5667 0.1953
0.7208 16.2000 0.1831
0.7208 16.8333 0.1868
0.7208 17.4667 0.1928
0.7208 18.1000 0.1900
0.7208 18.7333 0.1803
0.7208 19.3666 0.1787
0.7486 1.0001 0.2176
0.7486 1.6334 0.2109
0.7486 2.2668 0.2068
0.7486 2.9001 0.2088
0.7486 3.5334 0.2106
0.7486 4.1667 0.2073
0.7486 4.8001 0.1999
0.7486 5.4334 0.1872
0.7486 6.0667 0.1910
0.7486 6.7001 0.1946
0.7486 7.3334 0.1944
0.7486 7.9667 0.1855
0.7486 8.6000 0.1860
0.7486 9.2334 0.1810
0.7486 9.8667 0.1903
0.7486 10.5000 0.1876
0.7486 11.1334 0.1826
0.7486 11.7667 0.1806
0.7486 12.4000 0.1951
0.7486 13.0334 0.1860
0.7486 13.6667 0.1752
0.7486 14.3000 0.1854
0.7486 14.9333 0.1804
0.7486 15.5667 0.1721
0.7486 16.2000 0.1760
0.7486 16.8333 0.1784
0.7486 17.4667 0.1864
0.7486 18.1000 0.1817
0.7486 18.7333 0.1857
0.7486 19.3666 0.1869
0.7764 1.0001 0.2100
0.7764 1.6334 0.2019
0.7764 2.2668 0.2012
0.7764 2.9001 0.2063
0.7764 3.5334 0.1885
0.7764 4.1667 0.1937
0.7764 4.8001 0.1876
0.7764 5.4334 0.1898
0.7764 6.0667 0.1734
0.7764 6.7001 0.1926
0.7764 7.3334 0.1788
0.7764 7.9667 0.1865
0.7764 8.6000 0.1778
0.7764 9.2334 0.1820
0.7764 9.8667 0.1821
0.7764 10.5000 0.1812
0.7764 11.1334 0.1694
0.7764 11.7667 0.1777
0.7764 12.4000 0.1815
0.7764 13.0334 0.1861
0.7764 13.6667 0.1751
0.7764 14.3000 0.1652
0.7764 14.9333 0.1798
0.7764 15.5667 0.1660
0.7764 16.2000 0.1760
0.7764 16.8333 0.1662
0.7764 17.4667 0.1672
0.7764 18.1000 0.1675
0.7764 18.7333 0.1722
0.7764 19.3666 0.1800
0.8042 1.0001 0.2028
0.8042 1.6334 0.1992
0.8042 2.2668 0.2005
0.8042 2.9001 0.1817
0.8042 3.5334 0.1897
0.8042 4.1667 0.1955
0.8042 4.8001 0.1914
0.8042 5.4334 0.1699
0.8042 6.0667 0.2131
0.8042 6.7001 0.1792
0.8042 7.3334 0.1753
0.8042 7.9667 0.1929
0.8042 8.6000 0.1857
0.8042 9.2334 0.1801
0.8042 9.8667 0.1720
0.8042 10.5000 0.1676
0.8042 11.1334 0.1780
0.8042 11.7667 0.2033
0.8042 12.4000 0.1677
0.8042 13.0334 0.1734
0.8042 13.6667 0.1766
0.8042 14.3000 0.1682
0.8042 14.9333 0.1763
0.8042 15.5667 0.1794
0.8042 16.2000 0.1731
0.8042 16.8333 0.1716
0.8042 17.4667 0.1708
0.8042 18.1000 0.1672
0.8042 18.7333 0.1748
0.8042 19.3666 0.1644
0.8320 1.0001 0.1776
0.8320 1.6334 0.2108
0.8320 2.2668 0.1988
0.8320 2.9001 0.2255
0.8320 3.5334 0.2092
0.8320 4.1667 0.2002
0.8320 4.8001 0.1753
0.8320 5.4334 0.1834
0.8320 6.0667 0.1757
0.8320 6.7001 0.1784
0.8320 7.3334 0.1924
0.8320 7.9667 0.2015
0.8320 8.6000 0.2012
0.8320 9.2334 0.1877
0.8320 9.8667 0.2067
0.8320 10.5000 0.2125
0.8320 11.1334 0.1927
0.8320 11.7667 0.1649
0.8320 12.4000 0.1652
0.8320 13.0334 0.1741
0.8320 13.6667 0.1579
0.8320 14.3000 0.1799
0.8320 14.9333 0.1805
0.8320 15.5667 0.1791
0.8320 16.2000 0.1824
0.8320 16.8333 0.1998
0.8320 17.4667 0.1710
0.8320 18.1000 0.1950
0.8320 18.7333 0.2156
0.8320 19.3666 0.1781
0.8598 1.0001 0.2367
0.8598 1.6334 0.1866
0.8598 2.2668 0.1991
0.8598 2.9001 0.2111
0.8598 3.5334 0.1962
0.8598 4.1667 0.2247
0.8598 4.8001 0.2222
0.8598 5.4334 0.1681
0.8598 6.0667 0.1844
0.8598 6.7001 0.1851
0.8598 7.3334 0.1880
0.8598 7.9667 0.1698
0.8598 8.6000 0.1682
0.8598 9.2334 0.1913
0.8598 9.8667 0.1864
0.8598 10.5000 0.2014
0.8598 11.1334 0.1665
0.8598 11.7667 0.2262
0.8598 12.4000 0.1912
0.8598 13.0334 0.1870
0.8598 13.6667 0.1928
0.8598 14.3000 0.2143
0.8598 14.9333 0.1843
0.8598 15.5667 0.1816
0.8598 16.2000 0.1702
0.8598 16.8333 0.1837
0.8598 17.4667 0.1702
0.8598 18.1000 0.2092
0.8598 18.7333 0.2506
0.8598 19.3666 0.1751
0.8877 1.0001 0.2335
0.8877 1.6334 0.2008
0.8877 2.2668 0.2114
0.8877 2.9001 0.2242
0.8877 3.5334 0.2113
0.8877 4.1667 0.2234
0.8877 4.8001 0.2358
0.8877 5.4334 0.1805
0.8877 6.0667 0.1902
0.8877 6.7001 0.2086
0.8877 7.3334 0.2778
0.8877 7.9667 0.1896
0.8877 8.6000 0.1822
0.8877 9.2334 0.2181
0.8877 9.8667 0.2379
0.8877 10.5000 0.2059
0.8877 11.1334 0.1666
0.8877 11.7667 0.1895
0.8877 12.4000 0.1775
0.8877 13.0334 0.1754
0.8877 13.6667 0.2155
0.8877 14.3000 0.1881
0.8877 14.9333 0.1713
0.8877 15.5667 0.1896
0.8877 16.2000 0.1920
0.8877 16.8333 0.2420
0.8877 17.4667 0.1979
0.8877 18.1000 0.1929
0.8877 18.7333 0.1959
0.8877 19.3666 0.1643
0.9155 1.0001 0.2627
0.9155 1.6334 0.2628
0.9155 2.2668 0.2307
0.9155 2.9001 0.2164
0.9155 3.5334 0.2134
0.9155 4.1667 0.2306
0.9155 4.8001 0.2067
0.9155 5.4334 0.2198
0.9155 6.0667 0.2417
0.9155 6.7001 0.2434
0.9155 7.3334 0.2144
0.9155 7.9667 0.1794
0.9155 8.6000 0.1976
0.9155 9.2334 0.1869
0.9155 9.8667 0.1846
0.9155 10.5000 0.1917
0.9155 11.1334 0.2140
0.9155 11.7667 0.2047
0.9155 12.4000 0.1680
0.9155 13.0334 0.1839
0.9155 13.6667 0.1872
0.9155 14.3000 0.2240
0.9155 14.9333 0.1939
0.9155 15.5667 0.2040
0.9155 16.2000 0.1871
0.9155 16.8333 0.2031
0.9155 17.4667 0.2301
0.9155 18.1000 0.1932
0.9155 18.7333 0.1699
0.9155 19.3666 0.2413
0.9433 1.0001 0.2427
0.9433 1.6334 0.2404
0.9433 2.2668 nan
0.9433 2.9001 0.1908
0.9433 3.5334 nan
0.9433 4.1667 nan
0.9433 4.8001 nan
0.9433 5.4334 nan
0.9433 6.0667 nan
0.9433 6.7001 nan
0.9433 7.3334 nan
0.9433 7.9667 nan
0.9433 8.6000 nan
0.9433 9.2334 nan
0.9433 9.8667 nan
0.9433 10.5000 nan
0.9433 11.1334 nan
0.9433 11.7667 nan
0.9433 12.4000 nan
0.9433 13.0334 nan
0.9433 13.6667 nan
0.9433 14.3000 nan
0.9433 14.9333 nan
0.9433 15.5667 nan
0.9433 16.2000 nan
0.9433 16.8333 nan
0.9433 17.4667 nan
0.9433 18.1000 nan
0.9433 18.7333 nan
0.9433 19.3666 nan


==> data/kdd_bucketed/mode2_sbm_MLP.csv <==
0.1366 1.0001 nan
0.1366 1.6334 nan
0.1366 2.2668 nan
0.1366 2.9001 nan
0.1366 3.5334 nan
0.1366 4.1667 nan
0.1366 4.8001 nan
0.1366 5.4334 nan
0.1366 6.0667 nan
0.1366 6.7001 nan
0.1366 7.3334 nan
0.1366 7.9667 nan
0.1366 8.6000 nan
0.1366 9.2334 nan
0.1366 9.8667 nan
0.1366 10.5000 nan
0.1366 11.1334 nan
0.1366 11.7667 nan
0.1366 12.4000 nan
0.1366 13.0334 nan
0.1366 13.6667 nan
0.1366 14.3000 nan
0.1366 14.9333 nan
0.1366 15.5667 nan
0.1366 16.2000 nan
0.1366 16.8333 nan
0.1366 17.4667 nan
0.1366 18.1000 nan
0.1366 18.7333 nan
0.1366 19.3666 nan
0.1644 1.0001 0.7312
0.1644 1.6334 0.6018
0.1644 2.2668 0.5244
0.1644 2.9001 0.7875
0.1644 3.5334 0.5269
0.1644 4.1667 0.6167
0.1644 4.8001 nan
0.1644 5.4334 nan
0.1644 6.0667 nan
0.1644 6.7001 nan
0.1644 7.3334 nan
0.1644 7.9667 nan
0.1644 8.6000 nan
0.1644 9.2334 nan
0.1644 9.8667 nan
0.1644 10.5000 nan
0.1644 11.1334 nan
0.1644 11.7667 nan
0.1644 12.4000 nan
0.1644 13.0334 nan
0.1644 13.6667 nan
0.1644 14.3000 nan
0.1644 14.9333 nan
0.1644 15.5667 nan
0.1644 16.2000 nan
0.1644 16.8333 nan
0.1644 17.4667 nan
0.1644 18.1000 nan
0.1644 18.7333 nan
0.1644 19.3666 nan
0.1922 1.0001 0.6342
0.1922 1.6334 0.6388
0.1922 2.2668 0.6162
0.1922 2.9001 0.4978
0.1922 3.5334 0.5729
0.1922 4.1667 0.5321
0.1922 4.8001 0.6876
0.1922 5.4334 0.5060
0.1922 6.0667 0.5480
0.1922 6.7001 0.5472
0.1922 7.3334 0.5972
0.1922 7.9667 0.5193
0.1922 8.6000 0.4671
0.1922 9.2334 0.5844
0.1922 9.8667 0.5790
0.1922 10.5000 0.4931
0.1922 11.1334 0.5150
0.1922 11.7667 0.5493
0.1922 12.4000 0.5213
0.1922 13.0334 0.5259
0.1922 13.6667 0.5433
0.1922 14.3000 0.5722
0.1922 14.9333 0.5663
0.1922 15.5667 0.5726
0.1922 16.2000 0.5462
0.1922 16.8333 0.5265
0.1922 17.4667 0.4952
0.1922 18.1000 0.5269
0.1922 18.7333 0.4747
0.1922 19.3666 0.4880
0.2200 1.0001 0.6489
0.2200 1.6334 0.6527
0.2200 2.2668 0.5686
0.2200 2.9001 0.5951
0.2200 3.5334 0.5900
0.2200 4.1667 0.5748
0.2200 4.8001 0.6351
0.2200 5.4334 0.5717
0.2200 6.0667 0.5483
0.2200 6.7001 0.5771
0.2200 7.3334 0.5403
0.2200 7.9667 0.5612
0.2200 8.6000 0.5343
0.2200 9.2334 0.4484
0.2200 9.8667 0.5879
0.2200 10.5000 0.5213
0.2200 11.1334 0.5622
0.2200 11.7667 0.5297
0.2200 12.4000 0.5034
0.2200 13.0334 0.5466
0.2200 13.6667 0.5181
0.2200 14.3000 0.5046
0.2200 14.9333 0.5296
0.2200 15.5667 0.5118
0.2200 16.2000 0.5201
0.2200 16.8333 0.5418
0.2200 17.4667 0.5047
0.2200 18.1000 0.4772
0.2200 18.7333 0.4870
0.2200 19.3666 0.4622
0.2478 1.0001 0.6171
0.2478 1.6334 0.5676
0.2478 2.2668 0.6239
0.2478 2.9001 0.5990
0.2478 3.5334 0.5484
0.2478 4.1667 0.5481
0.2478 4.8001 0.5335
0.2478 5.4334 0.6434
0.2478 6.0667 0.4904
0.2478 6.7001 0.5585
0.2478 7.3334 0.5491
0.2478 7.9667 0.5101
0.2478 8.6000 0.5243
0.2478 9.2334 0.5538
0.2478 9.8667 0.5074
0.2478 10.5000 0.5472
0.2478 11.1334 0.4914
0.2478 11.7667 0.5382
0.2478 12.4000 0.5700
0.2478 13.0334 0.4886
0.2478 13.6667 0.5093
0.2478 14.3000 0.4872
0.2478 14.9333 0.4604
0.2478 15.5667 0.5119
0.2478 16.2000 0.4785
0.2478 16.8333 0.4694
0.2478 17.4667 0.5014
0.2478 18.1000 0.5522
0.2478 18.7333 0.5208
0.2478 19.3666 0.4689
0.2757 1.0001 0.6546
0.2757 1.6334 0.5906
0.2757 2.2668 0.5699
0.2757 2.9001 0.5136
0.2757 3.5334 0.5277
0.2757 4.1667 0.5227
0.2757 4.8001 0.5340
0.2757 5.4334 0.5022
0.2757 6.0667 0.4902
0.2757 6.7001 0.5081
0.2757 7.3334 0.5485
0.2757 7.9667 0.5066
0.2757 8.6000 0.5373
0.2757 9.2334 0.5300
0.2757 9.8667 0.5017
0.2757 10.5000 0.5043
0.2757 11.1334 0.4981
0.2757 11.7667 0.5067
0.2757 12.4000 0.4580
0.2757 13.0334 0.4477
0.2757 13.6667 0.5414
0.2757 14.3000 0.4571
0.2757 14.9333 0.4555
0.2757 15.5667 0.5779
0.2757 16.2000 0.5429
0.2757 16.8333 0.4644
0.2757 17.4667 0.5037
0.2757 18.1000 0.4480
0.2757 18.7333 0.4859
0.2757 19.3666 0.4623
0.3035 1.0001 0.5647
0.3035 1.6334 0.5475
0.3035 2.2668 0.5861
0.3035 2.9001 0.5916
0.3035 3.5334 0.5597
0.3035 4.1667 0.5591
0.3035 4.8001 0.5146
0.3035 5.4334 0.5090
0.3035 6.0667 0.5036
0.3035 6.7001 0.4503
0.3035 7.3334 0.4862
0.3035 7.9667 0.4466
0.3035 8.6000 0.4645
0.3035 9.2334 0.4742
0.3035 9.8667 0.5214
0.3035 10.5000 0.4471
0.3035 11.1334 0.4187
0.3035 11.7667 0.4465
0.3035 12.4000 0.4784
0.3035 13.0334 0.4308
0.3035 13.6667 0.4133
0.3035 14.3000 0.4733
0.3035 14.9333 0.4354
0.3035 15.5667 0.4017
0.3035 16.2000 0.5075
0.3035 16.8333 0.4395
0.3035 17.4667 0.4093
0.3035 18.1000 0.4250
0.3035 18.7333 0.4369
0.3035 19.3666 0.4108
0.3313 1.0001 0.5894
0.3313 1.6334 0.5807
0.3313 2.2668 0.5389
0.3313 2.9001 0.4869
0.3313 3.5334 0.5172
0.3313 4.1667 0.4346
0.3313 4.8001 0.4930
0.3313 5.4334 0.4546
0.3313 6.0667 0.4459
0.3313 6.7001 0.4578
0.3313 7.3334 0.4534
0.3313 7.9667 0.4294
0.3313 8.6000 0.4855
0.3313 9.2334 0.4143
0.3313 9.8667 0.4657
0.3313 10.5000 0.5097
0.3313 11.1334 0.3881
0.3313 11.7667 0.4261
0.3313 12.4000 0.4326
0.3313 13.0334 0.3971
0.3313 13.6667 0.4088
0.3313 14.3000 0.3898
0.3313 14.9333 0.3743
0.3313 15.5667 0.4125
0.3313 16.2000 0.3589
0.3313 16.8333 0.3836
0.3313 17.4667 0.4265
0.3313 18.1000 0.4323
0.3313 18.7333 0.4071
0.3313 19.3666 0.3636
0.3591 1.0001 0.6015
0.3591 1.6334 0.5050
0.3591 2.2668 0.5042
0.3591 2.9001 0.5429
0.3591 3.5334 0.4707
0.3591 4.1667 0.4887
0.3591 4.8001 0.4312
0.3591 5.4334 0.4959
0.3591 6.0667 0.4538
0.3591 6.7001 0.4456
0.3591 7.3334 0.4134
0.3591 7.9667 0.4033
0.3591 8.6000 0.3853
0.3591 9.2334 0.4389
0.3591 9.8667 0.4019
0.3591 10.5000 0.3902
0.3591 11.1334 0.3826
0.3591 11.7667 0.3701
0.3591 12.4000 0.3158
0.3591 13.0334 0.3751
0.3591 13.6667 0.3407
0.3591 14.3000 0.4086
0.3591 14.9333 0.3372
0.3591 15.5667 0.3452
0.3591 16.2000 0.3341
0.3591 16.8333 0.3588
0.3591 17.4667 0.3104
0.3591 18.1000 0.3576
0.3591 18.7333 0.3247
0.3591 19.3666 0.3326
0.3869 1.0001 0.5267
0.3869 1.6334 0.5139
0.3869 2.2668 0.4226
0.3869 2.9001 0.4190
0.3869 3.5334 0.4122
0.3869 4.1667 0.4130
0.3869 4.8001 0.3812
0.3869 5.4334 0.3726
0.3869 6.0667 0.3778
0.3869 6.7001 0.4022
0.3869 7.3334 0.3692
0.3869 7.9667 0.3376
0.3869 8.6000 0.3299
0.3869 9.2334 0.3506
0.3869 9.8667 0.3642
0.3869 10.5000 0.2949
0.3869 11.1334 0.3306
0.3869 11.7667 0.3259
0.3869 12.4000 0.3428
0.3869 13.0334 0.2831
0.3869 13.6667 0.2949
0.3869 14.3000 0.3249
0.3869 14.9333 0.2766
0.3869 15.5667 0.2743
0.3869 16.2000 0.2920
0.3869 16.8333 0.2498
0.3869 17.4667 0.2865
0.3869 18.1000 0.2708
0.3869 18.7333 0.2712
0.3869 19.3666 0.2363
0.4147 1.0001 0.4872
0.4147 1.6334 0.4622
0.4147 2.2668 0.4638
0.4147 2.9001 0.4386
0.4147 3.5334 0.3927
0.4147 4.1667 0.4297
0.4147 4.8001 0.3786
0.4147 5.4334 0.3602
0.4147 6.0667 0.3498
0.4147 6.7001 0.3544
0.4147 7.3334 0.3365
0.4147 7.9667 0.3013
0.4147 8.6000 0.2835
0.4147 9.2334 0.3369
0.4147 9.8667 0.3195
0.4147 10.5000 0.2696
0.4147 11.1334 0.2762
0.4147 11.7667 0.2596
0.4147 12.4000 0.2796
0.4147 13.0334 0.2494
0.4147 13.6667 0.3024
0.4147 14.3000 0.2648
0.4147 14.9333 0.2457
0.4147 15.5667 0.2259
0.4147 16.2000 0.2286
0.4147 16.8333 0.2476
0.4147 17.4667 0.2071
0.4147 18.1000 0.2225
0.4147 18.7333 0.1930
0.4147 19.3666 0.2299
0.4426 1.0001 0.4882
0.4426 1.6334 0.4387
0.4426 2.2668 0.4127
0.4426 2.9001 0.3864
0.4426 3.5334 0.4032
0.4426 4.1667 0.3427
0.4426 4.8001 0.3014
0.4426 5.4334 0.2922
0.4426 6.0667 0.3025
0.4426 6.7001 0.3049
0.4426 7.3334 0.2977
0.4426 7.9667 0.2751
0.4426 8.6000 0.2934
0.4426 9.2334 0.2502
0.4426 9.8667 0.2410
0.4426 10.5000 0.2316
0.4426 11.1334 0.2405
0.4426 11.7667 0.2368
0.4426 12.4000 0.2102
0.4426 13.0334 0.2425
0.4426 13.6667 0.2021
0.4426 14.3000 0.2292
0.4426 14.9333 0.2334
0.4426 15.5667 0.2178
0.4426 16.2000 0.2189
0.4426 16.8333 0.1984
0.4426 17.4667 0.2179
0.4426 18.1000 0.2006
0.4426 18.7333 0.1763
0.4426 19.3666 0.1924
0.4704 1.0001 0.4168
0.4704 1.6334 0.4024
0.4704 2.2668 0.3309
0.4704 2.9001 0.3605
0.4704 3.5334 0.3340
0.4704 4.1667 0.3374
0.4704 4.8001 0.3038
0.4704 5.4334 0.2958
0.4704 6.0667 0.2741
0.4704 6.7001 0.2565
0.4704 7.3334 0.2496
0.4704 7.9667 0.2321
0.4704 8.6000 0.2402
0.4704 9.2334 0.2228
0.4704 9.8667 0.2179
0.4704 10.5000 0.2122
0.4704 11.1334 0.2167
0.4704 11.7667 0.1874
0.4704 12.4000 0.1911
0.4704 13.0334 0.1861
0.4704 13.6667 0.2067
0.4704 14.3000 0.1838
0.4704 14.9333 0.1860
0.4704 15.5667 0.1727
0.4704 16.2000 0.1686
0.4704 16.8333 0.1771
0.4704 17.4667 0.1806
0.4704 18.1000 0.1673
0.4704 18.7333 0.1784
0.4704 19.3666 0.1599
0.4982 1.0001 0.3991
0.4982 1.6334 0.3805
0.4982 2.2668 0.3336
0.4982 2.9001 0.2949
0.4982 3.5334 0.2817
0.4982 4.1667 0.2743
0.4982 4.8001 0.2370
0.4982 5.4334 0.2260
0.4982 6.0667 0.2212
0.4982 6.7001 0.2073
0.4982 7.3334 0.2433
0.4982 7.9667 0.1864
0.4982 8.6000 0.2108
0.4982 9.2334 0.2033
0.4982 9.8667 0.1806
0.4982 10.5000 0.1921
0.4982 11.1334 0.1821
0.4982 11.7667 0.1967
0.4982 12.4000 0.1727
0.4982 13.0334 0.1939
0.4982 13.6667 0.1670
0.4982 14.3000 0.1720
0.4982 14.9333 0.1605
0.4982 15.5667 0.1652
0.4982 16.2000 0.1698
0.4982 16.8333 0.1805
0.4982 17.4667 0.1706
0.4982 18.1000 0.1731
0.4982 18.7333 0.1793
0.4982 19.3666 0.1692
0.5260 1.0001 0.3347
0.5260 1.6334 0.3363
0.5260 2.2668 0.3145
0.5260 2.9001 0.2932
0.5260 3.5334 0.2671
0.5260 4.1667 0.2594
0.5260 4.8001 0.2170
0.5260 5.4334 0.2216
0.5260 6.0667 0.2352
0.5260 6.7001 0.2347
0.5260 7.3334 0.2115
0.5260 7.9667 0.1858
0.5260 8.6000 0.1805
0.5260 9.2334 0.1716
0.5260 9.8667 0.1617
0.5260 10.5000 0.1612
0.5260 11.1334 0.1762
0.5260 11.7667 0.1699
0.5260 12.4000 0.1686
0.5260 13.0334 0.1735
0.5260 13.6667 0.1560
0.5260 14.3000 0.1701
0.5260 14.9333 0.1614
0.5260 15.5667 0.1624
0.5260 16.2000 0.1648
0.5260 16.8333 0.1760
0.5260 17.4667 0.1586
0.5260 18.1000 0.1513
0.5260 18.7333 0.1546
0.5260 19.3666 0.1434
0.5538 1.0001 0.3830
0.5538 1.6334 0.2859
0.5538 2.2668 0.2588
0.5538 2.9001 0.2351
0.5538 3.5334 0.2550
0.5538 4.1667 0.2132
0.5538 4.8001 0.2094
0.5538 5.4334 0.1930
0.5538 6.0667 0.1849
0.5538 6.7001 0.1868
0.5538 7.3334 0.1670
0.5538 7.9667 0.1572
0.5538 8.6000 0.1769
0.5538 9.2334 0.1707
0.5538 9.8667 0.1724
0.5538 10.5000 0.1530
0.5538 11.1334 0.1728
0.5538 11.7667 0.1687
0.5538 12.4000 0.1546
0.5538 13.0334 0.1675
0.5538 13.6667 0.1439
0.5538 14.3000 0.1650
0.5538 14.9333 0.1630
0.5538 15.5667 0.1632
0.5538 16.2000 0.1628
0.5538 16.8333 0.1681
0.5538 17.4667 0.1486
0.5538 18.1000 0.1517
0.5538 18.7333 0.1396
0.5538 19.3666 0.1610
0.5817 1.0001 0.3205
0.5817 1.6334 0.2585
0.5817 2.2668 0.2273
0.5817 2.9001 0.2216
0.5817 3.5334 0.1971
0.5817 4.1667 0.1891
0.5817 4.8001 0.1974
0.5817 5.4334 0.1687
0.5817 6.0667 0.1721
0.5817 6.7001 0.1696
0.5817 7.3334 0.1641
0.5817 7.9667 0.1563
0.5817 8.6000 0.1694
0.5817 9.2334 0.1599
0.5817 9.8667 0.1573
0.5817 10.5000 0.1596
0.5817 11.1334 0.1628
0.5817 11.7667 0.1537
0.5817 12.4000 0.1480
0.5817 13.0334 0.1497
0.5817 13.6667 0.1493
0.5817 14.3000 0.1557
0.5817 14.9333 0.1415
0.5817 15.5667 0.1507
0.5817 16.2000 0.1383
0.5817 16.8333 0.1544
0.5817 17.4667 0.1639
0.5817 18.1000 0.1446
0.5817 18.7333 0.1501
0.5817 19.3666 0.1583
0.6095 1.0001 0.2986
0.6095 1.6334 0.2386
0.6095 2.2668 0.1832
0.6095 2.9001 0.2010
0.6095 3.5334 0.2170
0.6095 4.1667 0.1723
0.6095 4.8001 0.1741
0.6095 5.4334 0.1733
0.6095 6.0667 0.1602
0.6095 6.7001 0.1742
0.6095 7.3334 0.1506
0.6095 7.9667 0.1549
0.6095 8.6000 0.1475
0.6095 9.2334 0.1554
0.6095 9.8667 0.1437
0.6095 10.5000 0.1470
0.6095 11.1334 0.1429
0.6095 11.7667 0.1381
0.6095 12.4000 0.1402
0.6095 13.0334 0.1485
0.6095 13.6667 0.1409
0.6095 14.3000 0.1412
0.6095 14.9333 0.1449
0.6095 15.5667 0.1552
0.6095 16.2000 0.1397
0.6095 16.8333 0.1480
0.6095 17.4667 0.1340
0.6095 18.1000 0.1358
0.6095 18.7333 0.1418
0.6095 19.3666 0.1410
0.6373 1.0001 0.2442
0.6373 1.6334 0.2224
0.6373 2.2668 0.1892
0.6373 2.9001 0.1944
0.6373 3.5334 0.1729
0.6373 4.1667 0.1635
0.6373 4.8001 0.1624
0.6373 5.4334 0.1768
0.6373 6.0667 0.1682
0.6373 6.7001 0.1593
0.6373 7.3334 0.1611
0.6373 7.9667 0.1475
0.6373 8.6000 0.1501
0.6373 9.2334 0.1387
0.6373 9.8667 0.1585
0.6373 10.5000 0.1422
0.6373 11.1334 0.1438
0.6373 11.7667 0.1400
0.6373 12.4000 0.1437
0.6373 13.0334 0.1653
0.6373 13.6667 0.1405
0.6373 14.3000 0.1444
0.6373 14.9333 0.1275
0.6373 15.5667 0.1388
0.6373 16.2000 0.1299
0.6373 16.8333 0.1323
0.6373 17.4667 0.1364
0.6373 18.1000 0.1314
0.6373 18.7333 0.1408
0.6373 19.3666 0.1380
0.6651 1.0001 0.2391
0.6651 1.6334 0.2055
0.6651 2.2668 0.1738
0.6651 2.9001 0.1833
0.6651 3.5334 0.1704
0.6651 4.1667 0.1590
0.6651 4.8001 0.1535
0.6651 5.4334 0.1483
0.6651 6.0667 0.1616
0.6651 6.7001 0.1376
0.6651 7.3334 0.1476
0.6651 7.9667 0.1420
0.6651 8.6000 0.1463
0.6651 9.2334 0.1282
0.6651 9.8667 0.1382
0.6651 10.5000 0.1342
0.6651 11.1334 0.1437
0.6651 11.7667 0.1378
0.6651 12.4000 0.1385
0.6651 13.0334 0.1325
0.6651 13.6667 0.1400
0.6651 14.3000 0.1361
0.6651 14.9333 0.1283
0.6651 15.5667 0.1372
0.6651 16.2000 0.1303
0.6651 16.8333 0.1460
0.6651 17.4667 0.1387
0.6651 18.1000 0.1333
0.6651 18.7333 0.1364
0.6651 19.3666 0.1371
0.6929 1.0001 0.2220
0.6929 1.6334 0.2032
0.6929 2.2668 0.1699
0.6929 2.9001 0.1636
0.6929 3.5334 0.1591
0.6929 4.1667 0.1588
0.6929 4.8001 0.1520
0.6929 5.4334 0.1500
0.6929 6.0667 0.1490
0.6929 6.7001 0.1376
0.6929 7.3334 0.1389
0.6929 7.9667 0.1425
0.6929 8.6000 0.1364
0.6929 9.2334 0.1289
0.6929 9.8667 0.1326
0.6929 10.5000 0.1329
0.6929 11.1334 0.1308
0.6929 11.7667 0.1348
0.6929 12.4000 0.1334
0.6929 13.0334 0.1281
0.6929 13.6667 0.1287
0.6929 14.3000 0.1203
0.6929 14.9333 0.1241
0.6929 15.5667 0.1262
0.6929 16.2000 0.1334
0.6929 16.8333 0.1390
0.6929 17.4667 0.1280
0.6929 18.1000 0.1345
0.6929 18.7333 0.1180
0.6929 19.3666 0.1266
0.7208 1.0001 0.2041
0.7208 1.6334 0.1672
0.7208 2.2668 0.1667
0.7208 2.9001 0.1603
0.7208 3.5334 0.1429
0.7208 4.1667 0.1432
0.7208 4.8001 0.1482
0.7208 5.4334 0.1394
0.7208 6.0667 0.1367
0.7208 6.7001 0.1387
0.7208 7.3334 0.1270
0.7208 7.9667 0.1364
0.7208 8.6000 0.1298
0.7208 9.2334 0.1384
0.7208 9.8667 0.1298
0.7208 10.5000 0.1278
0.7208 11.1334 0.1332
0.7208 11.7667 0.1291
0.7208 12.4000 0.1265
0.7208 13.0334 0.1262
0.7208 13.6667 0.1307
0.7208 14.3000 0.1305
0.7208 14.9333 0.1246
0.7208 15.5667 0.1276
0.7208 16.2000 0.1197
0.7208 16.8333 0.1315
0.7208 17.4667 0.1184
0.7208 18.1000 0.1190
0.7208 18.7333 0.1391
0.7208 19.3666 0.1223
0.7486 1.0001 0.1914
0.7486 1.6334 0.1732
0.7486 2.2668 0.1534
0.7486 2.9001 0.1408
0.7486 3.5334 0.1511
0.7486 4.1667 0.1468
0.7486 4.8001 0.1419
0.7486 5.4334 0.1400
0.7486 6.0667 0.1340
0.7486 6.7001 0.1363
0.7486 7.3334 0.1304
0.7486 7.9667 0.1297
0.7486 8.6000 0.1291
0.7486 9.2334 0.1220
0.7486 9.8667 0.1312
0.7486 10.5000 0.1277
0.7486 11.1334 0.1235
0.7486 11.7667 0.1298
0.7486 12.4000 0.1240
0.7486 13.0334 0.1244
0.7486 13.6667 0.1131
0.7486 14.3000 0.1240
0.7486 14.9333 0.1215
0.7486 15.5667 0.1145
0.7486 16.2000 0.1138
0.7486 16.8333 0.1127
0.7486 17.4667 0.1213
0.7486 18.1000 0.1135
0.7486 18.7333 0.1326
0.7486 19.3666 0.1184
0.7764 1.0001 0.1795
0.7764 1.6334 0.1631
0.7764 2.2668 0.1486
0.7764 2.9001 0.1363
0.7764 3.5334 0.1335
0.7764 4.1667 0.1251
0.7764 4.8001 0.1204
0.7764 5.4334 0.1200
0.7764 6.0667 0.1262
0.7764 6.7001 0.1322
0.7764 7.3334 0.1223
0.7764 7.9667 0.1234
0.7764 8.6000 0.1119
0.7764 9.2334 0.1204
0.7764 9.8667 0.1143
0.7764 10.5000 0.1197
0.7764 11.1334 0.1102
0.7764 11.7667 0.1129
0.7764 12.4000 0.1067
0.7764 13.0334 0.1068
0.7764 13.6667 0.1021
0.7764 14.3000 0.0992
0.7764 14.9333 0.1066
0.7764 15.5667 0.1003
0.7764 16.2000 0.1024
0.7764 16.8333 0.1037
0.7764 17.4667 0.0980
0.7764 18.1000 0.1031
0.7764 18.7333 0.1041
0.7764 19.3666 0.1009
0.8042 1.0001 0.1538
0.8042 1.6334 0.1390
0.8042 2.2668 0.1271
0.8042 2.9001 0.1372
0.8042 3.5334 0.1213
0.8042 4.1667 0.1152
0.8042 4.8001 0.1105
0.8042 5.4334 0.1144
0.8042 6.0667 0.1121
0.8042 6.7001 0.1131
0.8042 7.3334 0.1042
0.8042 7.9667 0.1066
0.8042 8.6000 0.1033
0.8042 9.2334 0.1044
0.8042 9.8667 0.1182
0.8042 10.5000 0.1020
0.8042 11.1334 0.1040
0.8042 11.7667 0.1008
0.8042 12.4000 0.1048
0.8042 13.0334 0.1033
0.8042 13.6667 0.1069
0.8042 14.3000 0.1028
0.8042 14.9333 0.1070
0.8042 15.5667 0.1075
0.8042 16.2000 0.1053
0.8042 16.8333 0.1031
0.8042 17.4667 0.1103
0.8042 18.1000 0.1049
0.8042 18.7333 0.1097
0.8042 19.3666 0.1010
0.8320 1.0001 0.1559
0.8320 1.6334 0.1455
0.8320 2.2668 0.1340
0.8320 2.9001 0.1303
0.8320 3.5334 0.1251
0.8320 4.1667 0.1151
0.8320 4.8001 0.1260
0.8320 5.4334 0.1153
0.8320 6.0667 0.1110
0.8320 6.7001 0.1135
0.8320 7.3334 0.1230
0.8320 7.9667 0.1131
0.8320 8.6000 0.1101
0.8320 9.2334 0.1075
0.8320 9.8667 0.1056
0.8320 10.5000 0.1060
0.8320 11.1334 0.1086
0.8320 11.7667 0.1087
0.8320 12.4000 0.1037
0.8320 13.0334 0.1080
0.8320 13.6667 0.1082
0.8320 14.3000 0.1092
0.8320 14.9333 0.1077
0.8320 15.5667 0.1117
0.8320 16.2000 0.1032
0.8320 16.8333 0.1083
0.8320 17.4667 0.1105
0.8320 18.1000 0.1086
0.8320 18.7333 0.1059
0.8320 19.3666 0.1098
0.8598 1.0001 0.1547
0.8598 1.6334 0.1442
0.8598 2.2668 0.1414
0.8598 2.9001 0.1345
0.8598 3.5334 0.1192
0.8598 4.1667 0.1320
0.8598 4.8001 0.1160
0.8598 5.4334 0.1082
0.8598 6.0667 0.1093
0.8598 6.7001 0.1120
0.8598 7.3334 0.1096
0.8598 7.9667 0.1077
0.8598 8.6000 0.1062
0.8598 9.2334 0.1111
0.8598 9.8667 0.1245
0.8598 10.5000 0.1065
0.8598 11.1334 0.1107
0.8598 11.7667 0.1111
0.8598 12.4000 0.1051
0.8598 13.0334 0.1052
0.8598 13.6667 0.1040
0.8598 14.3000 0.1035
0.8598 14.9333 0.1159
0.8598 15.5667 0.1091
0.8598 16.2000 0.1040
0.8598 16.8333 0.1128
0.8598 17.4667 0.1124
0.8598 18.1000 0.1056
0.8598 18.7333 0.1077
0.8598 19.3666 0.1080
0.8877 1.0001 0.1664
0.8877 1.6334 0.1589
0.8877 2.2668 0.1455
0.8877 2.9001 0.1229
0.8877 3.5334 0.1343
0.8877 4.1667 0.1269
0.8877 4.8001 0.1227
0.8877 5.4334 0.1258
0.8877 6.0667 0.1174
0.8877 6.7001 0.1169
0.8877 7.3334 0.1149
0.8877 7.9667 0.1143
0.8877 8.6000 0.1178
0.8877 9.2334 0.1174
0.8877 9.8667 0.1206
0.8877 10.5000 0.1144
0.8877 11.1334 0.1103
0.8877 11.7667 0.1140
0.8877 12.4000 0.1136
0.8877 13.0334 0.1152
0.8877 13.6667 0.1092
0.8877 14.3000 0.1104
0.8877 14.9333 0.1119
0.8877 15.5667 0.1133
0.8877 16.2000 0.1100
0.8877 16.8333 0.1097
0.8877 17.4667 0.1092
0.8877 18.1000 0.1170
0.8877 18.7333 0.1080
0.8877 19.3666 0.1103
0.9155 1.0001 0.1645
0.9155 1.6334 0.1362
0.9155 2.2668 0.1345
0.9155 2.9001 0.1236
0.9155 3.5334 0.1391
0.9155 4.1667 0.1270
0.9155 4.8001 0.1113
0.9155 5.4334 0.1249
0.9155 6.0667 0.1136
0.9155 6.7001 0.1134
0.9155 7.3334 0.1115
0.9155 7.9667 0.1128
0.9155 8.6000 0.1092
0.9155 9.2334 0.1165
0.9155 9.8667 0.1084
0.9155 10.5000 0.1053
0.9155 11.1334 0.1074
0.9155 11.7667 0.1118
0.9155 12.4000 0.1077
0.9155 13.0334 0.1122
0.9155 13.6667 0.1085
0.9155 14.3000 0.1109
0.9155 14.9333 0.1036
0.9155 15.5667 0.1073
0.9155 16.2000 0.1111
0.9155 16.8333 0.1092
0.9155 17.4667 0.1106
0.9155 18.1000 0.1056
0.9155 18.7333 0.1058
0.9155 19.3666 0.1108
0.9433 1.0001 0.1592
0.9433 1.6334 0.1634
0.9433 2.2668 nan
0.9433 2.9001 0.1323
0.9433 3.5334 nan
0.9433 4.1667 nan
0.9433 4.8001 nan
0.9433 5.4334 nan
0.9433 6.0667 nan
0.9433 6.7001 nan
0.9433 7.3334 nan
0.9433 7.9667 nan
0.9433 8.6000 nan
0.9433 9.2334 nan
0.9433 9.8667 nan
0.9433 10.5000 nan
0.9433 11.1334 nan
0.9433 11.7667 nan
0.9433 12.4000 nan
0.9433 13.0334 nan
0.9433 13.6667 nan
0.9433 14.3000 nan
0.9433 14.9333 nan
0.9433 15.5667 nan
0.9433 16.2000 nan
0.9433 16.8333 nan
0.9433 17.4667 nan
0.9433 18.1000 nan
0.9433 18.7333 nan
0.9433 19.3666 nan


==> data/kdd_bucketed/mode2_sbm_PPRBaseline.csv <==
0.1366 1.0001 nan
0.1366 1.6334 nan
0.1366 2.2668 nan
0.1366 2.9001 nan
0.1366 3.5334 nan
0.1366 4.1667 nan
0.1366 4.8001 nan
0.1366 5.4334 nan
0.1366 6.0667 nan
0.1366 6.7001 nan
0.1366 7.3334 nan
0.1366 7.9667 nan
0.1366 8.6000 nan
0.1366 9.2334 nan
0.1366 9.8667 nan
0.1366 10.5000 nan
0.1366 11.1334 nan
0.1366 11.7667 nan
0.1366 12.4000 nan
0.1366 13.0334 nan
0.1366 13.6667 nan
0.1366 14.3000 nan
0.1366 14.9333 nan
0.1366 15.5667 nan
0.1366 16.2000 nan
0.1366 16.8333 nan
0.1366 17.4667 nan
0.1366 18.1000 nan
0.1366 18.7333 nan
0.1366 19.3666 nan
0.1644 1.0001 0.0909
0.1644 1.6334 0.0914
0.1644 2.2668 0.0923
0.1644 2.9001 0.0950
0.1644 3.5334 0.0923
0.1644 4.1667 0.0929
0.1644 4.8001 nan
0.1644 5.4334 nan
0.1644 6.0667 nan
0.1644 6.7001 nan
0.1644 7.3334 nan
0.1644 7.9667 nan
0.1644 8.6000 nan
0.1644 9.2334 nan
0.1644 9.8667 nan
0.1644 10.5000 nan
0.1644 11.1334 nan
0.1644 11.7667 nan
0.1644 12.4000 nan
0.1644 13.0334 nan
0.1644 13.6667 nan
0.1644 14.3000 nan
0.1644 14.9333 nan
0.1644 15.5667 nan
0.1644 16.2000 nan
0.1644 16.8333 nan
0.1644 17.4667 nan
0.1644 18.1000 nan
0.1644 18.7333 nan
0.1644 19.3666 nan
0.1922 1.0001 0.0909
0.1922 1.6334 0.0915
0.1922 2.2668 0.0915
0.1922 2.9001 0.0931
0.1922 3.5334 0.0954
0.1922 4.1667 0.0949
0.1922 4.8001 0.0953
0.1922 5.4334 0.0925
0.1922 6.0667 0.0947
0.1922 6.7001 0.0980
0.1922 7.3334 0.0954
0.1922 7.9667 0.0965
0.1922 8.6000 0.0960
0.1922 9.2334 0.0997
0.1922 9.8667 0.0994
0.1922 10.5000 0.0967
0.1922 11.1334 0.0965
0.1922 11.7667 0.1011
0.1922 12.4000 0.0996
0.1922 13.0334 0.1006
0.1922 13.6667 0.0955
0.1922 14.3000 0.0975
0.1922 14.9333 0.1011
0.1922 15.5667 0.0974
0.1922 16.2000 0.1029
0.1922 16.8333 0.1002
0.1922 17.4667 0.0978
0.1922 18.1000 0.1013
0.1922 18.7333 0.1011
0.1922 19.3666 0.1009
0.2200 1.0001 0.0915
0.2200 1.6334 0.0924
0.2200 2.2668 0.0924
0.2200 2.9001 0.0946
0.2200 3.5334 0.0936
0.2200 4.1667 0.1010
0.2200 4.8001 0.1005
0.2200 5.4334 0.0958
0.2200 6.0667 0.0953
0.2200 6.7001 0.0950
0.2200 7.3334 0.0956
0.2200 7.9667 0.0963
0.2200 8.6000 0.0953
0.2200 9.2334 0.0996
0.2200 9.8667 0.0974
0.2200 10.5000 0.0990
0.2200 11.1334 0.0989
0.2200 11.7667 0.0995
0.2200 12.4000 0.0966
0.2200 13.0334 0.0993
0.2200 13.6667 0.0979
0.2200 14.3000 0.1003
0.2200 14.9333 0.1000
0.2200 15.5667 0.0992
0.2200 16.2000 0.1005
0.2200 16.8333 0.0993
0.2200 17.4667 0.1009
0.2200 18.1000 0.0988
0.2200 18.7333 0.1003
0.2200 19.3666 0.1020
0.2478 1.0001 0.0918
0.2478 1.6334 0.0917
0.2478 2.2668 0.0928
0.2478 2.9001 0.0916
0.2478 3.5334 0.0930
0.2478 4.1667 0.0927
0.2478 4.8001 0.0953
0.2478 5.4334 0.0945
0.2478 6.0667 0.0976
0.2478 6.7001 0.0959
0.2478 7.3334 0.0950
0.2478 7.9667 0.0975
0.2478 8.6000 0.0974
0.2478 9.2334 0.0949
0.2478 9.8667 0.0965
0.2478 10.5000 0.0967
0.2478 11.1334 0.0977
0.2478 11.7667 0.0982
0.2478 12.4000 0.0982
0.2478 13.0334 0.0995
0.2478 13.6667 0.0994
0.2478 14.3000 0.0991
0.2478 14.9333 0.0982
0.2478 15.5667 0.0980
0.2478 16.2000 0.0990
0.2478 16.8333 0.0991
0.2478 17.4667 0.1010
0.2478 18.1000 0.0993
0.2478 18.7333 0.1020
0.2478 19.3666 0.0992
0.2757 1.0001 0.0910
0.2757 1.6334 0.0915
0.2757 2.2668 0.0916
0.2757 2.9001 0.0924
0.2757 3.5334 0.0932
0.2757 4.1667 0.0929
0.2757 4.8001 0.0944
0.2757 5.4334 0.0947
0.2757 6.0667 0.0928
0.2757 6.7001 0.0935
0.2757 7.3334 0.0942
0.2757 7.9667 0.0959
0.2757 8.6000 0.0952
0.2757 9.2334 0.0953
0.2757 9.8667 0.0975
0.2757 10.5000 0.0979
0.2757 11.1334 0.0965
0.2757 11.7667 0.0994
0.2757 12.4000 0.0974
0.2757 13.0334 0.0963
0.2757 13.6667 0.0959
0.2757 14.3000 0.0989
0.2757 14.9333 0.0981
0.2757 15.5667 0.0963
0.2757 16.2000 0.0979
0.2757 16.8333 0.0978
0.2757 17.4667 0.0979
0.2757 18.1000 0.0978
0.2757 18.7333 0.0991
0.2757 19.3666 0.0975
0.3035 1.0001 0.0914
0.3035 1.6334 0.0915
0.3035 2.2668 0.0919
0.3035 2.9001 0.0918
0.3035 3.5334 0.0929
0.3035 4.1667 0.0917
0.3035 4.8001 0.0939
0.3035 5.4334 0.0930
0.3035 6.0667 0.0933
0.3035 6.7001 0.0947
0.3035 7.3334 0.0949
0.3035 7.9667 0.0950
0.3035 8.6000 0.0949
0.3035 9.2334 0.0963
0.3035 9.8667 0.0955
0.3035 10.5000 0.0951
0.3035 11.1334 0.0961
0.3035 11.7667 0.0992
0.3035 12.4000 0.0965
0.3035 13.0334 0.0976
0.3035 13.6667 0.0969
0.3035 14.3000 0.0967
0.3035 14.9333 0.0970
0.3035 15.5667 0.0977
0.3035 16.2000 0.0970
0.3035 16.8333 0.0981
0.3035 17.4667 0.1001
0.3035 18.1000 0.0979
0.3035 18.7333 0.0974
0.3035 19.3666 0.0988
0.3313 1.0001 0.0913
0.3313 1.6334 0.0915
0.3313 2.2668 0.0915
0.3313 2.9001 0.0920
0.3313 3.5334 0.0922
0.3313 4.1667 0.0937
0.3313 4.8001 0.0922
0.3313 5.4334 0.0929
0.3313 6.0667 0.0944
0.3313 6.7001 0.0942
0.3313 7.3334 0.0944
0.3313 7.9667 0.0950
0.3313 8.6000 0.0951
0.3313 9.2334 0.0952
0.3313 9.8667 0.0950
0.3313 10.5000 0.0955
0.3313 11.1334 0.0961
0.3313 11.7667 0.0955
0.3313 12.4000 0.0968
0.3313 13.0334 0.0974
0.3313 13.6667 0.1002
0.3313 14.3000 0.0974
0.3313 14.9333 0.0973
0.3313 15.5667 0.0967
0.3313 16.2000 0.0971
0.3313 16.8333 0.0973
0.3313 17.4667 0.0971
0.3313 18.1000 0.0989
0.3313 18.7333 0.0978
0.3313 19.3666 0.1017
0.3591 1.0001 0.0915
0.3591 1.6334 0.0914
0.3591 2.2668 0.0919
0.3591 2.9001 0.0921
0.3591 3.5334 0.0928
0.3591 4.1667 0.0925
0.3591 4.8001 0.0919
0.3591 5.4334 0.0940
0.3591 6.0667 0.0934
0.3591 6.7001 0.0937
0.3591 7.3334 0.0945
0.3591 7.9667 0.0941
0.3591 8.6000 0.0950
0.3591 9.2334 0.0952
0.3591 9.8667 0.0969
0.3591 10.5000 0.0951
0.3591 11.1334 0.0968
0.3591 11.7667 0.0956
0.3591 12.4000 0.0981
0.3591 13.0334 0.0972
0.3591 13.6667 0.0971
0.3591 14.3000 0.0974
0.3591 14.9333 0.0966
0.3591 15.5667 0.0993
0.3591 16.2000 0.1027
0.3591 16.8333 0.0984
0.3591 17.4667 0.1003
0.3591 18.1000 0.0972
0.3591 18.7333 0.0979
0.3591 19.3666 0.0979
0.3869 1.0001 0.0911
0.3869 1.6334 0.0918
0.3869 2.2668 0.0919
0.3869 2.9001 0.0915
0.3869 3.5334 0.0922
0.3869 4.1667 0.0920
0.3869 4.8001 0.0929
0.3869 5.4334 0.0926
0.3869 6.0667 0.0933
0.3869 6.7001 0.0933
0.3869 7.3334 0.0940
0.3869 7.9667 0.0953
0.3869 8.6000 0.0952
0.3869 9.2334 0.0954
0.3869 9.8667 0.0965
0.3869 10.5000 0.0961
0.3869 11.1334 0.0967
0.3869 11.7667 0.0964
0.3869 12.4000 0.0964
0.3869 13.0334 0.0964
0.3869 13.6667 0.0970
0.3869 14.3000 0.0979
0.3869 14.9333 0.0973
0.3869 15.5667 0.0974
0.3869 16.2000 0.0982
0.3869 16.8333 0.0987
0.3869 17.4667 0.0981
0.3869 18.1000 0.1033
0.3869 18.7333 0.0993
0.3869 19.3666 0.0980
0.4147 1.0001 0.0914
0.4147 1.6334 0.0917
0.4147 2.2668 0.0915
0.4147 2.9001 0.0914
0.4147 3.5334 0.0919
0.4147 4.1667 0.0926
0.4147 4.8001 0.0925
0.4147 5.4334 0.0932
0.4147 6.0667 0.0931
0.4147 6.7001 0.0933
0.4147 7.3334 0.0940
0.4147 7.9667 0.0958
0.4147 8.6000 0.0948
0.4147 9.2334 0.0949
0.4147 9.8667 0.0961
0.4147 10.5000 0.0961
0.4147 11.1334 0.0951
0.4147 11.7667 0.0965
0.4147 12.4000 0.0990
0.4147 13.0334 0.0979
0.4147 13.6667 0.0964
0.4147 14.3000 0.1018
0.4147 14.9333 0.0974
0.4147 15.5667 0.0978
0.4147 16.2000 0.0982
0.4147 16.8333 0.0976
0.4147 17.4667 0.0988
0.4147 18.1000 0.0990
0.4147 18.7333 0.0996
0.4147 19.3666 0.0985
0.4426 1.0001 0.0921
0.4426 1.6334 0.0915
0.4426 2.2668 0.0920
0.4426 2.9001 0.0914
0.4426 3.5334 0.0925
0.4426 4.1667 0.0922
0.4426 4.8001 0.0927
0.4426 5.4334 0.0927
0.4426 6.0667 0.0945
0.4426 6.7001 0.0933
0.4426 7.3334 0.0943
0.4426 7.9667 0.0953
0.4426 8.6000 0.0946
0.4426 9.2334 0.0947
0.4426 9.8667 0.0951
0.4426 10.5000 0.0956
0.4426 11.1334 0.0961
0.4426 11.7667 0.0956
0.4426 12.4000 0.0972
0.4426 13.0334 0.0973
0.4426 13.6667 0.0960
0.4426 14.3000 0.0968
0.4426 14.9333 0.0971
0.4426 15.5667 0.0968
0.4426 16.2000 0.1030
0.4426 16.8333 0.1000
0.4426 17.4667 0.0989
0.4426 18.1000 0.0985
0.4426 18.7333 0.0985
0.4426 19.3666 0.0986
0.4704 1.0001 0.0915
0.4704 1.6334 0.0912
0.4704 2.2668 0.0911
0.4704 2.9001 0.0921
0.4704 3.5334 0.0923
0.4704 4.1667 0.0934
0.4704 4.8001 0.0924
0.4704 5.4334 0.0926
0.4704 6.0667 0.0989
0.4704 6.7001 0.0931
0.4704 7.3334 0.0941
0.4704 7.9667 0.0941
0.4704 8.6000 0.0945
0.4704 9.2334 0.0958
0.4704 9.8667 0.0999
0.4704 10.5000 0.0975
0.4704 11.1334 0.0956
0.4704 11.7667 0.0967
0.4704 12.4000 0.0972
0.4704 13.0334 0.0971
0.4704 13.6667 0.0975
0.4704 14.3000 0.0982
0.4704 14.9333 0.1022
0.4704 15.5667 0.0997
0.4704 16.2000 0.0974
0.4704 16.8333 0.0982
0.4704 17.4667 0.0997
0.4704 18.1000 0.1028
0.4704 18.7333 0.0990
0.4704 19.3666 0.0990
0.4982 1.0001 0.0911
0.4982 1.6334 0.0918
0.4982 2.2668 0.0917
0.4982 2.9001 0.0916
0.4982 3.5334 0.0918
0.4982 4.1667 0.0923
0.4982 4.8001 0.0920
0.4982 5.4334 0.0933
0.4982 6.0667 0.0933
0.4982 6.7001 0.0951
0.4982 7.3334 0.0941
0.4982 7.9667 0.0949
0.4982 8.6000 0.0954
0.4982 9.2334 0.0955
0.4982 9.8667 0.0957
0.4982 10.5000 0.0956
0.4982 11.1334 0.0961
0.4982 11.7667 0.0958
0.4982 12.4000 0.0978
0.4982 13.0334 0.0963
0.4982 13.6667 0.1018
0.4982 14.3000 0.0990
0.4982 14.9333 0.1009
0.4982 15.5667 0.0988
0.4982 16.2000 0.0984
0.4982 16.8333 0.1001
0.4982 17.4667 0.1075
0.4982 18.1000 0.1015
0.4982 18.7333 0.0999
0.4982 19.3666 0.1006
0.5260 1.0001 0.0910
0.5260 1.6334 0.0910
0.5260 2.2668 0.0912
0.5260 2.9001 0.0919
0.5260 3.5334 0.0917
0.5260 4.1667 0.0957
0.5260 4.8001 0.0926
0.5260 5.4334 0.0921
0.5260 6.0667 0.0927
0.5260 6.7001 0.0931
0.5260 7.3334 0.0936
0.5260 7.9667 0.0950
0.5260 8.6000 0.1000
0.5260 9.2334 0.0972
0.5260 9.8667 0.0963
0.5260 10.5000 0.0961
0.5260 11.1334 0.0978
0.5260 11.7667 0.0968
0.5260 12.4000 0.0982
0.5260 13.0334 0.0970
0.5260 13.6667 0.0984
0.5260 14.3000 0.1014
0.5260 14.9333 0.0991
0.5260 15.5667 0.0981
0.5260 16.2000 0.0995
0.5260 16.8333 0.1010
0.5260 17.4667 0.1053
0.5260 18.1000 0.1019
0.5260 18.7333 0.0999
0.5260 19.3666 0.1004
0.5538 1.0001 0.0929
0.5538 1.6334 0.0912
0.5538 2.2668 0.0946
0.5538 2.9001 0.0925
0.5538 3.5334 0.0916
0.5538 4.1667 0.0922
0.5538 4.8001 0.0935
0.5538 5.4334 0.0964
0.5538 6.0667 0.0942
0.5538 6.7001 0.0940
0.5538 7.3334 0.0941
0.5538 7.9667 0.0983
0.5538 8.6000 0.0981
0.5538 9.2334 0.0960
0.5538 9.8667 0.0994
0.5538 10.5000 0.0984
0.5538 11.1334 0.0971
0.5538 11.7667 0.0974
0.5538 12.4000 0.1007
0.5538 13.0334 0.0992
0.5538 13.6667 0.0989
0.5538 14.3000 0.0986
0.5538 14.9333 0.0993
0.5538 15.5667 0.1000
0.5538 16.2000 0.1015
0.5538 16.8333 0.1007
0.5538 17.4667 0.1011
0.5538 18.1000 0.1028
0.5538 18.7333 0.1014
0.5538 19.3666 0.1013
0.5817 1.0001 0.0910
0.5817 1.6334 0.0911
0.5817 2.2668 0.0912
0.5817 2.9001 0.0918
0.5817 3.5334 0.0921
0.5817 4.1667 0.0918
0.5817 4.8001 0.0922
0.5817 5.4334 0.0933
0.5817 6.0667 0.0931
0.5817 6.7001 0.0937
0.5817 7.3334 0.0949
0.5817 7.9667 0.0956
0.5817 8.6000 0.0956
0.5817 9.2334 0.0962
0.5817 9.8667 0.0970
0.5817 10.5000 0.0970
0.5817 11.1334 0.0985
0.5817 11.7667 0.0986
0.5817 12.4000 0.1006
0.5817 13.0334 0.1064
0.5817 13.6667 0.1026
0.5817 14.3000 0.1045
0.5817 14.9333 0.1016
0.5817 15.5667 0.1039
0.5817 16.2000 0.1009
0.5817 16.8333 0.1030
0.5817 17.4667 0.1010
0.5817 18.1000 0.1015
0.5817 18.7333 0.1045
0.5817 19.3666 0.1040
0.6095 1.0001 0.0913
0.6095 1.6334 0.0913
0.6095 2.2668 0.0929
0.6095 2.9001 0.0932
0.6095 3.5334 0.0919
0.6095 4.1667 0.0920
0.6095 4.8001 0.0928
0.6095 5.4334 0.0932
0.6095 6.0667 0.0939
0.6095 6.7001 0.0947
0.6095 7.3334 0.0951
0.6095 7.9667 0.1022
0.6095 8.6000 0.0970
0.6095 9.2334 0.0983
0.6095 9.8667 0.0968
0.6095 10.5000 0.0992
0.6095 11.1334 0.0974
0.6095 11.7667 0.1009
0.6095 12.4000 0.1010
0.6095 13.0334 0.0996
0.6095 13.6667 0.1069
0.6095 14.3000 0.1026
0.6095 14.9333 0.1034
0.6095 15.5667 0.1027
0.6095 16.2000 0.1040
0.6095 16.8333 0.1044
0.6095 17.4667 0.1057
0.6095 18.1000 0.1035
0.6095 18.7333 0.1040
0.6095 19.3666 0.1054
0.6373 1.0001 0.0911
0.6373 1.6334 0.0916
0.6373 2.2668 0.0921
0.6373 2.9001 0.0921
0.6373 3.5334 0.0929
0.6373 4.1667 0.0940
0.6373 4.8001 0.0932
0.6373 5.4334 0.0946
0.6373 6.0667 0.0940
0.6373 6.7001 0.0967
0.6373 7.3334 0.0993
0.6373 7.9667 0.0972
0.6373 8.6000 0.0979
0.6373 9.2334 0.1007
0.6373 9.8667 0.0984
0.6373 10.5000 0.1050
0.6373 11.1334 0.1045
0.6373 11.7667 0.1009
0.6373 12.4000 0.1032
0.6373 13.0334 0.1018
0.6373 13.6667 0.1024
0.6373 14.3000 0.1051
0.6373 14.9333 0.1084
0.6373 15.5667 0.1043
0.6373 16.2000 0.1111
0.6373 16.8333 0.1073
0.6373 17.4667 0.1078
0.6373 18.1000 0.1065
0.6373 18.7333 0.1079
0.6373 19.3666 0.1072
0.6651 1.0001 0.0912
0.6651 1.6334 0.0931
0.6651 2.2668 0.0926
0.6651 2.9001 0.0933
0.6651 3.5334 0.0929
0.6651 4.1667 0.0932
0.6651 4.8001 0.0964
0.6651 5.4334 0.0954
0.6651 6.0667 0.0956
0.6651 6.7001 0.0961
0.6651 7.3334 0.0964
0.6651 7.9667 0.0990
0.6651 8.6000 0.1006
0.6651 9.2334 0.1022
0.6651 9.8667 0.1032
0.6651 10.5000 0.1007
0.6651 11.1334 0.1013
0.6651 11.7667 0.1046
0.6651 12.4000 0.1033
0.6651 13.0334 0.1065
0.6651 13.6667 0.1029
0.6651 14.3000 0.1069
0.6651 14.9333 0.1057
0.6651 15.5667 0.1079
0.6651 16.2000 0.1073
0.6651 16.8333 0.1070
0.6651 17.4667 0.1081
0.6651 18.1000 0.1138
0.6651 18.7333 0.1115
0.6651 19.3666 0.1124
0.6929 1.0001 0.0911
0.6929 1.6334 0.0943
0.6929 2.2668 0.0948
0.6929 2.9001 0.0946
0.6929 3.5334 0.0964
0.6929 4.1667 0.0972
0.6929 4.8001 0.0970
0.6929 5.4334 0.0950
0.6929 6.0667 0.1001
0.6929 6.7001 0.0997
0.6929 7.3334 0.0984
0.6929 7.9667 0.0986
0.6929 8.6000 0.1014
0.6929 9.2334 0.1010
0.6929 9.8667 0.1025
0.6929 10.5000 0.1063
0.6929 11.1334 0.1061
0.6929 11.7667 0.1060
0.6929 12.4000 0.1049
0.6929 13.0334 0.1079
0.6929 13.6667 0.1079
0.6929 14.3000 0.1106
0.6929 14.9333 0.1117
0.6929 15.5667 0.1104
0.6929 16.2000 0.1119
0.6929 16.8333 0.1116
0.6929 17.4667 0.1116
0.6929 18.1000 0.1113
0.6929 18.7333 0.1140
0.6929 19.3666 0.1131
0.7208 1.0001 0.0916
0.7208 1.6334 0.0917
0.7208 2.2668 0.0942
0.7208 2.9001 0.0944
0.7208 3.5334 0.0953
0.7208 4.1667 0.0968
0.7208 4.8001 0.0981
0.7208 5.4334 0.0988
0.7208 6.0667 0.1035
0.7208 6.7001 0.1018
0.7208 7.3334 0.1068
0.7208 7.9667 0.1019
0.7208 8.6000 0.1044
0.7208 9.2334 0.1024
0.7208 9.8667 0.1059
0.7208 10.5000 0.1079
0.7208 11.1334 0.1090
0.7208 11.7667 0.1123
0.7208 12.4000 0.1118
0.7208 13.0334 0.1104
0.7208 13.6667 0.1125
0.7208 14.3000 0.1134
0.7208 14.9333 0.1191
0.7208 15.5667 0.1163
0.7208 16.2000 0.1226
0.7208 16.8333 0.1195
0.7208 17.4667 0.1231
0.7208 18.1000 0.1208
0.7208 18.7333 0.1220
0.7208 19.3666 0.1223
0.7486 1.0001 0.0930
0.7486 1.6334 0.0917
0.7486 2.2668 0.0938
0.7486 2.9001 0.0954
0.7486 3.5334 0.0980
0.7486 4.1667 0.0998
0.7486 4.8001 0.1009
0.7486 5.4334 0.1075
0.7486 6.0667 0.1045
0.7486 6.7001 0.1069
0.7486 7.3334 0.1044
0.7486 7.9667 0.1066
0.7486 8.6000 0.1088
0.7486 9.2334 0.1143
0.7486 9.8667 0.1143
0.7486 10.5000 0.1118
0.7486 11.1334 0.1174
0.7486 11.7667 0.1176
0.7486 12.4000 0.1180
0.7486 13.0334 0.1144
0.7486 13.6667 0.1254
0.7486 14.3000 0.1220
0.7486 14.9333 0.1257
0.7486 15.5667 0.1218
0.7486 16.2000 0.1255
0.7486 16.8333 0.1281
0.7486 17.4667 0.1238
0.7486 18.1000 0.1309
0.7486 18.7333 0.1200
0.7486 19.3666 0.1240
0.7764 1.0001 0.0936
0.7764 1.6334 0.0931
0.7764 2.2668 0.0940
0.7764 2.9001 0.0986
0.7764 3.5334 0.1006
0.7764 4.1667 0.1013
0.7764 4.8001 0.1046
0.7764 5.4334 0.1099
0.7764 6.0667 0.1055
0.7764 6.7001 0.1094
0.7764 7.3334 0.1132
0.7764 7.9667 0.1101
0.7764 8.6000 0.1158
0.7764 9.2334 0.1090
0.7764 9.8667 0.1130
0.7764 10.5000 0.1164
0.7764 11.1334 0.1215
0.7764 11.7667 0.1298
0.7764 12.4000 0.1277
0.7764 13.0334 0.1238
0.7764 13.6667 0.1191
0.7764 14.3000 0.1283
0.7764 14.9333 0.1246
0.7764 15.5667 0.1245
0.7764 16.2000 0.1332
0.7764 16.8333 0.1329
0.7764 17.4667 0.1352
0.7764 18.1000 0.1191
0.7764 18.7333 0.1582
0.7764 19.3666 0.1254
0.8042 1.0001 0.0918
0.8042 1.6334 0.0933
0.8042 2.2668 0.0996
0.8042 2.9001 0.1028
0.8042 3.5334 0.1003
0.8042 4.1667 0.0996
0.8042 4.8001 0.1041
0.8042 5.4334 0.1085
0.8042 6.0667 0.1033
0.8042 6.7001 0.1180
0.8042 7.3334 0.1098
0.8042 7.9667 0.1153
0.8042 8.6000 0.1158
0.8042 9.2334 0.1184
0.8042 9.8667 0.1101
0.8042 10.5000 0.1228
0.8042 11.1334 0.1182
0.8042 11.7667 0.1333
0.8042 12.4000 0.1111
0.8042 13.0334 0.1085
0.8042 13.6667 0.1265
0.8042 14.3000 0.1242
0.8042 14.9333 0.1217
0.8042 15.5667 0.1214
0.8042 16.2000 0.1403
0.8042 16.8333 0.1097
0.8042 17.4667 0.1188
0.8042 18.1000 0.1138
0.8042 18.7333 0.1186
0.8042 19.3666 0.1506
0.8320 1.0001 0.0913
0.8320 1.6334 0.0936
0.8320 2.2668 0.1049
0.8320 2.9001 0.0960
0.8320 3.5334 0.1018
0.8320 4.1667 0.0964
0.8320 4.8001 0.1135
0.8320 5.4334 0.1048
0.8320 6.0667 0.1164
0.8320 6.7001 0.1070
0.8320 7.3334 0.1099
0.8320 7.9667 0.1038
0.8320 8.6000 0.1166
0.8320 9.2334 0.1352
0.8320 9.8667 0.1107
0.8320 10.5000 0.1207
0.8320 11.1334 0.1128
0.8320 11.7667 0.1113
0.8320 12.4000 0.1117
0.8320 13.0334 0.1094
0.8320 13.6667 0.1377
0.8320 14.3000 0.1388
0.8320 14.9333 0.1188
0.8320 15.5667 0.1279
0.8320 16.2000 0.1237
0.8320 16.8333 0.1202
0.8320 17.4667 0.1377
0.8320 18.1000 0.1080
0.8320 18.7333 0.1240
0.8320 19.3666 0.1382
0.8598 1.0001 0.0920
0.8598 1.6334 0.0934
0.8598 2.2668 0.0987
0.8598 2.9001 0.1088
0.8598 3.5334 0.0969
0.8598 4.1667 0.0975
0.8598 4.8001 0.1016
0.8598 5.4334 0.1101
0.8598 6.0667 0.1374
0.8598 6.7001 0.1241
0.8598 7.3334 0.1056
0.8598 7.9667 0.1214
0.8598 8.6000 0.1494
0.8598 9.2334 0.1310
0.8598 9.8667 0.1100
0.8598 10.5000 0.1172
0.8598 11.1334 0.1168
0.8598 11.7667 0.1268
0.8598 12.4000 0.1225
0.8598 13.0334 0.1443
0.8598 13.6667 0.1108
0.8598 14.3000 0.1556
0.8598 14.9333 0.1695
0.8598 15.5667 0.1676
0.8598 16.2000 0.1359
0.8598 16.8333 0.1257
0.8598 17.4667 0.1262
0.8598 18.1000 0.1769
0.8598 18.7333 0.1364
0.8598 19.3666 0.1245
0.8877 1.0001 0.0935
0.8877 1.6334 0.0931
0.8877 2.2668 0.0969
0.8877 2.9001 0.0994
0.8877 3.5334 0.1114
0.8877 4.1667 0.1168
0.8877 4.8001 0.1137
0.8877 5.4334 0.1492
0.8877 6.0667 0.1312
0.8877 6.7001 0.1260
0.8877 7.3334 0.1135
0.8877 7.9667 0.1160
0.8877 8.6000 0.1171
0.8877 9.2334 0.1480
0.8877 9.8667 0.1445
0.8877 10.5000 0.1353
0.8877 11.1334 0.1405
0.8877 11.7667 0.1787
0.8877 12.4000 0.1366
0.8877 13.0334 0.1537
0.8877 13.6667 0.1641
0.8877 14.3000 0.1775
0.8877 14.9333 0.1430
0.8877 15.5667 0.1663
0.8877 16.2000 0.1295
0.8877 16.8333 0.1572
0.8877 17.4667 0.1678
0.8877 18.1000 0.1901
0.8877 18.7333 0.1691
0.8877 19.3666 0.1658
0.9155 1.0001 0.0933
0.9155 1.6334 0.0967
0.9155 2.2668 0.1146
0.9155 2.9001 0.1123
0.9155 3.5334 0.1042
0.9155 4.1667 0.1215
0.9155 4.8001 0.1209
0.9155 5.4334 0.1450
0.9155 6.0667 0.1458
0.9155 6.7001 0.1408
0.9155 7.3334 0.1341
0.9155 7.9667 0.1408
0.9155 8.6000 0.2127
0.9155 9.2334 0.1433
0.9155 9.8667 0.1604
0.9155 10.5000 0.1598
0.9155 11.1334 0.1626
0.9155 11.7667 0.1840
0.9155 12.4000 0.2058
0.9155 13.0334 0.1620
0.9155 13.6667 0.1915
0.9155 14.3000 0.1668
0.9155 14.9333 0.1873
0.9155 15.5667 0.1882
0.9155 16.2000 0.2058
0.9155 16.8333 0.2250
0.9155 17.4667 0.2216
0.9155 18.1000 0.2013
0.9155 18.7333 0.2320
0.9155 19.3666 0.2516
0.9433 1.0001 0.1173
0.9433 1.6334 0.0934
0.9433 2.2668 nan
0.9433 2.9001 0.1480
0.9433 3.5334 nan
0.9433 4.1667 nan
0.9433 4.8001 nan
0.9433 5.4334 nan
0.9433 6.0667 nan
0.9433 6.7001 nan
0.9433 7.3334 nan
0.9433 7.9667 nan
0.9433 8.6000 nan
0.9433 9.2334 nan
0.9433 9.8667 nan
0.9433 10.5000 nan
0.9433 11.1334 nan
0.9433 11.7667 nan
0.9433 12.4000 nan
0.9433 13.0334 nan
0.9433 13.6667 nan
0.9433 14.3000 nan
0.9433 14.9333 nan
0.9433 15.5667 nan
0.9433 16.2000 nan
0.9433 16.8333 nan
0.9433 17.4667 nan
0.9433 18.1000 nan
0.9433 18.7333 nan
0.9433 19.3666 nan


==> data/kdd_bucketed/mode2_sbm_SGC.csv <==
0.1366 1.0001 nan
0.1366 1.6334 nan
0.1366 2.2668 nan
0.1366 2.9001 nan
0.1366 3.5334 nan
0.1366 4.1667 nan
0.1366 4.8001 nan
0.1366 5.4334 nan
0.1366 6.0667 nan
0.1366 6.7001 nan
0.1366 7.3334 nan
0.1366 7.9667 nan
0.1366 8.6000 nan
0.1366 9.2334 nan
0.1366 9.8667 nan
0.1366 10.5000 nan
0.1366 11.1334 nan
0.1366 11.7667 nan
0.1366 12.4000 nan
0.1366 13.0334 nan
0.1366 13.6667 nan
0.1366 14.3000 nan
0.1366 14.9333 nan
0.1366 15.5667 nan
0.1366 16.2000 nan
0.1366 16.8333 nan
0.1366 17.4667 nan
0.1366 18.1000 nan
0.1366 18.7333 nan
0.1366 19.3666 nan
0.1644 1.0001 0.1306
0.1644 1.6334 0.1162
0.1644 2.2668 0.1307
0.1644 2.9001 0.1458
0.1644 3.5334 0.1207
0.1644 4.1667 0.1135
0.1644 4.8001 nan
0.1644 5.4334 nan
0.1644 6.0667 nan
0.1644 6.7001 nan
0.1644 7.3334 nan
0.1644 7.9667 nan
0.1644 8.6000 nan
0.1644 9.2334 nan
0.1644 9.8667 nan
0.1644 10.5000 nan
0.1644 11.1334 nan
0.1644 11.7667 nan
0.1644 12.4000 nan
0.1644 13.0334 nan
0.1644 13.6667 nan
0.1644 14.3000 nan
0.1644 14.9333 nan
0.1644 15.5667 nan
0.1644 16.2000 nan
0.1644 16.8333 nan
0.1644 17.4667 nan
0.1644 18.1000 nan
0.1644 18.7333 nan
0.1644 19.3666 nan
0.1922 1.0001 0.1301
0.1922 1.6334 0.1265
0.1922 2.2668 0.1195
0.1922 2.9001 0.1245
0.1922 3.5334 0.1222
0.1922 4.1667 0.1148
0.1922 4.8001 0.1109
0.1922 5.4334 0.1102
0.1922 6.0667 0.1072
0.1922 6.7001 0.1080
0.1922 7.3334 0.1080
0.1922 7.9667 0.1113
0.1922 8.6000 0.1090
0.1922 9.2334 0.1114
0.1922 9.8667 0.1076
0.1922 10.5000 0.1057
0.1922 11.1334 0.1064
0.1922 11.7667 0.1063
0.1922 12.4000 0.1071
0.1922 13.0334 0.1064
0.1922 13.6667 0.1095
0.1922 14.3000 0.1023
0.1922 14.9333 0.1055
0.1922 15.5667 0.1042
0.1922 16.2000 0.1066
0.1922 16.8333 0.1073
0.1922 17.4667 0.1067
0.1922 18.1000 0.1028
0.1922 18.7333 0.1050
0.1922 19.3666 0.1075
0.2200 1.0001 0.1242
0.2200 1.6334 0.1201
0.2200 2.2668 0.1172
0.2200 2.9001 0.1179
0.2200 3.5334 0.1143
0.2200 4.1667 0.1121
0.2200 4.8001 0.1138
0.2200 5.4334 0.1086
0.2200 6.0667 0.1087
0.2200 6.7001 0.1080
0.2200 7.3334 0.1074
0.2200 7.9667 0.1064
0.2200 8.6000 0.1047
0.2200 9.2334 0.1064
0.2200 9.8667 0.1032
0.2200 10.5000 0.1029
0.2200 11.1334 0.1044
0.2200 11.7667 0.1032
0.2200 12.4000 0.1027
0.2200 13.0334 0.1056
0.2200 13.6667 0.1019
0.2200 14.3000 0.1022
0.2200 14.9333 0.1023
0.2200 15.5667 0.1011
0.2200 16.2000 0.1023
0.2200 16.8333 0.1022
0.2200 17.4667 0.1020
0.2200 18.1000 0.1024
0.2200 18.7333 0.1019
0.2200 19.3666 0.1025
0.2478 1.0001 0.1256
0.2478 1.6334 0.1144
0.2478 2.2668 0.1145
0.2478 2.9001 0.1136
0.2478 3.5334 0.1065
0.2478 4.1667 0.1092
0.2478 4.8001 0.1079
0.2478 5.4334 0.1084
0.2478 6.0667 0.1050
0.2478 6.7001 0.1044
0.2478 7.3334 0.1034
0.2478 7.9667 0.1042
0.2478 8.6000 0.1017
0.2478 9.2334 0.1024
0.2478 9.8667 0.1035
0.2478 10.5000 0.1026
0.2478 11.1334 0.1024
0.2478 11.7667 0.1016
0.2478 12.4000 0.0994
0.2478 13.0334 0.0999
0.2478 13.6667 0.1031
0.2478 14.3000 0.0997
0.2478 14.9333 0.1007
0.2478 15.5667 0.1011
0.2478 16.2000 0.0985
0.2478 16.8333 0.1006
0.2478 17.4667 0.0988
0.2478 18.1000 0.0999
0.2478 18.7333 0.0997
0.2478 19.3666 0.0978
0.2757 1.0001 0.1351
0.2757 1.6334 0.1201
0.2757 2.2668 0.1136
0.2757 2.9001 0.1144
0.2757 3.5334 0.1067
0.2757 4.1667 0.1092
0.2757 4.8001 0.1049
0.2757 5.4334 0.1049
0.2757 6.0667 0.1032
0.2757 6.7001 0.1018
0.2757 7.3334 0.1010
0.2757 7.9667 0.1026
0.2757 8.6000 0.1019
0.2757 9.2334 0.1003
0.2757 9.8667 0.1006
0.2757 10.5000 0.0989
0.2757 11.1334 0.0976
0.2757 11.7667 0.0976
0.2757 12.4000 0.0986
0.2757 13.0334 0.0987
0.2757 13.6667 0.0987
0.2757 14.3000 0.0975
0.2757 14.9333 0.1003
0.2757 15.5667 0.0988
0.2757 16.2000 0.0977
0.2757 16.8333 0.0978
0.2757 17.4667 0.0967
0.2757 18.1000 0.0975
0.2757 18.7333 0.0957
0.2757 19.3666 0.0981
0.3035 1.0001 0.1314
0.3035 1.6334 0.1244
0.3035 2.2668 0.1160
0.3035 2.9001 0.1151
0.3035 3.5334 0.1112
0.3035 4.1667 0.1063
0.3035 4.8001 0.1040
0.3035 5.4334 0.1062
0.3035 6.0667 0.1020
0.3035 6.7001 0.1026
0.3035 7.3334 0.1015
0.3035 7.9667 0.0997
0.3035 8.6000 0.0995
0.3035 9.2334 0.0970
0.3035 9.8667 0.0982
0.3035 10.5000 0.0994
0.3035 11.1334 0.0975
0.3035 11.7667 0.0981
0.3035 12.4000 0.0988
0.3035 13.0334 0.0958
0.3035 13.6667 0.0971
0.3035 14.3000 0.0958
0.3035 14.9333 0.0966
0.3035 15.5667 0.0955
0.3035 16.2000 0.0971
0.3035 16.8333 0.0955
0.3035 17.4667 0.0971
0.3035 18.1000 0.0953
0.3035 18.7333 0.0950
0.3035 19.3666 0.0951
0.3313 1.0001 0.1194
0.3313 1.6334 0.1256
0.3313 2.2668 0.1228
0.3313 2.9001 0.1082
0.3313 3.5334 0.1050
0.3313 4.1667 0.1080
0.3313 4.8001 0.1044
0.3313 5.4334 0.1032
0.3313 6.0667 0.1027
0.3313 6.7001 0.1006
0.3313 7.3334 0.1012
0.3313 7.9667 0.0982
0.3313 8.6000 0.0984
0.3313 9.2334 0.0978
0.3313 9.8667 0.0976
0.3313 10.5000 0.0980
0.3313 11.1334 0.0967
0.3313 11.7667 0.0967
0.3313 12.4000 0.0970
0.3313 13.0334 0.0955
0.3313 13.6667 0.0970
0.3313 14.3000 0.0962
0.3313 14.9333 0.0950
0.3313 15.5667 0.0959
0.3313 16.2000 0.0957
0.3313 16.8333 0.0943
0.3313 17.4667 0.0947
0.3313 18.1000 0.0948
0.3313 18.7333 0.0951
0.3313 19.3666 0.0954
0.3591 1.0001 0.1374
0.3591 1.6334 0.1216
0.3591 2.2668 0.1135
0.3591 2.9001 0.1101
0.3591 3.5334 0.1049
0.3591 4.1667 0.1042
0.3591 4.8001 0.1025
0.3591 5.4334 0.1029
0.3591 6.0667 0.1027
0.3591 6.7001 0.0999
0.3591 7.3334 0.0991
0.3591 7.9667 0.0986
0.3591 8.6000 0.0973
0.3591 9.2334 0.0985
0.3591 9.8667 0.0958
0.3591 10.5000 0.0989
0.3591 11.1334 0.0956
0.3591 11.7667 0.0966
0.3591 12.4000 0.0962
0.3591 13.0334 0.0948
0.3591 13.6667 0.0953
0.3591 14.3000 0.0955
0.3591 14.9333 0.0954
0.3591 15.5667 0.0946
0.3591 16.2000 0.0954
0.3591 16.8333 0.0937
0.3591 17.4667 0.0943
0.3591 18.1000 0.0943
0.3591 18.7333 0.0936
0.3591 19.3666 0.0938
0.3869 1.0001 0.1375
0.3869 1.6334 0.1207
0.3869 2.2668 0.1173
0.3869 2.9001 0.1160
0.3869 3.5334 0.1088
0.3869 4.1667 0.1041
0.3869 4.8001 0.1039
0.3869 5.4334 0.1018
0.3869 6.0667 0.1017
0.3869 6.7001 0.0998
0.3869 7.3334 0.0983
0.3869 7.9667 0.0972
0.3869 8.6000 0.0966
0.3869 9.2334 0.0968
0.3869 9.8667 0.0961
0.3869 10.5000 0.0958
0.3869 11.1334 0.0987
0.3869 11.7667 0.0961
0.3869 12.4000 0.0959
0.3869 13.0334 0.0957
0.3869 13.6667 0.0951
0.3869 14.3000 0.0943
0.3869 14.9333 0.0945
0.3869 15.5667 0.0945
0.3869 16.2000 0.0940
0.3869 16.8333 0.0943
0.3869 17.4667 0.0933
0.3869 18.1000 0.0936
0.3869 18.7333 0.0932
0.3869 19.3666 0.0936
0.4147 1.0001 0.1371
0.4147 1.6334 0.1271
0.4147 2.2668 0.1152
0.4147 2.9001 0.1073
0.4147 3.5334 0.1068
0.4147 4.1667 0.1038
0.4147 4.8001 0.1049
0.4147 5.4334 0.1009
0.4147 6.0667 0.1012
0.4147 6.7001 0.0995
0.4147 7.3334 0.0985
0.4147 7.9667 0.0978
0.4147 8.6000 0.0973
0.4147 9.2334 0.0971
0.4147 9.8667 0.0965
0.4147 10.5000 0.0962
0.4147 11.1334 0.0979
0.4147 11.7667 0.0949
0.4147 12.4000 0.0955
0.4147 13.0334 0.0954
0.4147 13.6667 0.0951
0.4147 14.3000 0.0950
0.4147 14.9333 0.0948
0.4147 15.5667 0.0941
0.4147 16.2000 0.0947
0.4147 16.8333 0.0940
0.4147 17.4667 0.0935
0.4147 18.1000 0.0931
0.4147 18.7333 0.0935
0.4147 19.3666 0.0938
0.4426 1.0001 0.1569
0.4426 1.6334 0.1371
0.4426 2.2668 0.1178
0.4426 2.9001 0.1118
0.4426 3.5334 0.1071
0.4426 4.1667 0.1063
0.4426 4.8001 0.1039
0.4426 5.4334 0.1025
0.4426 6.0667 0.1009
0.4426 6.7001 0.1000
0.4426 7.3334 0.0993
0.4426 7.9667 0.0970
0.4426 8.6000 0.0975
0.4426 9.2334 0.0981
0.4426 9.8667 0.0965
0.4426 10.5000 0.0968
0.4426 11.1334 0.0959
0.4426 11.7667 0.0962
0.4426 12.4000 0.0963
0.4426 13.0334 0.0957
0.4426 13.6667 0.0959
0.4426 14.3000 0.0949
0.4426 14.9333 0.0948
0.4426 15.5667 0.0946
0.4426 16.2000 0.0943
0.4426 16.8333 0.0938
0.4426 17.4667 0.0935
0.4426 18.1000 0.0932
0.4426 18.7333 0.0934
0.4426 19.3666 0.0937
0.4704 1.0001 0.1640
0.4704 1.6334 0.1498
0.4704 2.2668 0.1290
0.4704 2.9001 0.1287
0.4704 3.5334 0.1064
0.4704 4.1667 0.1079
0.4704 4.8001 0.1045
0.4704 5.4334 0.1008
0.4704 6.0667 0.1004
0.4704 6.7001 0.1007
0.4704 7.3334 0.1014
0.4704 7.9667 0.0985
0.4704 8.6000 0.0978
0.4704 9.2334 0.0971
0.4704 9.8667 0.0971
0.4704 10.5000 0.0962
0.4704 11.1334 0.0962
0.4704 11.7667 0.0957
0.4704 12.4000 0.0952
0.4704 13.0334 0.0954
0.4704 13.6667 0.0961
0.4704 14.3000 0.0945
0.4704 14.9333 0.0948
0.4704 15.5667 0.0951
0.4704 16.2000 0.0948
0.4704 16.8333 0.0943
0.4704 17.4667 0.0937
0.4704 18.1000 0.0943
0.4704 18.7333 0.0950
0.4704 19.3666 0.0938
0.4982 1.0001 0.1624
0.4982 1.6334 0.1419
0.4982 2.2668 0.1300
0.4982 2.9001 0.1192
0.4982 3.5334 0.1128
0.4982 4.1667 0.1108
0.4982 4.8001 0.1048
0.4982 5.4334 0.1067
0.4982 6.0667 0.1069
0.4982 6.7001 0.1001
0.4982 7.3334 0.0998
0.4982 7.9667 0.1029
0.4982 8.6000 0.1001
0.4982 9.2334 0.0979
0.4982 9.8667 0.0975
0.4982 10.5000 0.0975
0.4982 11.1334 0.0973
0.4982 11.7667 0.0962
0.4982 12.4000 0.0974
0.4982 13.0334 0.0965
0.4982 13.6667 0.0949
0.4982 14.3000 0.0955
0.4982 14.9333 0.0947
0.4982 15.5667 0.0950
0.4982 16.2000 0.0947
0.4982 16.8333 0.0946
0.4982 17.4667 0.0942
0.4982 18.1000 0.0948
0.4982 18.7333 0.0942
0.4982 19.3666 0.0941
0.5260 1.0001 0.1767
0.5260 1.6334 0.1485
0.5260 2.2668 0.1296
0.5260 2.9001 0.1380
0.5260 3.5334 0.1315
0.5260 4.1667 0.1107
0.5260 4.8001 0.1171
0.5260 5.4334 0.1098
0.5260 6.0667 0.1055
0.5260 6.7001 0.1045
0.5260 7.3334 0.0998
0.5260 7.9667 0.1002
0.5260 8.6000 0.0998
0.5260 9.2334 0.0986
0.5260 9.8667 0.0992
0.5260 10.5000 0.0999
0.5260 11.1334 0.0965
0.5260 11.7667 0.0975
0.5260 12.4000 0.0961
0.5260 13.0334 0.0969
0.5260 13.6667 0.0967
0.5260 14.3000 0.0967
0.5260 14.9333 0.0957
0.5260 15.5667 0.0953
0.5260 16.2000 0.0955
0.5260 16.8333 0.0952
0.5260 17.4667 0.0952
0.5260 18.1000 0.0948
0.5260 18.7333 0.0948
0.5260 19.3666 0.0943
0.5538 1.0001 0.1831
0.5538 1.6334 0.1948
0.5538 2.2668 0.1506
0.5538 2.9001 0.1419
0.5538 3.5334 0.1311
0.5538 4.1667 0.1238
0.5538 4.8001 0.1188
0.5538 5.4334 0.1186
0.5538 6.0667 0.1139
0.5538 6.7001 0.1129
0.5538 7.3334 0.1071
0.5538 7.9667 0.1045
0.5538 8.6000 0.1061
0.5538 9.2334 0.1025
0.5538 9.8667 0.1015
0.5538 10.5000 0.0995
0.5538 11.1334 0.0990
0.5538 11.7667 0.0975
0.5538 12.4000 0.0980
0.5538 13.0334 0.0995
0.5538 13.6667 0.0968
0.5538 14.3000 0.0970
0.5538 14.9333 0.0966
0.5538 15.5667 0.0970
0.5538 16.2000 0.0955
0.5538 16.8333 0.0961
0.5538 17.4667 0.0955
0.5538 18.1000 0.0954
0.5538 18.7333 0.0957
0.5538 19.3666 0.0957
0.5817 1.0001 0.2161
0.5817 1.6334 0.1947
0.5817 2.2668 0.1761
0.5817 2.9001 0.1552
0.5817 3.5334 0.1443
0.5817 4.1667 0.1433
0.5817 4.8001 0.1368
0.5817 5.4334 0.1340
0.5817 6.0667 0.1336
0.5817 6.7001 0.1142
0.5817 7.3334 0.1110
0.5817 7.9667 0.1098
0.5817 8.6000 0.1076
0.5817 9.2334 0.1054
0.5817 9.8667 0.1089
0.5817 10.5000 0.1030
0.5817 11.1334 0.1017
0.5817 11.7667 0.0993
0.5817 12.4000 0.1011
0.5817 13.0334 0.0999
0.5817 13.6667 0.0995
0.5817 14.3000 0.0985
0.5817 14.9333 0.0990
0.5817 15.5667 0.0989
0.5817 16.2000 0.0981
0.5817 16.8333 0.0976
0.5817 17.4667 0.0975
0.5817 18.1000 0.0967
0.5817 18.7333 0.0966
0.5817 19.3666 0.0963
0.6095 1.0001 0.2395
0.6095 1.6334 0.2037
0.6095 2.2668 0.1947
0.6095 2.9001 0.2083
0.6095 3.5334 0.1839
0.6095 4.1667 0.1693
0.6095 4.8001 0.1520
0.6095 5.4334 0.1443
0.6095 6.0667 0.1391
0.6095 6.7001 0.1416
0.6095 7.3334 0.1325
0.6095 7.9667 0.1165
0.6095 8.6000 0.1166
0.6095 9.2334 0.1183
0.6095 9.8667 0.1188
0.6095 10.5000 0.1101
0.6095 11.1334 0.1099
0.6095 11.7667 0.1069
0.6095 12.4000 0.1062
0.6095 13.0334 0.1049
0.6095 13.6667 0.1034
0.6095 14.3000 0.1014
0.6095 14.9333 0.1034
0.6095 15.5667 0.1011
0.6095 16.2000 0.0993
0.6095 16.8333 0.0989
0.6095 17.4667 0.1012
0.6095 18.1000 0.0992
0.6095 18.7333 0.0992
0.6095 19.3666 0.0993
0.6373 1.0001 0.2378
0.6373 1.6334 0.2545
0.6373 2.2668 0.2349
0.6373 2.9001 0.2311
0.6373 3.5334 0.1967
0.6373 4.1667 0.1966
0.6373 4.8001 0.2019
0.6373 5.4334 0.1652
0.6373 6.0667 0.1546
0.6373 6.7001 0.1491
0.6373 7.3334 0.1501
0.6373 7.9667 0.1411
0.6373 8.6000 0.1344
0.6373 9.2334 0.1349
0.6373 9.8667 0.1228
0.6373 10.5000 0.1201
0.6373 11.1334 0.1194
0.6373 11.7667 0.1127
0.6373 12.4000 0.1170
0.6373 13.0334 0.1152
0.6373 13.6667 0.1119
0.6373 14.3000 0.1121
0.6373 14.9333 0.1106
0.6373 15.5667 0.1110
0.6373 16.2000 0.1067
0.6373 16.8333 0.1056
0.6373 17.4667 0.1069
0.6373 18.1000 0.1049
0.6373 18.7333 0.1037
0.6373 19.3666 0.1027
0.6651 1.0001 0.2925
0.6651 1.6334 0.2851
0.6651 2.2668 0.2770
0.6651 2.9001 0.2522
0.6651 3.5334 0.2720
0.6651 4.1667 0.2600
0.6651 4.8001 0.2205
0.6651 5.4334 0.2068
0.6651 6.0667 0.1807
0.6651 6.7001 0.2053
0.6651 7.3334 0.1639
0.6651 7.9667 0.1780
0.6651 8.6000 0.1534
0.6651 9.2334 0.1623
0.6651 9.8667 0.1527
0.6651 10.5000 0.1500
0.6651 11.1334 0.1328
0.6651 11.7667 0.1323
0.6651 12.4000 0.1289
0.6651 13.0334 0.1310
0.6651 13.6667 0.1224
0.6651 14.3000 0.1236
0.6651 14.9333 0.1188
0.6651 15.5667 0.1216
0.6651 16.2000 0.1186
0.6651 16.8333 0.1157
0.6651 17.4667 0.1173
0.6651 18.1000 0.1174
0.6651 18.7333 0.1130
0.6651 19.3666 0.1115
0.6929 1.0001 0.3084
0.6929 1.6334 0.3250
0.6929 2.2668 0.3240
0.6929 2.9001 0.3254
0.6929 3.5334 0.3187
0.6929 4.1667 0.2941
0.6929 4.8001 0.2806
0.6929 5.4334 0.2747
0.6929 6.0667 0.2603
0.6929 6.7001 0.2272
0.6929 7.3334 0.2184
0.6929 7.9667 0.1958
0.6929 8.6000 0.2074
0.6929 9.2334 0.1986
0.6929 9.8667 0.1864
0.6929 10.5000 0.1686
0.6929 11.1334 0.1651
0.6929 11.7667 0.1580
0.6929 12.4000 0.1593
0.6929 13.0334 0.1430
0.6929 13.6667 0.1464
0.6929 14.3000 0.1498
0.6929 14.9333 0.1310
0.6929 15.5667 0.1461
0.6929 16.2000 0.1303
0.6929 16.8333 0.1310
0.6929 17.4667 0.1384
0.6929 18.1000 0.1260
0.6929 18.7333 0.1290
0.6929 19.3666 0.1268
0.7208 1.0001 0.3651
0.7208 1.6334 0.3799
0.7208 2.2668 0.3758
0.7208 2.9001 0.3751
0.7208 3.5334 0.3847
0.7208 4.1667 0.3408
0.7208 4.8001 0.3444
0.7208 5.4334 0.3111
0.7208 6.0667 0.2983
0.7208 6.7001 0.2949
0.7208 7.3334 0.2640
0.7208 7.9667 0.2761
0.7208 8.6000 0.2628
0.7208 9.2334 0.2255
0.7208 9.8667 0.2371
0.7208 10.5000 0.2318
0.7208 11.1334 0.2299
0.7208 11.7667 0.1992
0.7208 12.4000 0.2039
0.7208 13.0334 0.1893
0.7208 13.6667 0.2001
0.7208 14.3000 0.1850
0.7208 14.9333 0.1916
0.7208 15.5667 0.1718
0.7208 16.2000 0.1794
0.7208 16.8333 0.1892
0.7208 17.4667 0.1840
0.7208 18.1000 0.1686
0.7208 18.7333 0.1697
0.7208 19.3666 0.1635
0.7486 1.0001 0.3704
0.7486 1.6334 0.4170
0.7486 2.2668 0.4480
0.7486 2.9001 0.4297
0.7486 3.5334 0.4242
0.7486 4.1667 0.4200
0.7486 4.8001 0.4130
0.7486 5.4334 0.3986
0.7486 6.0667 0.3918
0.7486 6.7001 0.3775
0.7486 7.3334 0.3450
0.7486 7.9667 0.3370
0.7486 8.6000 0.3197
0.7486 9.2334 0.3194
0.7486 9.8667 0.3055
0.7486 10.5000 0.2806
0.7486 11.1334 0.2822
0.7486 11.7667 0.2879
0.7486 12.4000 0.2890
0.7486 13.0334 0.2707
0.7486 13.6667 0.2769
0.7486 14.3000 0.2423
0.7486 14.9333 0.2583
0.7486 15.5667 0.2523
0.7486 16.2000 0.2463
0.7486 16.8333 0.2272
0.7486 17.4667 0.2348
0.7486 18.1000 0.2211
0.7486 18.7333 0.2262
0.7486 19.3666 0.2123
0.7764 1.0001 0.4340
0.7764 1.6334 0.4711
0.7764 2.2668 0.5058
0.7764 2.9001 0.5308
0.7764 3.5334 0.5211
0.7764 4.1667 0.5024
0.7764 4.8001 0.5094
0.7764 5.4334 0.4538
0.7764 6.0667 0.4691
0.7764 6.7001 0.4310
0.7764 7.3334 0.3832
0.7764 7.9667 0.3903
0.7764 8.6000 0.3548
0.7764 9.2334 0.3728
0.7764 9.8667 0.3598
0.7764 10.5000 0.3559
0.7764 11.1334 0.3257
0.7764 11.7667 0.3462
0.7764 12.4000 0.2966
0.7764 13.0334 0.2543
0.7764 13.6667 0.2814
0.7764 14.3000 0.2454
0.7764 14.9333 0.2750
0.7764 15.5667 0.2854
0.7764 16.2000 0.2576
0.7764 16.8333 0.2501
0.7764 17.4667 0.2471
0.7764 18.1000 0.2722
0.7764 18.7333 0.1895
0.7764 19.3666 0.2232
0.8042 1.0001 0.4472
0.8042 1.6334 0.5261
0.8042 2.2668 0.5130
0.8042 2.9001 0.5695
0.8042 3.5334 0.5676
0.8042 4.1667 0.4661
0.8042 4.8001 0.5281
0.8042 5.4334 0.5115
0.8042 6.0667 0.4419
0.8042 6.7001 0.4379
0.8042 7.3334 0.4427
0.8042 7.9667 0.4097
0.8042 8.6000 0.4948
0.8042 9.2334 0.4270
0.8042 9.8667 0.4292
0.8042 10.5000 0.3469
0.8042 11.1334 0.3368
0.8042 11.7667 0.3500
0.8042 12.4000 0.4077
0.8042 13.0334 0.4049
0.8042 13.6667 0.3069
0.8042 14.3000 0.2938
0.8042 14.9333 0.3141
0.8042 15.5667 0.2906
0.8042 16.2000 0.3152
0.8042 16.8333 0.2839
0.8042 17.4667 0.3251
0.8042 18.1000 0.3151
0.8042 18.7333 0.2731
0.8042 19.3666 0.3073
0.8320 1.0001 0.4775
0.8320 1.6334 0.5136
0.8320 2.2668 0.5180
0.8320 2.9001 0.4760
0.8320 3.5334 0.5165
0.8320 4.1667 0.5086
0.8320 4.8001 0.4926
0.8320 5.4334 0.5012
0.8320 6.0667 0.5364
0.8320 6.7001 0.4739
0.8320 7.3334 0.4407
0.8320 7.9667 0.4526
0.8320 8.6000 0.4640
0.8320 9.2334 0.4015
0.8320 9.8667 0.3458
0.8320 10.5000 0.4484
0.8320 11.1334 0.4908
0.8320 11.7667 0.3562
0.8320 12.4000 0.4638
0.8320 13.0334 0.4565
0.8320 13.6667 0.4210
0.8320 14.3000 0.3751
0.8320 14.9333 0.3769
0.8320 15.5667 0.3495
0.8320 16.2000 0.4576
0.8320 16.8333 0.3317
0.8320 17.4667 0.4709
0.8320 18.1000 0.3940
0.8320 18.7333 0.3786
0.8320 19.3666 0.2966
0.8598 1.0001 0.4168
0.8598 1.6334 0.4181
0.8598 2.2668 0.4327
0.8598 2.9001 0.4845
0.8598 3.5334 0.5674
0.8598 4.1667 0.4394
0.8598 4.8001 0.5487
0.8598 5.4334 0.5924
0.8598 6.0667 0.6215
0.8598 6.7001 0.5765
0.8598 7.3334 0.5488
0.8598 7.9667 0.4801
0.8598 8.6000 0.6487
0.8598 9.2334 0.4494
0.8598 9.8667 0.4949
0.8598 10.5000 0.5299
0.8598 11.1334 0.5056
0.8598 11.7667 0.4447
0.8598 12.4000 0.3890
0.8598 13.0334 0.4202
0.8598 13.6667 0.4623
0.8598 14.3000 0.4391
0.8598 14.9333 0.4447
0.8598 15.5667 0.4624
0.8598 16.2000 0.4313
0.8598 16.8333 0.3892
0.8598 17.4667 0.4281
0.8598 18.1000 0.4564
0.8598 18.7333 0.4301
0.8598 19.3666 0.3744
0.8877 1.0001 0.4181
0.8877 1.6334 0.3801
0.8877 2.2668 0.4808
0.8877 2.9001 0.5222
0.8877 3.5334 0.3941
0.8877 4.1667 0.4999
0.8877 4.8001 0.5303
0.8877 5.4334 0.4383
0.8877 6.0667 0.5407
0.8877 6.7001 0.5393
0.8877 7.3334 0.4370
0.8877 7.9667 0.4385
0.8877 8.6000 0.4937
0.8877 9.2334 0.4892
0.8877 9.8667 0.3667
0.8877 10.5000 0.4497
0.8877 11.1334 0.4716
0.8877 11.7667 0.4481
0.8877 12.4000 0.4929
0.8877 13.0334 0.4484
0.8877 13.6667 0.3727
0.8877 14.3000 0.4196
0.8877 14.9333 0.4384
0.8877 15.5667 0.3774
0.8877 16.2000 0.4219
0.8877 16.8333 0.4166
0.8877 17.4667 0.4685
0.8877 18.1000 0.4162
0.8877 18.7333 0.3711
0.8877 19.3666 0.4152
0.9155 1.0001 0.4778
0.9155 1.6334 0.3902
0.9155 2.2668 0.4626
0.9155 2.9001 0.4829
0.9155 3.5334 0.5672
0.9155 4.1667 0.5379
0.9155 4.8001 0.4519
0.9155 5.4334 0.4648
0.9155 6.0667 0.4778
0.9155 6.7001 0.5471
0.9155 7.3334 0.4765
0.9155 7.9667 0.4930
0.9155 8.6000 0.4816
0.9155 9.2334 0.5739
0.9155 9.8667 0.5475
0.9155 10.5000 0.4663
0.9155 11.1334 0.4400
0.9155 11.7667 0.5223
0.9155 12.4000 0.5459
0.9155 13.0334 0.4740
0.9155 13.6667 0.4692
0.9155 14.3000 0.4248
0.9155 14.9333 0.3754
0.9155 15.5667 0.4319
0.9155 16.2000 0.4550
0.9155 16.8333 0.4280
0.9155 17.4667 0.5059
0.9155 18.1000 0.4483
0.9155 18.7333 0.5435
0.9155 19.3666 0.5351
0.9433 1.0001 0.2791
0.9433 1.6334 0.5155
0.9433 2.2668 nan
0.9433 2.9001 0.6958
0.9433 3.5334 nan
0.9433 4.1667 nan
0.9433 4.8001 nan
0.9433 5.4334 nan
0.9433 6.0667 nan
0.9433 6.7001 nan
0.9433 7.3334 nan
0.9433 7.9667 nan
0.9433 8.6000 nan
0.9433 9.2334 nan
0.9433 9.8667 nan
0.9433 10.5000 nan
0.9433 11.1334 nan
0.9433 11.7667 nan
0.9433 12.4000 nan
0.9433 13.0334 nan
0.9433 13.6667 nan
0.9433 14.3000 nan
0.9433 14.9333 nan
0.9433 15.5667 nan
0.9433 16.2000 nan
0.9433 16.8333 nan
0.9433 17.4667 nan
0.9433 18.1000 nan
0.9433 18.7333 nan
0.9433 19.3666 nan


==> data/lp_aucs_tuning.csv <==
x APPNP ARMA Baseline FiLM GAT GATv2 GCN GIN GraphSAGE MLP SGC
1.00 71.22 73.16 64.80 69.85 68.48 69.17 72.85 74.57 69.19 68.08 71.13
2.00 70.53 73.07 64.79 69.73 68.36 68.93 72.73 74.15 68.82 67.43 71.10
3.00 70.16 73.01 64.78 69.54 67.40 67.88 72.61 74.04 68.53 67.11 71.01
4.00 69.98 72.89 64.77 69.08 66.98 67.55 72.45 73.96 68.25 66.83 70.87
5.00 69.83 72.65 64.76 68.81 66.63 67.12 71.52 73.88 67.89 66.68 70.86
6.00 69.70 72.39 64.75 68.68 66.33 66.63 71.11 73.80 67.55 66.56 70.84
7.00 69.63 72.32 64.74 68.45 65.74 66.16 71.05 73.53 67.45 65.89 70.81
8.00 69.56 72.11 64.73 68.24 65.59 65.89 70.89 73.40 66.86 65.65 70.76
9.00 69.49 71.81 64.72 67.46 65.42 65.04 70.67 73.34 66.52 65.57 70.63
10.00 69.43 70.74 64.71 67.25 64.68 64.66 70.54 73.24 66.10 65.51 70.54
11.00 69.39 70.73 64.70 66.77 64.16 64.55 70.34 73.13 66.01 65.13 70.48
12.00 69.33 70.44 64.69 66.57 63.96 64.25 70.11 73.07 65.89 64.95 70.43
13.00 69.29 70.32 64.68 66.13 63.85 63.99 69.86 73.03 65.84 64.54 70.43
14.00 69.24 70.18 64.65 65.63 63.67 63.78 69.82 72.94 65.69 64.26 70.42
15.00 69.19 70.01 64.61 65.53 63.29 63.62 69.59 72.80 65.59 63.92 70.41
16.00 69.14 69.72 64.57 65.02 63.09 62.90 69.00 72.74 65.46 63.58 70.36
17.00 69.09 69.58 64.53 64.55 62.78 62.70 68.70 72.68 65.06 63.33 70.22
18.00 69.02 69.24 64.49 64.00 62.35 62.49 68.51 72.56 64.83 63.24 70.07
19.00 68.97 68.94 64.44 63.71 62.21 62.44 68.37 72.52 64.29 63.10 70.03
20.00 68.92 68.37 64.40 63.36 62.16 62.26 68.17 72.46 64.15 62.90 69.98
21.00 68.88 68.20 64.36 63.01 61.96 61.81 67.55 72.26 64.05 62.62 69.96
22.00 68.84 67.55 64.32 62.46 61.52 61.65 67.53 72.24 63.83 62.59 69.87
23.00 68.80 66.59 64.28 62.26 61.43 61.29 66.90 72.14 63.57 62.20 69.86
24.00 68.76 66.30 64.24 61.73 60.68 60.58 66.81 72.08 63.48 62.02 69.76
25.00 68.73 66.13 64.20 60.82 60.63 60.44 66.67 71.97 63.28 61.82 69.54
26.00 68.70 65.95 64.16 60.66 60.53 60.36 66.56 71.93 63.09 61.46 68.55
27.00 68.68 65.65 64.14 60.61 60.44 60.05 66.35 71.89 62.84 60.95 68.54
28.00 68.66 65.51 64.11 60.59 60.22 59.75 66.07 71.84 62.76 60.62 68.53
29.00 68.62 65.38 64.09 60.48 60.19 59.52 65.81 71.78 62.74 60.23 68.52
30.00 68.60 64.89 64.06 60.29 59.70 59.50 65.44 71.73 62.55 59.89 68.46
31.00 68.57 64.86 64.04 59.81 59.21 59.31 65.24 71.71 62.50 59.75 68.38
32.00 68.56 64.33 64.01 59.42 59.10 58.98 65.22 71.68 62.45 59.51 68.34
33.00 68.53 63.93 63.99 59.19 58.94 58.87 64.98 71.64 62.25 59.13 68.32
34.00 68.51 63.74 63.96 58.77 58.29 58.19 64.76 71.60 62.07 58.83 68.09
35.00 68.49 63.70 63.94 58.67 57.92 57.70 64.50 71.58 61.91 58.17 68.03
36.00 68.47 63.55 63.91 58.33 57.70 57.35 64.07 71.57 61.72 57.99 68.02
37.00 68.46 63.28 63.89 58.24 57.58 57.20 63.74 71.47 61.62 57.74 68.00
38.00 68.44 63.11 63.86 58.06 57.46 57.07 63.48 71.45 61.46 57.38 67.97
39.00 68.43 62.94 63.86 57.99 57.39 56.95 63.23 71.23 61.30 57.10 67.96
40.00 68.40 62.79 63.86 57.92 56.98 56.90 63.10 71.20 61.20 56.79 67.91
41.00 68.38 62.73 63.86 57.83 56.82 56.59 62.96 71.13 61.11 56.67 67.87
42.00 68.36 62.40 63.86 57.72 56.61 56.37 62.60 70.93 60.89 56.25 67.80
43.00 68.33 61.80 63.86 57.60 56.44 56.28 62.30 70.72 60.65 56.02 67.64
44.00 68.30 61.74 63.86 57.58 56.19 55.96 61.93 70.64 60.54 55.99 67.56
45.00 68.27 61.54 63.86 57.56 55.93 55.68 61.56 70.53 60.42 55.95 67.51
46.00 68.26 61.46 63.86 57.49 55.46 55.21 61.40 70.13 60.27 55.84 67.44
47.00 68.24 61.27 63.86 57.43 55.27 55.16 61.40 69.86 60.08 55.68 67.44
48.00 68.22 60.99 63.86 57.42 55.16 54.86 61.23 69.63 60.00 55.42 67.40
49.00 68.20 60.81 63.86 57.37 55.13 54.84 61.16 69.38 59.81 55.37 67.34
50.00 68.17 60.55 63.86 57.27 55.06 54.82 61.05 69.05 59.58 55.20 67.16
51.00 68.15 60.42 63.84 57.26 54.88 54.73 60.92 69.01 59.48 54.87 66.94
52.00 68.14 60.22 63.82 57.24 54.83 54.67 60.76 68.88 59.38 54.57 66.91
53.00 68.11 59.90 63.80 57.16 54.77 54.62 60.17 68.76 59.10 54.46 66.87
54.00 68.09 59.58 63.77 57.13 54.71 54.59 59.99 68.67 58.74 54.38 66.86
55.00 68.07 59.44 63.75 57.11 54.64 54.59 59.93 68.10 58.70 54.36 66.85
56.00 68.04 59.34 63.73 57.06 54.59 54.53 59.77 67.43 58.56 54.23 66.85
57.00 68.02 59.23 63.70 57.02 54.54 54.51 59.54 67.07 58.41 54.00 66.84
58.00 67.98 59.13 63.68 57.00 54.51 54.36 59.39 66.80 58.25 53.93 66.80
59.00 67.96 59.09 63.65 56.88 54.48 54.31 59.16 66.72 58.09 53.54 66.77
60.00 67.93 59.08 63.63 56.72 54.41 54.25 58.98 66.61 57.79 53.43 66.74
61.00 67.92 59.01 63.61 56.59 54.32 54.20 58.77 66.57 57.66 53.32 66.72
62.00 67.88 58.74 63.58 56.51 54.26 54.19 58.66 66.52 57.35 53.25 66.70
63.00 67.85 58.60 63.56 56.46 54.14 53.99 58.64 66.32 57.08 53.18 66.67
64.00 67.83 58.48 63.50 56.39 53.83 53.88 58.60 65.96 56.93 53.14 66.64
65.00 67.80 58.40 63.45 56.34 53.81 53.77 58.58 65.74 56.82 52.86 66.63
66.00 67.77 58.29 63.40 56.27 53.77 53.74 58.56 65.59 56.58 52.86 66.61
67.00 67.75 58.04 63.35 56.19 53.73 53.71 58.46 65.47 56.29 52.53 66.61
68.00 67.71 57.96 63.30 56.18 53.70 53.50 58.18 64.99 56.22 52.37 66.56
69.00 67.69 57.91 63.25 56.16 53.66 53.26 58.09 64.38 56.13 52.27 66.54
70.00 67.65 57.77 63.19 56.08 53.53 53.17 58.04 64.11 56.00 52.22 66.52
71.00 67.63 57.67 63.14 55.95 53.40 53.07 57.97 63.59 55.88 52.10 66.50
72.00 67.60 57.61 63.09 55.50 53.33 52.99 57.88 62.51 55.72 51.90 66.48
73.00 67.56 57.57 63.04 55.26 53.27 52.84 57.70 61.29 55.54 51.77 66.47
74.00 67.53 57.50 62.99 55.16 53.10 52.77 57.51 60.69 55.43 51.70 66.41
75.00 67.50 57.35 62.94 55.02 53.06 52.71 57.32 60.48 55.27 51.67 66.38
76.00 67.46 57.21 62.89 54.86 53.04 52.69 57.22 59.92 55.17 51.65 66.37
77.00 67.43 57.07 62.84 54.80 53.01 52.65 57.17 59.85 54.80 51.57 66.37
78.00 67.40 56.96 62.79 54.72 52.94 52.58 57.05 59.69 54.41 51.50 66.36
79.00 67.37 56.73 62.74 54.62 52.79 52.30 56.90 59.33 53.96 51.41 66.36
80.00 67.33 56.68 62.70 54.48 52.74 52.22 56.87 59.01 53.86 51.26 66.35
81.00 67.29 56.56 62.65 54.46 52.63 52.14 56.81 58.82 53.73 51.19 66.34
82.00 67.23 56.38 62.60 54.39 52.59 52.07 56.68 58.77 53.56 51.09 66.32
83.00 67.17 56.30 62.55 54.27 52.46 52.04 56.59 57.94 53.37 51.03 66.28
84.00 67.15 56.24 62.51 54.09 52.43 51.99 56.40 57.06 53.16 50.96 66.25
85.00 67.06 56.19 62.46 54.00 52.37 51.90 56.35 56.93 53.10 50.78 66.19
86.00 67.01 56.11 62.41 53.89 52.30 51.89 56.24 56.15 52.98 50.77 66.03
87.00 66.94 56.06 62.36 53.74 52.19 51.86 56.08 55.52 52.88 50.75 65.98
88.00 66.82 55.96 62.33 53.68 52.11 51.76 55.88 55.23 52.76 50.73 65.90
89.00 66.72 55.91 62.33 53.59 51.92 51.60 55.84 55.10 52.43 50.66 65.88
90.00 66.60 55.73 62.33 53.44 51.89 51.49 55.79 54.95 52.31 50.62 65.84
91.00 66.51 55.58 62.33 53.12 51.84 51.34 55.74 54.93 52.11 50.55 65.56
92.00 66.31 55.39 62.33 52.88 51.82 51.31 55.58 54.15 52.03 50.49 65.08
93.00 66.02 55.19 62.33 52.36 51.78 51.23 55.24 54.01 51.90 50.45 65.02
94.00 65.83 55.03 62.33 52.11 51.71 51.18 55.08 53.88 51.82 50.40 64.93
95.00 65.69 54.49 62.33 51.98 51.39 51.09 54.71 53.40 51.68 50.35 64.81
96.00 65.48 52.31 62.33 51.87 51.14 50.88 54.47 53.09 51.65 50.32 64.76
97.00 65.12 51.79 62.33 51.71 51.11 50.81 54.42 52.76 51.56 50.26 64.73
98.00 64.16 51.13 62.33 51.22 51.06 50.61 54.05 52.35 51.41 50.23 64.70
99.00 63.78 50.31 62.33 49.08 50.40 50.37 53.61 51.60 51.37 50.21 64.65
100.00 63.11 50.16 62.33 48.79 50.30 50.28 53.31 51.54 51.37 50.19 64.65

